XLB: A differentiable massively parallel lattice Boltzmann library in Python

The lattice Boltzmann method (LBM) has emerged as a prominent technique for solving fluid dynamics problems due to its algorithmic potential for computational scalability. We introduce XLB library, a Python-based differentiable LBM library based on the JAX platform. The architecture of XLB is predicated upon ensuring accessibility, extensibility, and computational performance, enabling scaling effectively across CPU, TPU, multi-GPU, and distributed multi-GPU or TPU systems. The library can be readily augmented with novel boundary conditions, collision models, or multi-physics simulation capabilities. XLB's differentiability and data structure is compatible with the extensive JAX-based machine learning ecosystem, enabling it to address physics-based machine learning, optimization, and inverse problems. XLB has been successfully scaled to handle simulations with billions of cells, achieving giga-scale lattice updates per second. XLB is released under the permissive Apache-2.0 license and is available on GitHub at https://github.com/Autodesk/XLB.

==> data/ldc_Re1000/profiles_0000000.json <==
{
    "ux(x=y=0)":[
        -8.095376221225097e-16,
        -6.938893903907225e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        0.33333333333333265,
        -8.095376221225097e-16
    ],
    "uz(z=y=0)":[
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
    ]
}

==> data/ldc_Re1000/profiles_0042333.json <==
{
    "ux(x=y=0)":[
        0.259625996017975,
        -0.002037048336151301,
        -0.006029284429060806,
        -0.009830784749892124,
        -0.01342158275977516,
        -0.016823646405657217,
        -0.02006792214235058,
        -0.023190878010154847,
        -0.026220816544006757,
        -0.029183559159031744,
        -0.03209806492242209,
        -0.03498261298300214,
        -0.03785229151688452,
        -0.040722947375318626,
        -0.043608933406629725,
        -0.04652537859010268,
        -0.049486338941261726,
        -0.052506203025213145,
        -0.055598348222777615,
        -0.05877608537795327,
        -0.062051721281716654,
        -0.06543719738588362,
        -0.06894342145518317,
        -0.07258067960797003,
        -0.07635813969151979,
        -0.08028409874293177,
        -0.08436560085371118,
        -0.08860857108202014,
        -0.09301751422757472,
        -0.09759557403604324,
        -0.10234429230837096,
        -0.10726362219384211,
        -0.11235173567684363,
        -0.11760501333001684,
        -0.12301789503507415,
        -0.12858286511581404,
        -0.13429034670681897,
        -0.14012869946833645,
        -0.14608416220551682,
        -0.1521408792109895,
        -0.15828089824521577,
        -0.16448423995872474,
        -0.17072895880458935,
        -0.17699126717641345,
        -0.18324566496473546,
        -0.18946512554294095,
        -0.19562129549176976,
        -0.20168474333436137,
        -0.20762522481026435,
        -0.21341198773700093,
        -0.21901409089697937,
        -0.22440075044407565,
        -0.22954169308135933,
        -0.23440752218100377,
        -0.23897007974917844,
        -0.24320280511025955,
        -0.2470810763941849,
        -0.2505825323167015,
        -0.2536873635069894,
        -0.25637856926441005,
        -0.258642172387204,
        -0.2604673878931267,
        -0.26184674188860363,
        -0.2627761375381331,
        -0.263254868053596,
        -0.26328557552615794,
        -0.2628741589387849,
        -0.26202963229629417,
        -0.2607639390586009,
        -0.25909172571305333,
        -0.2570300826758413,
        -0.25459825669489006,
        -0.25181734395079164,
        -0.2487099686127476,
        -0.24529995604859908,
        -0.2416120052565032,
        -0.23767136884969756,
        -0.23350354431885362,
        -0.229133983401744,
        -0.22458782200199512,
        -0.21988963563594338,
        -0.21506322137677222,
        -0.21013140935536312,
        -0.2051159033583158,
        -0.2000371518262848,
        -0.194914247588832,
        -0.18976485620480027,
        -0.18460517037399576,
        -0.17944988925581049,
        -0.17431221966142313,
        -0.1692038973299485,
        -0.16413522510466041,
        -0.15911512595652497,
        -0.15415120780663072,
        -0.14924983811576684,
        -0.14441622553165562,
        -0.13965450677815913,
        -0.13496783653469022,
        -0.13035847881649876,
        -0.12582789810619502,
        -0.12137684911382308,
        -0.11700546390503931,
        -0.11271333563025479,
        -0.10849959803266677,
        -0.10436300028010519,
        -0.10030197666545358,
        -0.09631471097337471,
        -0.0923991953467837,
        -0.08855328364054407,
        -0.08477473930973099,
        -0.08106127795104372,
        -0.07741060469290184,
        -0.07382044663417349,
        -0.07028858062131906,
        -0.0668128566060556,
        -0.06339121692578335,
        -0.06002171176202446,
        -0.056702511140864435,
        -0.05343191372399003,
        -0.050208352754319195,
        -0.04703039938555491,
        -0.04389676374563073,
        -0.040806293936690816,
        -0.03775797329866004,
        -0.034750916109162,
        -0.03178436201893902,
        -0.028857669364705723,
        -0.025970307628317542,
        -0.023121849154259105,
        -0.02031196036349056,
        -0.017540392547169593,
        -0.014806972448008347,
        -0.0121115926867947,
        -0.009454202212505546,
        -0.006834796809947025,
        -0.0042534098157499325,
        -0.0017101030560036912,
        0.0007950418694862752,
        0.0032619319613965887,
        0.005690470751815383,
        0.008080565811969594,
        0.010432135756864452,
        0.012745116779542173,
        0.015019468653154403,
        0.017255180243083645,
        0.019452274485237928,
        0.02161081287865002,
        0.02373089946164768,
        0.025812684324680264,
        0.0278563666427263,
        0.0298621972789403,
        0.03183048095213421,
        0.033761578021229664,
        0.035655905887800515,
        0.03751394006112306,
        0.039336214896767405,
        0.041123324050754355,
        0.04287592066207098,
        0.04459471729278668,
        0.046280485652590964,
        0.04793405612693093,
        0.04955631713099764,
        0.05114821429900771,
        0.0527107495487119,
        0.05424498000650627,
        0.05575201682987429,
        0.0572330239114682,
        0.05868921651514355,
        0.06012185978829165,
        0.06153226721325134,
        0.06292179894620241,
        0.06429186010423059,
        0.06564389890273863,
        0.0669794047458279,
        0.06829990616141127,
        0.06960696866402755,
        0.07090219240524039,
        0.07218720976460473,
        0.07346368268710327,
        0.07473329990579745,
        0.0759977738522643,
        0.07725883746893314,
        0.07851824060936252,
        0.07977774628141412,
        0.08103912642419975,
        0.08230415752831817,
        0.08357461561981812,
        0.0848522710692542,
        0.08613888268613427,
        0.08743619160974289,
        0.08874591425398,
        0.0900697351183497,
        0.0914092984819903,
        0.09276619994545479,
        0.0941419765762786,
        0.09553809710916769,
        0.0969559504022269,
        0.0983968340851545,
        0.09986194111752188,
        0.1013523469938352,
        0.1028689942768336,
        0.10441267839324328,
        0.10598403027500695,
        0.1075835013188222,
        0.10921134439907058,
        0.1108675989774087,
        0.11255207162195978,
        0.11426432331241478,
        0.11600365143586774,
        0.1177690831809386,
        0.11955936332419871,
        0.12137296059294261,
        0.12320806910659877,
        0.12506264039480397,
        0.1269344131299835,
        0.12882099272350284,
        0.13071993542591384,
        0.13262891347902195,
        0.1345458980891758,
        0.13646947247507885,
        0.13839918634820936,
        0.14033611450551162,
        0.14228349266396628,
        0.14424766321456828,
        0.14623914406731311,
        0.14827414608866785,
        0.15037625542986066,
        0.15257872548945975,
        0.1549269364754605,
        0.1574816160016756,
        0.16032212523085554,
        0.16355059036480046,
        0.1672957927799755,
        0.1717178445944719,
        0.1770119897513471,
        0.18341291828390993,
        0.19119713838363742,
        0.20068537128255332,
        0.21224146212031372,
        0.22627073032348824,
        0.2432129049227411,
        0.2635341409920221,
        0.28771154120791126,
        0.3162171657867997,
        0.34949269771211805,
        0.38792551344792164,
        0.4318142089613675,
        0.4813397892383938,
        0.536525973703125,
        0.5972124003540231,
        0.6630170571409226,
        0.7333220614022716,
        0.8072483774043416,
        0.8836687369676531,
        0.9612099088144718,
        0.7361968890744212
    ],
    "uz(z=y=0)":[
        0.0005345704693796092,
        0.005497328799984192,
        0.016130433996176186,
        0.026058708862415996,
        0.03531654856776128,
        0.043938031448201555,
        0.051948667204232135,
        0.05937833570948316,
        0.06625363759770594,
        0.07260527375259296,
        0.07846189371547153,
        0.08385480175376507,
        0.0888136052935402,
        0.09336945825056368,
        0.09755207582358323,
        0.10139196944924474,
        0.10491836466853778,
        0.10816070613677177,
        0.11114718143071309,
        0.11390572223487708,
        0.11646295534431247,
        0.11884486951012145,
        0.12107607432103312,
        0.12318024816783212,
        0.12517961925535181,
        0.12709527051680342,
        0.128946780276879,
        0.13075243360413977,
        0.13252897704034833,
        0.13429176829593953,
        0.13605461172065117,
        0.13782986675375392,
        0.139628339792025,
        0.14145936455296826,
        0.1433307331301687,
        0.14524875728023554,
        0.14721822710069574,
        0.14924246031886365,
        0.15132328188798153,
        0.1534610676515186,
        0.15565474207461244,
        0.15790182290605045,
        0.16019843739379178,
        0.1625393747320745,
        0.16491812332497302,
        0.1673269378811205,
        0.16975690114526698,
        0.17219801159021023,
        0.1746392727747574,
        0.17706880567474426,
        0.1794739667785348,
        0.18184148605445058,
        0.18415761189126523,
        0.18640827155607673,
        0.18857923699041323,
        0.190656300415193,
        0.19262545100510015,
        0.19447305419401675,
        0.19618602609978036,
        0.1977520027242437,
        0.19915949739229655,
        0.2003980453814846,
        0.20145833053385384,
        0.2023322927422228,
        0.20301321265053657,
        0.203495773326916,
        0.20377609690058013,
        0.2038517569228062,
        0.20372176621582003,
        0.20338654219572966,
        0.20284785072804887,
        0.20210873143803038,
        0.20117340664490294,
        0.20004717736399116,
        0.1987363089168413,
        0.1972479097808634,
        0.1955898062745008,
        0.19377041631508077,
        0.1917986244210527,
        0.18968366072225254,
        0.18743498549779808,
        0.1850621811909811,
        0.1825748527532935,
        0.1799825376042596,
        0.1772946253049395,
        0.17452028756262009,
        0.17166841818740883,
        0.16874758312813204,
        0.16576597973547216,
        0.16273140508522171,
        0.15965123232660403,
        0.15653239466672098,
        0.15338137582432781,
        0.15020420656716543,
        0.1470064661775816,
        0.1437932884412673,
        0.14056937109165069,
        0.13733898843042425,
        0.1341060061416196,
        0.13087389810261507,
        0.1276457643710944,
        0.1244243502734278,
        0.12121206586605479,
        0.11801100580377895,
        0.11482296902822814,
        0.11164947838480907,
        0.1084917996620858,
        0.10535096025091065,
        0.10222776700709003,
        0.09912282354805882,
        0.09603654663296107,
        0.09296918190842245,
        0.08992081871481024,
        0.0868914042457901,
        0.08388075680542005,
        0.08088857847111772,
        0.07791446692821524,
        0.07495792678353135,
        0.07201838015649287,
        0.06909517684514492,
        0.06618760387922971,
        0.06329489474694124,
        0.060416238126763167,
        0.057550786385950535,
        0.05469766368988879,
        0.05185597396105158,
        0.04902480854305103,
        0.04620325377473019,
        0.043390398342294995,
        0.04058534057830179,
        0.03778719558551689,
        0.03499510231307966,
        0.032208230474594556,
        0.029425787389088562,
        0.026647024648536258,
        0.02387124464343371,
        0.021097806863793096,
        0.018326133956507763,
        0.015555717478396867,
        0.012786123269961591,
        0.010016996412797328,
        0.007248065649024267,
        0.004479147256544154,
        0.0017101482035608553,
        -0.0010589313803619996,
        -0.0038279966320863943,
        -0.006596857204282235,
        -0.009365227593572978,
        -0.01213272840351757,
        -0.014898888833416776,
        -0.017663150199379973,
        -0.020424870797150888,
        -0.023183331835030355,
        -0.0259377447832976,
        -0.028687259807676842,
        -0.031430975631583015,
        -0.03416795043346165,
        -0.03689721416833979,
        -0.03961778184953534,
        -0.04232866818355481,
        -0.04502890307896082,
        -0.0477175484658034,
        -0.050393715883151335,
        -0.05305658532015204,
        -0.05570542480241416,
        -0.058339611238246054,
        -0.06095865199670371,
        -0.06356220784685161,
        -0.06615011677764546,
        -0.06872241934474668,
        -0.07127938512212716,
        -0.07382154105112305,
        -0.0763497012683653,
        -0.07886499923894601,
        -0.08136892189165912,
        -0.08386334666509308,
        -0.08635058108119471,
        -0.08883340582041327,
        -0.09131512095756128,
        -0.09379959624043266,
        -0.09629132488006466,
        -0.09879548174872521,
        -0.1013179851911627,
        -0.1038655630115311,
        -0.1064458214423977,
        -0.10906731740050798,
        -0.11173963201540076,
        -0.11447344514229918,
        -0.1172806079731982,
        -0.12017421269613875,
        -0.12316865478449072,
        -0.12627968604819959,
        -0.1295244523439726,
        -0.13292151291868984,
        -0.13649083310000565,
        -0.1402537465824928,
        -0.14423287652317077,
        -0.14845201111337591,
        -0.15293592047204688,
        -0.15771011115577188,
        -0.16280050266952745,
        -0.16823302462780482,
        -0.174033117420926,
        -0.18022513999288373,
        -0.18683166669416876,
        -0.19387268591993256,
        -0.2013646826981539,
        -0.20931963172896675,
        -0.217743883871371,
        -0.22663699275592206,
        -0.2359904644298272,
        -0.24578650375408773,
        -0.25599673757999447,
        -0.2665810232296363,
        -0.2774863121417156,
        -0.28864572073559414,
        -0.2999777554118009,
        -0.3113858964767515,
        -0.3227584433939724,
        -0.33396888995224155,
        -0.3448766532919766,
        -0.3553285025522727,
        -0.36516038263811484,
        -0.37420007588821874,
        -0.38227019848132426,
        -0.38919210627496365,
        -0.3947899170817177,
        -0.39889542170944137,
        -0.40135268888903086,
        -0.40202345488704744,
        -0.4007915658172224,
        -0.39756808494367485,
        -0.39229462297760154,
        -0.384947335860431,
        -0.3755381892366907,
        -0.3641172058515557,
        -0.3507709458272266,
        -0.33562280271499156,
        -0.31882839335380075,
        -0.30057429504268646,
        -0.28107047365190374,
        -0.2605484444490064,
        -0.23925114546366924,
        -0.21743196015376914,
        -0.19534244120628108,
        -0.17323391983074338,
        -0.1513431729152105,
        -0.1298985198103435,
        -0.10910288792860495,
        -0.08914636086648003,
        -0.07018491245314448,
        -0.05236111351106063,
        -0.03577484539623614,
        -0.020513871946806587,
        -0.006611838308879125,
        1.2736460911927065e-05
    ]
}

==> data/ldc_Re1000/profiles_0084666.json <==
{
    "ux(x=y=0)":[
        0.2589201761996343,
        -0.010038065258680657,
        -0.029671066558453543,
        -0.04840698856718882,
        -0.06624599405521936,
        -0.08320198020164551,
        -0.09926735009398761,
        -0.11445095879844308,
        -0.128753202309205,
        -0.14219123246321982,
        -0.15478027450745163,
        -0.1665496084601595,
        -0.17752819843220938,
        -0.18775449898656646,
        -0.19726546310896345,
        -0.20610254965711916,
        -0.21430360254841144,
        -0.2219067612735583,
        -0.22894483253877435,
        -0.23544818819650695,
        -0.2414412145644473,
        -0.24694475976186492,
        -0.251974167861232,
        -0.25654146490670976,
        -0.26065445979139074,
        -0.2643186588849224,
        -0.26753697530518994,
        -0.2703113070956838,
        -0.2726425162866749,
        -0.2745316333009819,
        -0.2759798993114662,
        -0.276989610420098,
        -0.27756412404115705,
        -0.2777083946141313,
        -0.2774289130392855,
        -0.2767340009794669,
        -0.2756336863781671,
        -0.274139820903142,
        -0.27226590663415473,
        -0.27002709030421146,
        -0.2674399578452951,
        -0.2645224469907358,
        -0.2612936246612943,
        -0.2577735495670808,
        -0.2539830454561385,
        -0.24994353811950978,
        -0.24567683592241998,
        -0.24120496031885866,
        -0.23654994353469352,
        -0.23173366741812013,
        -0.22677768628851178,
        -0.2217030850831945,
        -0.21653033312127906,
        -0.21127916883415515,
        -0.20596848765697837,
        -0.20061625719259707,
        -0.19523943989553386,
        -0.18985393947564924,
        -0.18447455675104896,
        -0.17911496561149706,
        -0.1737876985945638,
        -0.1685041489039864,
        -0.16327458101945905,
        -0.15810815412577517,
        -0.1530129524183837,
        -0.14799602479458346,
        -0.14306342940582728,
        -0.13822028448755974,
        -0.13347082202821411,
        -0.12881844503507286,
        -0.12426578580980904,
        -0.11981476562426613,
        -0.11546665388477212,
        -0.11122212699573092,
        -0.10708132554799857,
        -0.10304390997539155,
        -0.09910911372867245,
        -0.0952757941042206,
        -0.09154248010556752,
        -0.08790741749618956,
        -0.08436861067096706,
        -0.08092386153275952,
        -0.07757080518438372,
        -0.07430694264610302,
        -0.07112967053799696,
        -0.06803630795136517,
        -0.06502412053493407,
        -0.06209034202349885,
        -0.05923219328832281,
        -0.05644689913088906,
        -0.053731702928587435,
        -0.05108387934042992,
        -0.04850074519339713,
        -0.045979668739013616,
        -0.04351807740104053,
        -0.04111346418262652,
        -0.03876339284677397,
        -0.03646550201623059,
        -0.034217508295411085,
        -0.03201720853875083,
        -0.02986248135497781,
        -0.027751287951235548,
        -0.025681672393156406,
        -0.02365176136633364,
        -0.0216597635024388,
        -0.019703968339146206,
        -0.017782744965436827,
        -0.01589454040750807,
        -0.01403787779650862,
        -0.012211354361490977,
        -0.010413639280113943,
        -0.00864347142064002,
        -0.006899657000285574,
        -0.005181067185539809,
        -0.0034866356534468974,
        -0.0018153561329942779,
        -0.00016627994045363847,
        0.0014614864770191116,
        0.0030687839798537882,
        0.004656403146337742,
        0.0062250866482199815,
        0.007775531584328112,
        0.009308391768421853,
        0.010824279966369334,
        0.012323770080748054,
        0.013807399279590392,
        0.015275670069231759,
        0.016729052309162315,
        0.018167985169857584,
        0.019592879032371353,
        0.021004117332022048,
        0.022402058345094178,
        0.023787036921575064,
        0.025159366163296795,
        0.026519339051382682,
        0.02786723002190738,
        0.02920329649411547,
        0.030527780350506486,
        0.031840909373455295,
        0.033142898636801324,
        0.03443395185772647,
        0.03571426270749429,
        0.03698401608631225,
        0.038243389359793684,
        0.03949255356322111,
        0.04073167457112449,
        0.041960914237781616,
        0.04318043150499496,
        0.044390383484349656,
        0.04559092651015082,
        0.04678221716857083,
        0.0479644132987863,
        0.04913767497430471,
        0.05030216545884771,
        0.05145805214220156,
        0.05260550745236314,
        0.05374470975257659,
        0.054875844215009996,
        0.05599910367749064,
        0.05711468948137847,
        0.05822281229727353,
        0.05932369292828202,
        0.06041756310043997,
        0.06150466623979809,
        0.06258525823751306,
        0.06365960819458981,
        0.06472799916024978,
        0.06579072886190414,
        0.06684811042036334,
        0.06790047305248241,
        0.06894816277467171,
        0.06999154310081031,
        0.07103099572250168,
        0.07206692119424524,
        0.07309973962141275,
        0.07412989134580641,
        0.07515783761451415,
        0.07618406128158424,
        0.07720906750031159,
        0.0782333844275767,
        0.07925756391553972,
        0.08028218227206724,
        0.08130784097895868,
        0.0823351674682927,
        0.08336481587832978,
        0.08439746792729146,
        0.08543383368848426,
        0.08647465252853126,
        0.08752069397202347,
        0.08857275877983496,
        0.08963167983957161,
        0.09069832342366985,
        0.09177359022793609,
        0.09285841685817105,
        0.09395377697135963,
        0.09506068318288637,
        0.09618018846460795,
        0.09731338856720373,
        0.09846142379640489,
        0.09962548240990884,
        0.10080680303388634,
        0.10200667946905788,
        0.10322646433147885,
        0.1044675763187363,
        0.10573150587325164,
        0.10701982645036728,
        0.10833420396999978,
        0.10967641476754154,
        0.11104836148679854,
        0.11245210223006158,
        0.11388987778249368,
        0.11536415914249978,
        0.11687769391220687,
        0.11843358411915121,
        0.12003536463840538,
        0.12168712972611796,
        0.12339366379951042,
        0.12516064544226407,
        0.12699486146952166,
        0.12890453109915995,
        0.1308996490833017,
        0.13299249164547,
        0.13519815250250844,
        0.13753531485329076,
        0.1400270642421684,
        0.14270203412179647,
        0.14559559476833064,
        0.14875149575181854,
        0.15222352859232854,
        0.15607778063292307,
        0.16039482696472265,
        0.16527264855395857,
        0.17082928856189933,
        0.17720632858646965,
        0.18457169313524524,
        0.1931232669243772,
        0.20309109034200584,
        0.21474019047933832,
        0.22837074923760967,
        0.24431852298940696,
        0.2629507502724112,
        0.28466181505773525,
        0.3098619739704622,
        0.3389656245051624,
        0.3723699903751462,
        0.41043431042733947,
        0.4534473873523118,
        0.501599276264614,
        0.5549410293948654,
        0.6133566928876619,
        0.6765256149600812,
        0.7439106667002111,
        0.8147404695435734,
        0.8880353509819128,
        0.9626275198251766,
        0.7359147235339758
    ],
    "uz(z=y=0)":[
        0.0008201882189959184,
        0.010475882963534201,
        0.030894602044984447,
        0.05024272403640912,
        0.06851704258752231,
        0.08572265971049578,
        0.10185427290305236,
        0.1169179518687172,
        0.1309177839787907,
        0.14387033959054019,
        0.15579458851105202,
        0.16672096379036244,
        0.17668335981570457,
        0.1857244122047216,
        0.1938890391160865,
        0.20122731715783304,
        0.2077893987575819,
        0.2136270831579902,
        0.2187900657243967,
        0.22332696913123704,
        0.22728283729148116,
        0.23070005365271845,
        0.2336168862442301,
        0.23606844314744888,
        0.23808599193978863,
        0.23969792908009752,
        0.24092957909145896,
        0.24180408718794835,
        0.24234244839262267,
        0.24256424113461214,
        0.24248771552864465,
        0.24213032906908902,
        0.24150880396006405,
        0.240639471105908,
        0.239538267936682,
        0.23822092632028874,
        0.23670291810067365,
        0.23499953347941982,
        0.2331257957419991,
        0.23109647370117403,
        0.2289259876523365,
        0.2266283899106909,
        0.22421727838664368,
        0.22170576801735004,
        0.21910642153845727,
        0.2164312251414661,
        0.21369154011728125,
        0.2108980890275002,
        0.20806092810439822,
        0.20518944568746017,
        0.20229235282799368,
        0.19937769320552212,
        0.19645284849094202,
        0.1935245575355086,
        0.1905989327168926,
        0.1876814859217649,
        0.18477715236411674,
        0.18189032072947006,
        0.1790248614788699,
        0.1761841590114558,
        0.17337114191885003,
        0.17058831530640753,
        0.1678377912173046,
        0.16512131977062885,
        0.16244031829859348,
        0.1597959003891016,
        0.15718890293823906,
        0.15461991245573709,
        0.15208928944136185,
        0.14959719175816005,
        0.14714359613022865,
        0.14472831841889996,
        0.14235103222547346,
        0.14001128625927647,
        0.13770852011921386,
        0.1354420788781717,
        0.1332112263255539,
        0.13101515706732142,
        0.1288530074036293,
        0.12672386522362455,
        0.12462677887925697,
        0.12256076513671577,
        0.12052481625649962,
        0.1185179063296994,
        0.11653899686834335,
        0.11458704171828381,
        0.11266099138543977,
        0.11075979681884196,
        0.10888241267366143,
        0.10702780011247041,
        0.10519492922332908,
        0.10338278104982024,
        0.10159034928154832,
        0.09981664164605483,
        0.09806068105271742,
        0.09632150646951415,
        0.09459817359704217,
        0.09288975535367026,
        0.09119534220353752,
        0.08951404231299859,
        0.08784498159966679,
        0.08618730366231091,
        0.08454016962014148,
        0.08290275785358507,
        0.0812742636988719,
        0.07965389907011756,
        0.0780408920432003,
        0.07643448639302368,
        0.07483394112314763,
        0.07323852995861055,
        0.07164754084175914,
        0.07006027541604533,
        0.06847604852908476,
        0.06689418772884113,
        0.06531403279358469,
        0.06373493527303374,
        0.06215625807074594,
        0.0605773750444212,
        0.0589976706617997,
        0.0574165396849553,
        0.05583338691481143,
        0.054247626972490894,
        0.05265868415133209,
        0.05106599231098359,
        0.04946899484668636,
        0.04786714470769756,
        0.046259904496210806,
        0.04464674661788139,
        0.0430271535161398,
        0.04140061796080834,
        0.03976664342115698,
        0.03812474449319424,
        0.03647444741025709,
        0.03481529060451575,
        0.03314682534821297,
        0.031468616440672004,
        0.029780242966002256,
        0.028081299087035935,
        0.02637139490052495,
        0.0246501573136174,
        0.022917230962774312,
        0.02117227913756475,
        0.019414984726456898,
        0.017645051137891728,
        0.015862203214217798,
        0.014066188093494553,
        0.012256776024292981,
        0.010433761081015971,
        0.008596961790426091,
        0.006746221609422902,
        0.004881409245192079,
        0.003002418758975149,
        0.0011091694471925435,
        -0.000798394583411504,
        -0.002720305169871261,
        -0.004656571249977514,
        -0.006607180462708303,
        -0.008572101304778158,
        -0.010551285886257337,
        -0.012544673397363794,
        -0.014552194380111877,
        -0.01657377595259257,
        -0.018609348070464448,
        -0.020658851012279447,
        -0.022722244248754978,
        -0.024799516895157647,
        -0.026890699915989528,
        -0.02899588037619417,
        -0.03111521797051,
        -0.0332489641178093,
        -0.03539748391701604,
        -0.03756128137011578,
        -0.03974102816977409,
        -0.04193759646155154,
        -0.044152095985987856,
        -0.04638591605839609,
        -0.048640772699414164,
        -0.050918761397685725,
        -0.05322241584095171,
        -0.05555477294868204,
        -0.057919444323807,
        -0.06032069438756914,
        -0.06276352500966724,
        -0.06525376644533483,
        -0.0677981739305512,
        -0.0704045293220516,
        -0.07308174624244282,
        -0.07583997730346805,
        -0.0786907209266637,
        -0.08164692531641742,
        -0.08472308555497032,
        -0.08793533028049623,
        -0.09130149233946061,
        -0.09484115848732524,
        -0.09857569067429384,
        -0.10252821312486048,
        -0.10672355593886566,
        -0.11118814883103392,
        -0.11594985450438303,
        -0.12103773597070269,
        -0.12648174648286384,
        -0.13231233864042205,
        -0.13855998178982057,
        -0.14525458847385533,
        -0.15242484017672162,
        -0.16009741993709936,
        -0.16829614386099168,
        -0.17704100800662245,
        -0.18634714422994156,
        -0.19622371303366343,
        -0.20667272695529362,
        -0.21768784659601365,
        -0.22925314063508365,
        -0.24134186972614724,
        -0.2539152800469064,
        -0.26692149043710445,
        -0.28029444987035607,
        -0.29395308234399325,
        -0.3078005817460092,
        -0.32172401948959223,
        -0.3355942030642738,
        -0.34926600689019377,
        -0.36257906819314817,
        -0.3753591381377124,
        -0.38741989543451955,
        -0.3985655874191938,
        -0.4085941565256059,
        -0.41730129837710267,
        -0.4244848735629301,
        -0.42995022486961626,
        -0.4335154865302871,
        -0.4350176129054481,
        -0.4343177775580571,
        -0.43130719394657696,
        -0.42591147316462513,
        -0.4180951419470639,
        -0.40786377402573104,
        -0.3952662807685892,
        -0.3803939353318194,
        -0.3633800440402518,
        -0.34439556793732073,
        -0.32364652425873225,
        -0.3013665446833206,
        -0.27781304780348237,
        -0.2532574847157628,
        -0.22798174550937222,
        -0.2022668584515566,
        -0.17639118199992768,
        -0.15061793848726873,
        -0.12519660240432087,
        -0.10034898343800903,
        -0.07627505311847749,
        -0.053136503187017334,
        -0.031068283932984525,
        -0.010157790354501822,
        -8.043481407127038e-05
    ]
}

==> data/ldc_Re1000/profiles_0126999.json <==
{
    "ux(x=y=0)":[
        0.25891884495847045,
        -0.01023618293767258,
        -0.03026685601691613,
        -0.049396754241032625,
        -0.06761429357550094,
        -0.08492413143305616,
        -0.10131172470324197,
        -0.11678097583488826,
        -0.13132879862443073,
        -0.1449700832739163,
        -0.15771876455933867,
        -0.16960372833854193,
        -0.1806543327626232,
        -0.19091016182909287,
        -0.20040992794755347,
        -0.20919738561439188,
        -0.2173130829879927,
        -0.2247981557239035,
        -0.2316885742645101,
        -0.23801793600401566,
        -0.24381381798631976,
        -0.24910014947710404,
        -0.25389518681011897,
        -0.25821366024018483,
        -0.262065850784815,
        -0.265459496427764,
        -0.26839950452726047,
        -0.2708895431512123,
        -0.27293204016363737,
        -0.2745294121866577,
        -0.2756841338975316,
        -0.27639960912931794,
        -0.2766802031351765,
        -0.276531801082121,
        -0.27596176725859334,
        -0.27497925456312255,
        -0.2735950916490721,
        -0.27182190729380973,
        -0.26967396097401014,
        -0.267167137107144,
        -0.26431873768824393,
        -0.2611473903595161,
        -0.2576728206530332,
        -0.25391570813738285,
        -0.24989745374783293,
        -0.2456400106526789,
        -0.24116565999631762,
        -0.23649683714342587,
        -0.23165592686260825,
        -0.22666510055617003,
        -0.22154613931670702,
        -0.2163202931964106,
        -0.21100813770133217,
        -0.20562946197051618,
        -0.2002031613323598,
        -0.19474715752655863,
        -0.1892783272037116,
        -0.18381245417820258,
        -0.17836419144735977,
        -0.17294704303209968,
        -0.16757335538238596,
        -0.16225432469388718,
        -0.15700001250816067,
        -0.15181937345729654,
        -0.14672028942691537,
        -0.14170961238099405,
        -0.13679321153709206,
        -0.1319760261244786,
        -0.12726212049322858,
        -0.12265474220983769,
        -0.11815638074645395,
        -0.11376882707544772,
        -0.10949323243459433,
        -0.10533016642249435,
        -0.10127967320558709,
        -0.0973413259451545,
        -0.09351427862634445,
        -0.08979731539960044,
        -0.0861888969221055,
        -0.08268720383411816,
        -0.0792901770850732,
        -0.07599555527309206,
        -0.07280090887626418,
        -0.06970367156258238,
        -0.06670116856950874,
        -0.06379064235372135,
        -0.060969275574930856,
        -0.058234211617943885,
        -0.055582572759659665,
        -0.05301147617998013,
        -0.0505180479442167,
        -0.04809943514404096,
        -0.04575281633016883,
        -0.043475410407261154,
        -0.041264484119874226,
        -0.03911735828088514,
        -0.03703141286064625,
        -0.03500409106849478,
        -0.03303290253103502,
        -0.03111542567940815,
        -0.02924930943499635,
        -0.027432274287545726,
        -0.025662112840302703,
        -0.023936689899833163,
        -0.022253942171094863,
        -0.020611877621121075,
        -0.01900857455935187,
        -0.017442180485750927,
        -0.015910910743735913,
        -0.014413047018801724,
        -0.012946935710593336,
        -0.011510986210875547,
        -0.010103669107283126,
        -0.008723514338548155,
        -0.007369109314776383,
        -0.006039097022953289,
        -0.004732174126019125,
        -0.0034470890716675755,
        -0.0021826402150179206,
        -0.0009376739679387512,
        0.0002889170240052331,
        0.001498195666464735,
        0.002691182164883221,
        0.0038688557279786756,
        0.0050321562298138245,
        0.0061819858228760495,
        0.0073192105076039325,
        0.008444661651575125,
        0.009559137464804633,
        0.010663404424915137,
        0.011758198659801744,
        0.01284422728167864,
        0.01392216968055719,
        0.014992678771454179,
        0.01605638220412244,
        0.017113883529102807,
        0.018165763329311,
        0.01921258031127886,
        0.02025487236554062,
        0.021293157589512775,
        0.022327935282952724,
        0.023359686909556827,
        0.024388877034679814,
        0.025415954231842734,
        0.026441351968887132,
        0.02746548946665408,
        0.028488772540317557,
        0.02951159441552516,
        0.030534336530860177,
        0.03155736931877932,
        0.03258105297492835,
        0.0336057382078468,
        0.034631766981380846,
        0.035659473240609835,
        0.036689183630900124,
        0.0377212182030797,
        0.03875589111698233,
        0.03979351133226096,
        0.04083438329663293,
        0.041878807626565824,
        0.04292708179032138,
        0.0439795007809134,
        0.04503635779141329,
        0.04609794488940513,
        0.047164553694517344,
        0.04823647604933732,
        0.04931400469869956,
        0.05039743397365775,
        0.05148706047540936,
        0.05258318376042183,
        0.053686107039125505,
        0.0547961378818916,
        0.05591358891986139,
        0.057038778562757984,
        0.058172031728256045,
        0.05931368058070972,
        0.06046406526053336,
        0.06162353465524633,
        0.06279244716396148,
        0.06397117148339765,
        0.06516008737973679,
        0.06635958653465511,
        0.0675700733435719,
        0.06879196577817699,
        0.07002569621497873,
        0.07127171238571559,
        0.07253047821200045,
        0.0738024748077377,
        0.07508820138106116,
        0.07638817635879167,
        0.07770293829234118,
        0.07903304714506278,
        0.08037908532269429,
        0.08174165918322816,
        0.08312140016264444,
        0.08451896672069083,
        0.08593504574482203,
        0.08737035507917194,
        0.088825645388472,
        0.09030170381401248,
        0.09179935666716785,
        0.09331947479808507,
        0.09486297787560115,
        0.09643084275342059,
        0.09802411041137726,
        0.09964389921747892,
        0.10129141669754967,
        0.10296798088620016,
        0.1046750401404963,
        0.10641420778074714,
        0.10818729555472727,
        0.10999636959332879,
        0.11184380617028873,
        0.11373238177196551,
        0.11566536473418286,
        0.11764665851598241,
        0.11968094975826732,
        0.12177393344075868,
        0.12393254729693613,
        0.12616531983493995,
        0.12848273356678527,
        0.13089775286947034,
        0.13342637271247565,
        0.13608840157763968,
        0.13890826711517912,
        0.1419161468750773,
        0.14514911135938818,
        0.14865270559359736,
        0.15248250373378586,
        0.15670623372868683,
        0.16140577677465315,
        0.16667987343737256,
        0.1726464955459598,
        0.1794460389972063,
        0.18724378083922363,
        0.1962332044049212,
        0.20663787576469791,
        0.21871411161481694,
        0.23275102464660163,
        0.24907112101705983,
        0.2680264985417417,
        0.2899952544922825,
        0.31537107825142935,
        0.3445529241083698,
        0.3779250555470623,
        0.41583805474908037,
        0.4585777001074583,
        0.506338170905471,
        0.5591820853082979,
        0.6170126392455665,
        0.6795340044280663,
        0.7462374581292465,
        0.8163789445579328,
        0.8890010656347374,
        0.9629470317085926,
        0.7359374129341283
    ],
    "uz(z=y=0)":[
        0.0008664114930629902,
        0.01102293342008842,
        0.03251551880190698,
        0.05289219698658362,
        0.0721381240608668,
        0.09024522954379974,
        0.1071955105659921,
        0.12298287030737877,
        0.1376012223654109,
        0.15105899552413507,
        0.16336993899697008,
        0.1745620279370481,
        0.18466981149505066,
        0.1937392911618996,
        0.20182138994660848,
        0.20897425847653986,
        0.21525787868024096,
        0.22073503176069317,
        0.22546717279480083,
        0.22951494609942064,
        0.2329353672079598,
        0.23578237389005655,
        0.23810517178378326,
        0.23994897286187372,
        0.24135422297061818,
        0.24235747264107702,
        0.2429911634946751,
        0.24328450243722705,
        0.24326352823725728,
        0.24295187636693966,
        0.24237093399751994,
        0.2415404359933357,
        0.24047860428774404,
        0.23920256720855868,
        0.2377284446786792,
        0.23607161603798288,
        0.23424675040818138,
        0.23226796149330492,
        0.23014879859506449,
        0.22790232631244722,
        0.22554109445193227,
        0.2230771734956055,
        0.22052211823301748,
        0.21788698088500594,
        0.21518227831546394,
        0.21241799688541502,
        0.2096035684240196,
        0.20674787482113088,
        0.2038592347525361,
        0.20094541188338974,
        0.19801361204580045,
        0.19507049639699195,
        0.19212218770305103,
        0.1891742881600308,
        0.18623189281392488,
        0.18329961116956411,
        0.18038158570018206,
        0.1774815158832725,
        0.17460267994153925,
        0.17174796012072857,
        0.1689198659547032,
        0.16612055960947408,
        0.16335187946407684,
        0.16061536463571904,
        0.15791227778564845,
        0.1552436281881104,
        0.1526101931687548,
        0.15001253921441873,
        0.14745104153922017,
        0.14492590307911615,
        0.1424371719877759,
        0.13998475832410162,
        0.13756844941173965,
        0.13518792434076277,
        0.1328427671852317,
        0.13053247935408743,
        0.12825649085482219,
        0.12601417069679124,
        0.12380483627908745,
        0.12162776203036013,
        0.11948218719080626,
        0.1173673228637615,
        0.11528235831970772,
        0.11322646671081874,
        0.11119881013035801,
        0.10919854411693015,
        0.10722482163483367,
        0.10527679660740401,
        0.10335362697071768,
        0.10145447733997229,
        0.09957852131507268,
        0.09772494345569495,
        0.0958929409249626,
        0.09408172487822897,
        0.09229052160103271,
        0.09051857341302248,
        0.08876513935742442,
        0.08702949572617937,
        0.08531093640953945,
        0.08360877309181572,
        0.08192233531561734,
        0.08025097043914982,
        0.0785940434743102,
        0.07695093683360048,
        0.07532104999821444,
        0.07370379911690192,
        0.0720986165303235,
        0.07050495024813794,
        0.06892226337865152,
        0.06735003351743074,
        0.06578775209555288,
        0.06423492370792329,
        0.06269106541396405,
        0.061155706019913776,
        0.05962838534417331,
        0.0581086534787445,
        0.056596070037287394,
        0.0550902034022777,
        0.05359062996915645,
        0.052096933396326074,
        0.05060870385283158,
        0.04912553727661598,
        0.047647034637000686,
        0.046172801209554325,
        0.044702445855954065,
        0.04323558032020208,
        0.04177181853177987,
        0.04031077592500534,
        0.03885206876582366,
        0.0373953134955226,
        0.03594012608054154,
        0.034486121377998356,
        0.03303291250514681,
        0.031580110221185606,
        0.030127322309503934,
        0.02867415296838705,
        0.02722020219459166,
        0.025765065168413228,
        0.024308331625205223,
        0.022849585217628938,
        0.021388402850142454,
        0.01992435399366582,
        0.01845699995842984,
        0.016985893125111826,
        0.015510576113164379,
        0.014030580889554318,
        0.012545427785150078,
        0.011054624415671314,
        0.009557664480927817,
        0.008054026433362348,
        0.006543171971199746,
        0.005024544350065738,
        0.003497566472801215,
        0.0019616387291462385,
        0.0004161365304308156,
        -0.0011395924762503554,
        -0.002706231582398734,
        -0.004284498630974638,
        -0.005875150132591119,
        -0.007478985927427262,
        -0.009096854499452736,
        -0.01072965901172853,
        -0.012378364147623975,
        -0.014044003851495056,
        -0.01572769011165286,
        -0.01743062287372774,
        -0.019154101212318714,
        -0.02089953591986165,
        -0.022668463673431803,
        -0.02446256290229671,
        -0.02628367154488787,
        -0.028133806904541238,
        -0.030015187754693466,
        -0.031930258875252415,
        -0.0338817182399541,
        -0.03587254706286277,
        -0.03790604280501523,
        -0.039985855371016704,
        -0.04211602661990112,
        -0.04430103331312445,
        -0.04654583345116869,
        -0.048855916157264166,
        -0.05123735487664197,
        -0.053696863797510215,
        -0.05624185702131494,
        -0.05888051028714084,
        -0.061621824234474744,
        -0.06447568865638784,
        -0.06745294626089934,
        -0.07056545497139136,
        -0.07382614630897248,
        -0.07724907846533587,
        -0.08084948062256796,
        -0.08464378637847202,
        -0.0886496514243484,
        -0.09288595286971192,
        -0.09737276362258357,
        -0.1021312985276934,
        -0.10718382383393575,
        -0.11255352649717479,
        -0.11826433250694442,
        -0.12434067107301115,
        -0.13080717166646147,
        -0.13768829199531027,
        -0.14500786142888322,
        -0.1527885411391002,
        -0.16105118327854895,
        -0.16981409589620314,
        -0.17909219414476135,
        -0.18889605399963866,
        -0.1992308476566267,
        -0.21009519162169474,
        -0.22147988629127932,
        -0.23336660033069004,
        -0.24572647850905194,
        -0.25851875862136087,
        -0.27168937544778393,
        -0.2851696814304982,
        -0.29887525707702756,
        -0.31270499784862743,
        -0.3265404335984845,
        -0.3402455353114644,
        -0.3536669226638154,
        -0.36663480136765797,
        -0.3789644542334208,
        -0.39045868967566605,
        -0.4009109094086113,
        -0.41010927459671104,
        -0.41784137362627255,
        -0.4238999663624137,
        -0.4280888407998916,
        -0.43022952312446094,
        -0.43016740457029307,
        -0.4277783499722213,
        -0.42297378028475546,
        -0.4157058875483905,
        -0.40597028318564266,
        -0.3938087138631603,
        -0.37930824177448247,
        -0.36260097868689634,
        -0.34385946304733866,
        -0.3232938029498634,
        -0.30114367566393213,
        -0.2776740782717513,
        -0.2531648658335405,
        -0.22790678123361988,
        -0.20218946222781206,
        -0.1762994847268995,
        -0.15050731200175343,
        -0.12506887456226745,
        -0.10021116831771433,
        -0.07613865491081975,
        -0.05301632625511118,
        -0.03098217841171812,
        -0.0101256635581246,
        -5.6764428321144354e-05
    ]
}

==> data/ldc_Re1000/profiles_0169332.json <==
{
    "ux(x=y=0)":[
        0.25893160072034394,
        -0.010102861728479677,
        -0.02987264768523529,
        -0.04875316451713384,
        -0.06673344818657037,
        -0.08381952132876033,
        -0.09999851200068077,
        -0.11527603903983284,
        -0.1296505326248545,
        -0.1431380733567353,
        -0.15575335608730076,
        -0.16752557314678615,
        -0.1784839351823605,
        -0.18866747481481272,
        -0.19811401188488525,
        -0.20686614972167788,
        -0.21496310541538316,
        -0.22244457801221687,
        -0.22934505514426334,
        -0.23569664932387574,
        -0.24152547950884815,
        -0.24685405908598096,
        -0.25169927821292976,
        -0.25607455208566743,
        -0.25998889922627555,
        -0.26344884901683824,
        -0.26645815932911154,
        -0.2690194146332533,
        -0.2711340351710372,
        -0.27280351599497565,
        -0.2740295069498449,
        -0.27481469213198156,
        -0.2751628286820963,
        -0.27507930815354825,
        -0.27457111571793097,
        -0.27364713606491115,
        -0.2723180343409975,
        -0.27059637173424483,
        -0.26849642559975007,
        -0.266034171978869,
        -0.26322706591715544,
        -0.2600939370986729,
        -0.2566547499206631,
        -0.2529304481770461,
        -0.24894271175474864,
        -0.24471377804831196,
        -0.2402662093650378,
        -0.23562271220978812,
        -0.23080592669310349,
        -0.2258382593557788,
        -0.22074170292248083,
        -0.21553769349242288,
        -0.21024696587736524,
        -0.20488944162005165,
        -0.1994841220791586,
        -0.19404900990943433,
        -0.18860103926040955,
        -0.18315603019213583,
        -0.1777286530650064,
        -0.17233241297716778,
        -0.166979643778587,
        -0.16168151803108902,
        -0.15644806511726383,
        -0.15128820139162347,
        -0.14620976652171302,
        -0.14121956830573987,
        -0.13632343156709664,
        -0.13152625241024613,
        -0.12683205454891722,
        -0.12224404839934398,
        -0.11776469051201083,
        -0.11339574371204283,
        -0.10913833619604765,
        -0.10499301980113093,
        -0.10095982621992769,
        -0.09703832132101016,
        -0.09322765675453037,
        -0.08952661899739218,
        -0.08593367532559477,
        -0.08244701688466993,
        -0.07906459857329283,
        -0.07578417593197648,
        -0.07260333891456963,
        -0.06951954275057315,
        -0.06653013588742704,
        -0.06363238522828746,
        -0.06082349872635574,
        -0.058100645549699875,
        -0.05546097391990549,
        -0.052901626829121785,
        -0.050419755759665515,
        -0.048012532595530046,
        -0.04567715985589671,
        -0.04341087942113099,
        -0.04121097987744755,
        -0.0390748026300323,
        -0.0369997469010479,
        -0.03498327374123902,
        -0.03302290915869093,
        -0.0311162464731888,
        -0.029260947985704867,
        -0.02745474605264863,
        -0.025695443640581576,
        -0.023980914434130012,
        -0.022309102559860773,
        -0.020678021984082317,
        -0.019085755635729777,
        -0.01753045429974023,
        -0.016010335321885522,
        -0.014523681159923413,
        -0.013068837813494386,
        -0.01164421315887542,
        -0.010248275213872013,
        -0.008879550351852951,
        -0.007536621484529334,
        -0.006218126226611273,
        -0.0049227550573822864,
        -0.0036492494878188437,
        -0.002396400244696746,
        -0.0011630454766175843,
        5.193100935049356e-05,
        0.0012496014781209262,
        0.0024309959576452804,
        0.003597103890555748,
        0.004748875741233293,
        0.005887224559883109,
        0.007013027499803318,
        0.008127127290588355,
        0.009230333664019706,
        0.010323424736344115,
        0.011407148344517455,
        0.012482223340511474,
        0.013549340841341196,
        0.01460916543976404,
        0.01566233637356267,
        0.016709468658285778,
        0.017751154181393364,
        0.018787962763380513,
        0.019820443183703174,
        0.020849124176720062,
        0.0218745153955943,
        0.022897108350100677,
        0.02391737731563871,
        0.02493578021899619,
        0.025952759498613892,
        0.026968742945442662,
        0.02798414452110259,
        0.028999365159056302,
        0.030014793546467706,
        0.031030806892908103,
        0.032047771681505605,
        0.03306604440902903,
        0.03408597231243639,
        0.03510789408761102,
        0.03613214059471908,
        0.03715903555848427,
        0.03818889626001478,
        0.03922203422485666,
        0.04025875590134874,
        0.041299363340502396,
        0.04234415487080717,
        0.043393425772189485,
        0.04444746894460169,
        0.04550657558505301,
        0.04657103585978921,
        0.047641139579246594,
        0.048717176873193296,
        0.04979943887998172,
        0.05088821842738526,
        0.051983810724180624,
        0.053086514056597145,
        0.054196630501704646,
        0.05531446662680846,
        0.056440334215507044,
        0.057574550996157464,
        0.05871744138955034,
        0.059869337238008566,
        0.06103057858581294,
        0.06220151444376565,
        0.06338250358519613,
        0.06457391531823523,
        0.0657761303421967,
        0.06698954154671263,
        0.0682145548853378,
        0.06945159020553324,
        0.0707010822111254,
        0.07196348129970076,
        0.07323925457904656,
        0.07452888677393835,
        0.07583288136819569,
        0.0771517615198663,
        0.07848607137241995,
        0.07983637710196881,
        0.08120326846221747,
        0.08258735994012978,
        0.08398929275519769,
        0.08540973631513228,
        0.08684939082866781,
        0.08830898925613906,
        0.08978930109664575,
        0.09129113522274666,
        0.09281534545282187,
        0.09436283505350908,
        0.09593456541639427,
        0.09753156333965962,
        0.09915493475236385,
        0.100805876987097,
        0.10248570079971926,
        0.10419585089941336,
        0.10593794152368323,
        0.10771379087900365,
        0.1095254783479566,
        0.11137540150936874,
        0.11326636779692718,
        0.11520168764888522,
        0.11718531965846984,
        0.11922202025942978,
        0.1213175708713673,
        0.12347901374212972,
        0.12571500169630492,
        0.12803616202391652,
        0.13045562517077036,
        0.13298957246837972,
        0.13565801804963043,
        0.13848561063274853,
        0.14150276024802796,
        0.14474677312274672,
        0.14826342509820475,
        0.1521085024998556,
        0.15634991389702949,
        0.16106966978207957,
        0.16636657187155293,
        0.17235856049876436,
        0.17918589009968278,
        0.18701356128309135,
        0.19603463529598184,
        0.20647209282231446,
        0.2185815091390574,
        0.232651100168008,
        0.24900235911473648,
        0.26798628458399393,
        0.28997987146476234,
        0.3153757666503969,
        0.34457207059467726,
        0.37795246440612074,
        0.41586737505693644,
        0.4586029143757513,
        0.5063542200175165,
        0.5591854603230824,
        0.6170020180717295,
        0.6795106613262534,
        0.746205543307729,
        0.8163452352501116,
        0.8889743474805608,
        0.9629365751046687,
        0.7359436550477554
    ],
    "uz(z=y=0)":[
        0.0008407616249262632,
        0.010734940397147076,
        0.03166815660655186,
        0.05151929491530024,
        0.07027616074841503,
        0.08793473905308949,
        0.10448142921073478,
        0.11991469837797558,
        0.134232396777749,
        0.14744611024259432,
        0.1595714707066222,
        0.17063704544387,
        0.18067648608287137,
        0.18973355587162366,
        0.19785563955456595,
        0.2050963178482536,
        0.21151015041725318,
        0.21715394717434727,
        0.22208285517228202,
        0.22635113613720484,
        0.23000952121912482,
        0.23310594430417442,
        0.23568399375030863,
        0.23778375246375974,
        0.2394410710378078,
        0.24068847927208056,
        0.24155497660962494,
        0.24206690847812778,
        0.24224801233640952,
        0.2421201619758228,
        0.24170348784176832,
        0.2410169388125355,
        0.2400783783687632,
        0.2389049613785785,
        0.2375131714509566,
        0.2359190422825686,
        0.23413813937975553,
        0.23218566876547592,
        0.2300764224085947,
        0.22782481609440464,
        0.22544482000301,
        0.22294995942569296,
        0.2203532473008654,
        0.21766717107274647,
        0.21490363766468945,
        0.21207396064115297,
        0.209188822280828,
        0.20625826815903525,
        0.20329168705576264,
        0.20029781538787064,
        0.19728473304891503,
        0.19425987741035947,
        0.19123005212071337,
        0.18820144884149692,
        0.18517966558490973,
        0.18216973399908903,
        0.17917614402361196,
        0.17620287434552973,
        0.17325342064059268,
        0.17033082728986845,
        0.16743771690505962,
        0.16457632166054348,
        0.16174851253281045,
        0.15895582909974765,
        0.15619950722111892,
        0.15348050655620346,
        0.15079953603880747,
        0.1481570786036133,
        0.14555341397994756,
        0.14298864052874302,
        0.1404626952358566,
        0.13797537256089165,
        0.13552634166556013,
        0.13311516250249633,
        0.13074130038135784,
        0.12840413943930443,
        0.12610299483605217,
        0.1238371239078625,
        0.12160573616214787,
        0.11940800238480534,
        0.11724306278331446,
        0.11511003429479226,
        0.11300801707045709,
        0.11093610029377556,
        0.10889336729175395,
        0.1068789000358578,
        0.10489178308593915,
        0.10293110704858345,
        0.10099597153668677,
        0.09908548771548531,
        0.09719878047885515,
        0.09533499027786448,
        0.09349327461623957,
        0.0916728092800055,
        0.08987278931956347,
        0.08809242979112475,
        0.08633096629015097,
        0.08458765531661672,
        0.08286177447322851,
        0.08115262250752876,
        0.07945951923212012,
        0.07778180533650636,
        0.0761188420898214,
        0.07447001095123776,
        0.07283471311166938,
        0.07121236896503896,
        0.06960241751494664,
        0.06800431573249667,
        0.06641753787628937,
        0.0648415747693113,
        0.06327593304460796,
        0.06172013436848239,
        0.06017371464468917,
        0.05863622319718016,
        0.057107221944120046,
        0.055586284564281274,
        0.054072995657999064,
        0.052566949902886934,
        0.051067751214188564,
        0.04957501190612176,
        0.048088351858235553,
        0.046607397686985255,
        0.045131781928645434,
        0.04366114222870819,
        0.042195120543230935,
        0.04073336235007577,
        0.039275515873907645,
        0.03782123132033347,
        0.03637016012418814,
        0.034921954207033326,
        0.03347626524730912,
        0.03203274395784447,
        0.030591039373635914,
        0.029150798142879564,
        0.027711663824596895,
        0.026273276184720588,
        0.02483527049100949,
        0.02339727679853167,
        0.02195891922723587,
        0.0205198152184033,
        0.019079574768664318,
        0.01763779963130438,
        0.016194082480868545,
        0.014748006022144431,
        0.013299142041296319,
        0.011847050382638913,
        0.010391277838020949,
        0.008931356925387605,
        0.0074668045509102875,
        0.005997120524795554,
        0.00452178590784737,
        0.003040261161189487,
        0.0015519840819473575,
        5.6367474663852024e-05,
        -0.0014472034718758702,
        -0.0029593741400936154,
        -0.0044808238132397395,
        -0.006012269451296846,
        -0.007554469950170318,
        -0.009108230948387527,
        -0.010674410258289196,
        -0.01225392401161364,
        -0.013847753572864762,
        -0.015456953334233739,
        -0.01708265950152036,
        -0.018726099978230562,
        -0.02038860544069904,
        -0.02207162178082887,
        -0.023776724041104164,
        -0.025505631980847685,
        -0.02726022742631471,
        -0.029042573629189057,
        -0.03085493674948148,
        -0.03269980965981188,
        -0.03457993826024826,
        -0.036498350528624345,
        -0.03845838838439701,
        -0.040463742616812855,
        -0.04251849099136398,
        -0.044627139685883194,
        -0.046794668016455675,
        -0.04902657665233268,
        -0.05132893912298139,
        -0.05370845658116136,
        -0.05617251541853299,
        -0.05872924761722845,
        -0.06138759293125581,
        -0.06415736245135964,
        -0.06704930222468207,
        -0.07007515608069205,
        -0.07324772540056868,
        -0.07658092456604464,
        -0.08008982886445835,
        -0.0837907128176662,
        -0.08770107429942382,
        -0.09183964188496116,
        -0.0962263590102042,
        -0.10088234157545048,
        -0.1058298006234298,
        -0.11109192634505116,
        -0.11669272248220958,
        -0.12265678746032914,
        -0.12900902889106888,
        -0.13577430873188626,
        -0.1429770030082302,
        -0.15064047629714555,
        -0.15878645247681222,
        -0.16743428719401313,
        -0.17660012171505138,
        -0.18629593313881634,
        -0.1965284593976274,
        -0.2072980290831249,
        -0.2185972745660763,
        -0.23040978127969025,
        -0.24270865215192697,
        -0.255455073123999,
        -0.2685968588407886,
        -0.28206710932834034,
        -0.2957829526337107,
        -0.3096445620967397,
        -0.3235344070383612,
        -0.3373169941583854,
        -0.3508390165006068,
        -0.36393024190493084,
        -0.37640496862841777,
        -0.388064454835488,
        -0.3986999874068506,
        -0.4080970715299322,
        -0.41604014697210173,
        -0.42231840596554077,
        -0.42673174903874433,
        -0.42909761612445896,
        -0.42925725332772385,
        -0.427082471853727,
        -0.4224808851900457,
        -0.4154012707065635,
        -0.4058363497068691,
        -0.39382560675467215,
        -0.3794545419617464,
        -0.36285443461175837,
        -0.3441977122325276,
        -0.3236950412276441,
        -0.30158724462604813,
        -0.2781409373243101,
        -0.25363793923290207,
        -0.22837116354977163,
        -0.2026324964820927,
        -0.17671071085240186,
        -0.15087832000708185,
        -0.12539306403675807,
        -0.10048346167252112,
        -0.07635515756355639,
        -0.053173990047909854,
        -0.031078443517968048,
        -0.01015814765633524,
        -7.095281015497895e-05
    ]
}

==> data/ldc_Re1000/profiles_0211666.json <==
{
    "ux(x=y=0)":[
        0.2589374638860197,
        -0.010037729501228285,
        -0.029681010846942354,
        -0.04844275688523194,
        -0.06631246564782106,
        -0.08329664254009625,
        -0.09938294734791762,
        -0.11457741774114692,
        -0.12887882001964368,
        -0.14230339029284197,
        -0.154865840738308,
        -0.16659519890833574,
        -0.17752038416876137,
        -0.18768000452834813,
        -0.19711138062651024,
        -0.20585655105253406,
        -0.21395415107299845,
        -0.22144328820559595,
        -0.2283578787213274,
        -0.2347294815934088,
        -0.24058369186000872,
        -0.2459425179891703,
        -0.25082236497117866,
        -0.2552361700033136,
        -0.2591924787925505,
        -0.2626973443125501,
        -0.26575404510018713,
        -0.2683646806852054,
        -0.2705301853781717,
        -0.27225156967385206,
        -0.27353000729922383,
        -0.2743677194680861,
        -0.27476802091352176,
        -0.274735886047605,
        -0.27427791389387307,
        -0.27340263734779535,
        -0.2721204076386066,
        -0.27044351141721235,
        -0.26838599227325755,
        -0.2659636330856555,
        -0.2631937360346956,
        -0.2600950168088456,
        -0.25668736317391155,
        -0.2529916773853444,
        -0.24902963060553687,
        -0.24482348154244624,
        -0.24039584113263954,
        -0.23576948880799697,
        -0.230967158993367,
        -0.22601137087831186,
        -0.22092424527380713,
        -0.2157273588827208,
        -0.2104415969152839,
        -0.20508703845219783,
        -0.19968284710371442,
        -0.19424719019529182,
        -0.18879716691984577,
        -0.18334876087785534,
        -0.17791680284344394,
        -0.17251495376605816,
        -0.16715569759047066,
        -0.16185035020946384,
        -0.15660907678502217,
        -0.15144092128330436,
        -0.14635384238900948,
        -0.1413547580431793,
        -0.1364495942127974,
        -0.1316433391393204,
        -0.12694009977872908,
        -0.12234316109380856,
        -0.11785504577027348,
        -0.1134775746999753,
        -0.10921192647580295,
        -0.1050586960919648,
        -0.10101795162028732,
        -0.09708928900446422,
        -0.09327188414949798,
        -0.08956454244747365,
        -0.08596574522558076,
        -0.08247369327780193,
        -0.07908634719468366,
        -0.07580146467655088,
        -0.07261663470818824,
        -0.06952930879884929,
        -0.0665368292777547,
        -0.06363645485834939,
        -0.060825383533835965,
        -0.05810077301709187,
        -0.05545975882998647,
        -0.05289947024685957,
        -0.05041704421803655,
        -0.04800963746359967,
        -0.04567443686917497,
        -0.04340866835544673,
        -0.041209604349120105,
        -0.03907457000656431,
        -0.03700094830782263,
        -0.034986184151341346,
        -0.033027787553830686,
        -0.031123336065448468,
        -0.029270476490404262,
        -0.027466926004298307,
        -0.02571047274418248,
        -0.02399897594574181,
        -0.022330365690313776,
        -0.020702642321413132,
        -0.019113875581548232,
        -0.017562203516356636,
        -0.01604583118653941,
        -0.014563029223968014,
        -0.013112132263677634,
        -0.011691537279392079,
        -0.010299701846967985,
        -0.008935142356250769,
        -0.0075964321898979205,
        -0.006282199883856956,
        -0.004991127283267688,
        -0.003721947704026873,
        -0.0024734441100781983,
        -0.0012444473129615023,
        -3.3834200869369574e-05,
        0.0011594739988775467,
        0.0023365134190138468,
        0.003498279211430911,
        0.004645727162764905,
        0.005779775266215913,
        0.0069013052476130515,
        0.008011164046592955,
        0.00911016525152293,
        0.010199090489948517,
        0.011278690774084912,
        0.01234968780346799,
        0.013412775224449136,
        0.014468619849411094,
        0.015517862835714673,
        0.01656112082713151,
        0.01759898705786292,
        0.01863203242251785,
        0.01966080651208117,
        0.020685838618857665,
        0.021707638710617934,
        0.022726698377489297,
        0.023743491751365402,
        0.024758476400860017,
        0.025772094202038902,
        0.026784772188531498,
        0.027796923380209743,
        0.02880894759360531,
        0.029821232234296096,
        0.03083415307478877,
        0.03184807501615074,
        0.03286335283713863,
        0.033880331931119376,
        0.03489934903365328,
        0.035920732938058274,
        0.03694480520428419,
        0.03797188086068254,
        0.0390022691003603,
        0.04003627396918306,
        0.041074195053565875,
        0.04211632816458197,
        0.04316296601940684,
        0.0442143989188025,
        0.04527091543116851,
        0.04633280307316043,
        0.0474003489911848,
        0.04847384064450079,
        0.049553566500483835,
        0.05063981672293631,
        0.051732883869203466,
        0.0528330635935874,
        0.0539406553657568,
        0.05505596317668848,
        0.05617929626927805,
        0.057310969872947176,
        0.05845130595551915,
        0.059600633958102146,
        0.06075929157947163,
        0.06192762554621461,
        0.06310599241254031,
        0.06429475933814818,
        0.06549430494845393,
        0.0667050201394705,
        0.06792730895567352,
        0.06916158942616436,
        0.07040829453207703,
        0.07166787305104101,
        0.07294079057979756,
        0.0742275304494298,
        0.07552859487548269,
        0.07684450588377868,
        0.07817580663258678,
        0.07952306247361235,
        0.08088686251226099,
        0.0822678207819186,
        0.08366657826475259,
        0.08508380437307181,
        0.08652019959298082,
        0.08797649747096546,
        0.0894534684452947,
        0.09095192273183986,
        0.09247271596023138,
        0.09401675374909206,
        0.09558500047432658,
        0.09717848665448371,
        0.09879832280571609,
        0.10044571186076057,
        0.10212197137279813,
        0.10382855424917439,
        0.10556708458090823,
        0.10733939236013743,
        0.10914757103025534,
        0.11099403487037175,
        0.1128816110997566,
        0.11481363348573448,
        0.11679408804614858,
        0.11882776327450371,
        0.12092047792224965,
        0.12307931741455252,
        0.12531298425639473,
        0.12763216242274555,
        0.13005004659628233,
        0.13258289013788524,
        0.1352507872186219,
        0.13807847428903403,
        0.1410964563684063,
        0.14434214065770581,
        0.14786140845950058,
        0.15171015334973997,
        0.15595638997192746,
        0.1606822291736024,
        0.16598656263970385,
        0.17198740376303961,
        0.1788250570098927,
        0.1866645419995777,
        0.19569890156537756,
        0.20615105270180203,
        0.21827645757772524,
        0.2323631649269895,
        0.2487324489108894,
        0.2677350400549525,
        0.28974762969810747,
        0.31516254006087724,
        0.344377554192614,
        0.3777760692442371,
        0.41570830251713087,
        0.45846025988595523,
        0.5062271169392154,
        0.5590732352982609,
        0.6169043613432256,
        0.6794277602201737,
        0.7461381791208282,
        0.8162947704992384,
        0.8889426162498988,
        0.9629255914204302,
        0.7359460470485445
    ],
    "uz(z=y=0)":[
        0.0008322540894804757,
        0.010633695268949828,
        0.03136953214005023,
        0.05103381723773637,
        0.06961542802102817,
        0.0871118501721784,
        0.10351105883114917,
        0.11881315243462232,
        0.1330174091575598,
        0.14613661923793264,
        0.1581872304752473,
        0.16919824671167374,
        0.179203300800892,
        0.18824573047228615,
        0.19637208324165537,
        0.20363476883635298,
        0.21008688009909457,
        0.21578355118446002,
        0.22077809668659473,
        0.2251228662542103,
        0.2288666460339541,
        0.2320554494957215,
        0.23473100208188646,
        0.23693161867591175,
        0.23869149610715845,
        0.2400416463017869,
        0.2410096960186184,
        0.24162077389117484,
        0.24189755877762395,
        0.24186102702743772,
        0.2415305697526813,
        0.24092455152456485,
        0.2400603989771216,
        0.23895496963013482,
        0.2376245780640254,
        0.23608520578784667,
        0.23435246949568453,
        0.2324417164460059,
        0.23036795572403934,
        0.22814588262882665,
        0.22578979586329656,
        0.22331358599488288,
        0.22073065646503393,
        0.21805390030364424,
        0.21529563601543075,
        0.21246758707924365,
        0.20958083749366674,
        0.20664582113845717,
        0.20367229750593224,
        0.20066935305110306,
        0.19764539481210094,
        0.19460816303912212,
        0.19156473927181475,
        0.18852156795963199,
        0.18548447513087865,
        0.1824586964055377,
        0.17944890265148267,
        0.17645923166907318,
        0.1734933177978234,
        0.17055432510075907,
        0.1676449783955554,
        0.1647675961073557,
        0.16192412100114248,
        0.1591161514331804,
        0.15634497041614773,
        0.15361157444908774,
        0.15091670021729875,
        0.14826085045715742,
        0.14564431779465029,
        0.1430672075383673,
        0.14052945853788104,
        0.13803086281377475,
        0.13557108348408287,
        0.13314967147634343,
        0.13076608064424702,
        0.12841968172435675,
        0.12610977495594292,
        0.12383560160633367,
        0.1215963542862354,
        0.1193911863344536,
        0.11721922019766236,
        0.11507955494083295,
        0.11297127290181219,
        0.11089344565309156,
        0.10884513923161106,
        0.10682541873814223,
        0.1048333523603764,
        0.10286801489561952,
        0.10092849076011491,
        0.09901387657411831,
        0.09712328336631491,
        0.09525583842301741,
        0.09341068679621256,
        0.09158699254070617,
        0.08978393969787568,
        0.08800073303550045,
        0.086236598575425,
        0.08449078395110704,
        0.08276255859511471,
        0.08105121376963823,
        0.07935606247289487,
        0.07767643923702455,
        0.07601169981524376,
        0.07436122077702986,
        0.07272439903339892,
        0.07110065129241622,
        0.06948941344915689,
        0.06789013992775159,
        0.0663023029847432,
        0.06472539197044529,
        0.06315891255828697,
        0.0616023859528479,
        0.060055348078125584,
        0.058517348745552825,
        0.05698795081247769,
        0.055466729334237,
        0.05395327070990763,
        0.052447171824046505,
        0.05094803919208775,
        0.049455488107907654,
        0.04796914179536788,
        0.04648863056617761,
        0.04501359098797553,
        0.043543665059920744,
        0.04207849939900798,
        0.04061774443725326,
        0.03916105363125145,
        0.03770808268181471,
        0.03625848876624595,
        0.034811929780658585,
        0.03336806359330961,
        0.031926547306059774,
        0.030487036524302867,
        0.02904918463086414,
        0.027612642064463944,
        0.02617705559738586,
        0.02474206760971098,
        0.023307315354810454,
        0.021872430214518554,
        0.02043703693381901,
        0.019000752830493902,
        0.017563186972700744,
        0.016123939317061447,
        0.014682599791746197,
        0.013238747318784487,
        0.011791948762651171,
        0.010341757788391324,
        0.008887713609606468,
        0.007429339616818575,
        0.005966141860286661,
        0.00449760736026413,
        0.003023202221335443,
        0.001542369529297256,
        5.4526984840846135e-05,
        -0.0014409357608149297,
        -0.0029446601013605775,
        -0.004457321848482768,
        -0.0059796350499102795,
        -0.007512356294217617,
        -0.009056289561708095,
        -0.010612291703318573,
        -0.012181278632386537,
        -0.013764232287871436,
        -0.015362208477536667,
        -0.016976345716045116,
        -0.01860787515973821,
        -0.020258131736587012,
        -0.021928566642646485,
        -0.023620761335249648,
        -0.025336443156876977,
        -0.027077502747843065,
        -0.02884601346752588,
        -0.03064425294562919,
        -0.03247472695587172,
        -0.03434019580655012,
        -0.03624370346863813,
        -0.03818860952432475,
        -0.04017862418285763,
        -0.04221784648180842,
        -0.044310805821551016,
        -0.04646250679613767,
        -0.048678477516494394,
        -0.050964821230427136,
        -0.05332827120029875,
        -0.05577624843383829,
        -0.058316922148640524,
        -0.06095927206004177,
        -0.06371315204307945,
        -0.06658935383187081,
        -0.06959966990486358,
        -0.07275695328076325,
        -0.07607517295813843,
        -0.07956946175864678,
        -0.0832561545392174,
        -0.08715281211718892,
        -0.09127822835172976,
        -0.09565241393646896,
        -0.10029655354206318,
        -0.10523292791697277,
        -0.11048479721112896,
        -0.11607623457583335,
        -0.12203190639450935,
        -0.12837678577926434,
        -0.1351357966552826,
        -0.14233337234845703,
        -0.14999292892272337,
        -0.15813623479885391,
        -0.16678268216095762,
        -0.17594843985845074,
        -0.185645502829725,
        -0.19588061652411015,
        -0.2066541063793776,
        -0.2179585908740676,
        -0.22977763099313225,
        -0.2420842951378601,
        -0.2548397253138479,
        -0.267991683733788,
        -0.2814732104650037,
        -0.2952013671868592,
        -0.3090762554644593,
        -0.3229802685108471,
        -0.33677783339700995,
        -0.3503155609255936,
        -0.3634231346705088,
        -0.3759147674595709,
        -0.38759163143080844,
        -0.39824492798888417,
        -0.40766007825790884,
        -0.41562144112343086,
        -0.4219181324127791,
        -0.42634998313136113,
        -0.42873437194080183,
        -0.42891249444203505,
        -0.4267561226048371,
        -0.42217284362906865,
        -0.41511141995784345,
        -0.4055645693296232,
        -0.39357177955881534,
        -0.37921855911033425,
        -0.36263619328186353,
        -0.34399711107404235,
        -0.32351196659790316,
        -0.30142155649107194,
        -0.2779924457722103,
        -0.2535063853155128,
        -0.22825619169830244,
        -0.20253363826417065,
        -0.17662736091474288,
        -0.1508097317430876,
        -0.1253383356891712,
        -0.10044155106445891,
        -0.0763248811820757,
        -0.05315406015863956,
        -0.031067477760579297,
        -0.010154728075438648,
        -7.480735457511187e-05
    ]
}

==> data/ldc_Re10000/profiles_0000000.json <==
{
    "ux(x=y=0)":[
        1.590163186312074e-16,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        1.0697461435190316e-15,
        0.999999999999999
    ],
    "uz(z=y=0)":[
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_0042333.json <==
{
    "ux(x=y=0)":[
        7.227721620738718e-18,
        -0.0032631397504733054,
        -0.006246896944663608,
        -0.008895521135741408,
        -0.011220914898325775,
        -0.013244103085406396,
        -0.01499102783142715,
        -0.016489656729058232,
        -0.017769210527123203,
        -0.018857260262441118,
        -0.019779488141153184,
        -0.02055979455917679,
        -0.021219806269198952,
        -0.02177795365516138,
        -0.022251150169892552,
        -0.022654140667003803,
        -0.022999236084857523,
        -0.023297045605359792,
        -0.023557474859253698,
        -0.02378807797352209,
        -0.023995340400482946,
        -0.02418511417010219,
        -0.024362475521212158,
        -0.02453087473849793,
        -0.02469380680821525,
        -0.02485422077845339,
        -0.025014307185633872,
        -0.02517570113234574,
        -0.025340332699574704,
        -0.02550938467933214,
        -0.025683871754957358,
        -0.02586479579691833,
        -0.026052998584066137,
        -0.02624892157875632,
        -0.026453382622976945,
        -0.026667131058763376,
        -0.02689025846945242,
        -0.027123361604437624,
        -0.027367262272915676,
        -0.02762230917965768,
        -0.027888526574715553,
        -0.028167058599048327,
        -0.028458582697010022,
        -0.02876301730999442,
        -0.029081122870599163,
        -0.029414144730940398,
        -0.029762599822671088,
        -0.03012647967965607,
        -0.030507547169720324,
        -0.030906827849581875,
        -0.031324472989300564,
        -0.031761575273544965,
        -0.032220369324404426,
        -0.03270158561404452,
        -0.03320576225228777,
        -0.033735335309678885,
        -0.03429241744226062,
        -0.03487775209782311,
        -0.03549334822813133,
        -0.03614269056197844,
        -0.036827756697561005,
        -0.037550203798140114,
        -0.03831417677118231,
        -0.039123880910799304,
        -0.03998193332156928,
        -0.04089294417562975,
        -0.04186392600779054,
        -0.04290172600512826,
        -0.04401499403981732,
        -0.045220562555689535,
        -0.04654451619001245,
        -0.04802833633708892,
        -0.04974349489087036,
        -0.051808322628605144,
        -0.05439860189064752,
        -0.0577575639341784,
        -0.06218678724499682,
        -0.06800799590198545,
        -0.07548634261387686,
        -0.08474152685836225,
        -0.09566493833542707,
        -0.10788784946431464,
        -0.12083491901287115,
        -0.13384382480628723,
        -0.14629912106159537,
        -0.1577311205686234,
        -0.16785254909829195,
        -0.17654370707125033,
        -0.18379701484709443,
        -0.1896704643095262,
        -0.1942501594731209,
        -0.1976301338136004,
        -0.19990265192568643,
        -0.2011543731671544,
        -0.20147005808596077,
        -0.2009307591460539,
        -0.1996141218101484,
        -0.19759769172112054,
        -0.19495734300436793,
        -0.19176775438946006,
        -0.18810000944556107,
        -0.18402539427047251,
        -0.1796107694022853,
        -0.17492000994982268,
        -0.17001240988371813,
        -0.16494504916325775,
        -0.15976855170154602,
        -0.15452893275812538,
        -0.14926833922285315,
        -0.14402328523664842,
        -0.13882530587696112,
        -0.1337002416345139,
        -0.1286716567715034,
        -0.12375602465194808,
        -0.1189664858275081,
        -0.11431255200636106,
        -0.10980101915892566,
        -0.10543355463460542,
        -0.10121033031596242,
        -0.09712957263635755,
        -0.09318798864372196,
        -0.08937868349065131,
        -0.0856961622507498,
        -0.08213298383173209,
        -0.07868194812853371,
        -0.07533335625413684,
        -0.07208065920040249,
        -0.0689147402707676,
        -0.06582790393697596,
        -0.06281112700292735,
        -0.059857932769574004,
        -0.05695993994220739,
        -0.05410961396490833,
        -0.051299691463843757,
        -0.0485233449039279,
        -0.04577321166037006,
        -0.0430420118306053,
        -0.04032344436614521,
        -0.037610468138697874,
        -0.034896428189791176,
        -0.03217432555662168,
        -0.02943862753275849,
        -0.026682313676835035,
        -0.023899498733538478,
        -0.02108433886786484,
        -0.018231606746584864,
        -0.015335839669822519,
        -0.012392189421073172,
        -0.009397389611511472,
        -0.006346926393148805,
        -0.003238816916582585,
        -7.008852205334665e-05,
        0.0031585361229036764,
        0.0064499827584260415,
        0.00980055558256081,
        0.013210021976679788,
        0.016671322532463784,
        0.020182209766621596,
        0.02372948878751433,
        0.02730891607064938,
        0.03089992370160569,
        0.03449358949608358,
        0.03806092316397374,
        0.041582518440068314,
        0.04502275715256207,
        0.04834089082961884,
        0.05148685532588274,
        0.05440012015743653,
        0.057018140405299365,
        0.059270912613594066,
        0.061101180611938075,
        0.0624591364795927,
        0.06332310457805942,
        0.06369740309957346,
        0.06362602624011598,
        0.0631850876859813,
        0.06247584402670889,
        0.06161379594161115,
        0.06070849245956828,
        0.05985079690741549,
        0.05910305124120473,
        0.058500428886776534,
        0.058051737298485166,
        0.05774439141239037,
        0.05755416182197408,
        0.05745357770947858,
        0.05741266990046562,
        0.057404566126472684,
        0.05740830821990398,
        0.057408203023011944,
        0.05738955560751211,
        0.05734378608814913,
        0.057265386728714375,
        0.05715112556432221,
        0.056996631250352536,
        0.05680293742911025,
        0.0565697182575972,
        0.05629831415401609,
        0.05598833383082909,
        0.055644179047001134,
        0.055267476723163435,
        0.05486057317465461,
        0.05442747996001581,
        0.05397099777971839,
        0.05349634613164006,
        0.05300452143032812,
        0.05250305168236195,
        0.05199341031372539,
        0.051480488925703484,
        0.050968246944034984,
        0.05045969646541106,
        0.04996066654911389,
        0.04946944358098348,
        0.048995681023470114,
        0.048534745467423576,
        0.048096006872630846,
        0.04767314565143471,
        0.04727650805308639,
        0.046898057831694435,
        0.04654660719305136,
        0.046214329756333605,
        0.04591037329812579,
        0.045624240891280574,
        0.04536518948022319,
        0.045123176042306146,
        0.04490666837816786,
        0.04470488967748026,
        0.04452534531976704,
        0.044359844870077464,
        0.04421207934011833,
        0.04407689104642627,
        0.04395563779172198,
        0.043846152070328756,
        0.043745861807259694,
        0.043656154580488306,
        0.043573918261343,
        0.043501166726469365,
        0.043438405195420776,
        0.04339058762282652,
        0.043375688938258265,
        0.04341417685370557,
        0.043593325324054286,
        0.04399593768046974,
        0.044984705935422885,
        0.04682117404703138,
        0.05067990300882698,
        0.057531091931596195,
        0.07000927888583952,
        0.09148049069548356,
        0.12648332192291378,
        0.18305665613333114,
        0.26780599841559216,
        0.3911803142851139,
        0.5573372159793234,
        0.7654822933550454,
        0.9999999999999994
    ],
    "uz(z=y=0)":[
        7.227905272133928e-18,
        0.004843732812293605,
        0.009077639011219692,
        0.012659394016875077,
        0.015678469966338874,
        0.018212784178861706,
        0.020331513530404847,
        0.02209680233656473,
        0.023561518012426643,
        0.02477163194937041,
        0.025768402498025676,
        0.02658737856510496,
        0.02725763561452872,
        0.027805148256407442,
        0.028252659761325443,
        0.02861852572342687,
        0.02891770961081203,
        0.029164001948363598,
        0.029368692377714105,
        0.029540200867487466,
        0.029685899490174566,
        0.029812537020652407,
        0.02992487973754691,
        0.030026250437017055,
        0.030120482278465907,
        0.030210256160740655,
        0.030297003992289014,
        0.03038218980631774,
        0.03046789368506442,
        0.030554427557795246,
        0.030642170796088358,
        0.030732216311669336,
        0.03082535521488874,
        0.030920861243720957,
        0.031019399829944786,
        0.031121775704927607,
        0.031227706017435037,
        0.031336622510684954,
        0.03144972313642822,
        0.031567041298606505,
        0.03168783409518481,
        0.03181240850548179,
        0.03194188393737022,
        0.03207539216146634,
        0.0322126086896886,
        0.032354600868416974,
        0.03250166486182187,
        0.03265257811438964,
        0.0328080230450767,
        0.03296901317870217,
        0.03313484349827547,
        0.03330485185605634,
        0.03348053402947831,
        0.033662000744511,
        0.033848156333607514,
        0.034039486804922275,
        0.034237434504206486,
        0.03444100941281081,
        0.03464971975865387,
        0.03486495227620687,
        0.03508722328074516,
        0.035315087874816714,
        0.03554927826116775,
        0.03579118205640094,
        0.03604016351181942,
        0.03629536024750894,
        0.03655853709247067,
        0.03683013605821872,
        0.03710903652883606,
        0.037395614570034125,
        0.03769179253931943,
        0.037996790563870585,
        0.03831008968136383,
        0.038633173387768706,
        0.03896710510061778,
        0.03931058376735098,
        0.03966440490652212,
        0.04003033809882593,
        0.04040829197006113,
        0.04079744526672827,
        0.041199977660646675,
        0.041617033450479124,
        0.04204783250422173,
        0.042493104888601134,
        0.042955466823339276,
        0.043435148909924996,
        0.043932169614411216,
        0.044448589885864385,
        0.044986683139802974,
        0.045546667708411925,
        0.04613016917012537,
        0.04674029877487996,
        0.047379086656682105,
        0.0480479620881069,
        0.04875178899578938,
        0.04949629855211307,
        0.05028927858094254,
        0.05114621619667666,
        0.05210014045549295,
        0.05320987933765025,
        0.05458255709422535,
        0.05640077223277359,
        0.058942199519054224,
        0.0625742485665772,
        0.06770142556924118,
        0.07464543703174917,
        0.08347560574646737,
        0.09387481070477997,
        0.10514019524826225,
        0.11635465102231435,
        0.12666325100561826,
        0.13550240949274708,
        0.14267120020676008,
        0.1482485069349365,
        0.1524499764213281,
        0.15550926862213763,
        0.15761596534251485,
        0.15889361448333986,
        0.1594077538337352,
        0.15918070833029113,
        0.15820655058664732,
        0.15646213656130264,
        0.15392342745968332,
        0.15057441482673098,
        0.1464175362219542,
        0.1414797428356594,
        0.13582342118020024,
        0.12955228047364362,
        0.1228112465443319,
        0.11577334151919214,
        0.10862356014676433,
        0.10153261730398844,
        0.09463523719938509,
        0.08801626474535976,
        0.08170689136427732,
        0.07569458287541228,
        0.06994266572763465,
        0.06441153924832442,
        0.05907584060276186,
        0.053932569922604735,
        0.049001806947680485,
        0.04432061003914552,
        0.0399326769905711,
        0.0358783889054851,
        0.03219028776935309,
        0.028884317015296205,
        0.02596308498833445,
        0.023414644664574793,
        0.021217899615141117,
        0.019343152133309283,
        0.01775812910398304,
        0.01642698889976382,
        0.015316347084352956,
        0.014389881594921989,
        0.013616740510666196,
        0.012963307469302415,
        0.012400488677372213,
        0.011898425928047383,
        0.011430331454799105,
        0.010969645540929206,
        0.010491237643415079,
        0.009972383870121341,
        0.00939091495005065,
        0.008727010909421126,
        0.007962540867809812,
        0.007080775548289399,
        0.006068132465534229,
        0.004911380911765282,
        0.003601599171795487,
        0.002129381201213052,
        0.0004900210103696888,
        -0.0013212398523935087,
        -0.0033053431853160477,
        -0.005463479518624572,
        -0.0077925155427176224,
        -0.010289767716378384,
        -0.012949737479020392,
        -0.015766681691662742,
        -0.01873211741578212,
        -0.021838240506765867,
        -0.025075207577588268,
        -0.028432703468447864,
        -0.03189924266574584,
        -0.03546451583516619,
        -0.03911603653854303,
        -0.042841989319983446,
        -0.04662982381622658,
        -0.05046847223651992,
        -0.054345452953634424,
        -0.05824990254975598,
        -0.06217114562466968,
        -0.06609972454545028,
        -0.07002655339428931,
        -0.07394453079337027,
        -0.07784816213359479,
        -0.08173318575987112,
        -0.08559796093194848,
        -0.08944315046776763,
        -0.09327187642445432,
        -0.09709027513816919,
        -0.10090778794199383,
        -0.10473776980255348,
        -0.10859567005383015,
        -0.11250293063501705,
        -0.11648156295381819,
        -0.1205601699022177,
        -0.12476117079341824,
        -0.12911347361445963,
        -0.1336333833216623,
        -0.13833072981438713,
        -0.14319471636919714,
        -0.1481928703443239,
        -0.15326107700283514,
        -0.15830289600099098,
        -0.16319430513869987,
        -0.16778737178245573,
        -0.17193275064891841,
        -0.1754965999073865,
        -0.17837388219197486,
        -0.1804977324624473,
        -0.18184526324727676,
        -0.1824369830684984,
        -0.18232593157451327,
        -0.18159742884860516,
        -0.1803638174755693,
        -0.1787692296249204,
        -0.17698344380300446,
        -0.17522283138654687,
        -0.17374583831133777,
        -0.17288451542573954,
        -0.1730546010573287,
        -0.1747284694954754,
        -0.17843229866770163,
        -0.18475589563540815,
        -0.19426352381013462,
        -0.20738392418513965,
        -0.22417861519790805,
        -0.24416147368414032,
        -0.2660508274329978,
        -0.2876783745115464,
        -0.3061162127584749,
        -0.31800002266612964,
        -0.3202576944189709,
        -0.31075628520776144,
        -0.2890399879042047,
        -0.25658084745973275,
        -0.2166340085292817,
        -0.17347945085432584,
        -0.13140634756018765,
        -0.09379531185173344,
        -0.06261975657743589,
        -0.03849592469521984,
        -0.021066116272575142,
        -0.009506967571444234,
        -0.0029271635188081345,
        7.227780938747882e-18
    ]
}

==> data/ldc_Re10000/profiles_0084666.json <==
{
    "ux(x=y=0)":[
        2.3129731787549397e-16,
        -0.013142387362161142,
        -0.02607954701927839,
        -0.038929792229000025,
        -0.0518630142110471,
        -0.0650856911010536,
        -0.07872608559034916,
        -0.09276808326799535,
        -0.10694371341959782,
        -0.12063189051414654,
        -0.13298650536751674,
        -0.14308799966502428,
        -0.15029009102621319,
        -0.15440217621656954,
        -0.15576689887128453,
        -0.1550683027309197,
        -0.15312722889650213,
        -0.15068878368200955,
        -0.14830239618325175,
        -0.1462990174493029,
        -0.14483677503756665,
        -0.1439682317839902,
        -0.1436799151684837,
        -0.14391169992706287,
        -0.14457729362753335,
        -0.1455730711955496,
        -0.14679262051595887,
        -0.14812917733428346,
        -0.14948416376945173,
        -0.15076924143698345,
        -0.15191620946263315,
        -0.1528693949216947,
        -0.15357863480163148,
        -0.15401269755639876,
        -0.15414525363643206,
        -0.15396967475191284,
        -0.15348238730708944,
        -0.15269776953727116,
        -0.15164006110224254,
        -0.15033964687287554,
        -0.14883593715892135,
        -0.14716960060418707,
        -0.14538203677042397,
        -0.14350847887553744,
        -0.14158262207544023,
        -0.13963308352915452,
        -0.13768302051015222,
        -0.1357501086813091,
        -0.13385296851425083,
        -0.1320014730984356,
        -0.130197804739017,
        -0.12844728475321482,
        -0.12675133372345468,
        -0.12510758142771267,
        -0.1235100952054983,
        -0.12195744178589477,
        -0.12044391518152178,
        -0.11896120574108328,
        -0.11750300741407725,
        -0.11606473726522076,
        -0.11463887235776835,
        -0.11321789279501483,
        -0.11179776770839256,
        -0.11037480747757634,
        -0.1089431660948854,
        -0.10749902381555788,
        -0.10604239267232034,
        -0.10457007117022152,
        -0.1030803130784118,
        -0.10157250226575087,
        -0.10004888051128691,
        -0.09850704219339058,
        -0.09694811222990504,
        -0.0953736935089695,
        -0.09378574907825332,
        -0.09218248276897605,
        -0.09056727232855105,
        -0.08894124905491534,
        -0.08730589469300934,
        -0.08565950862266912,
        -0.08400661970790982,
        -0.08234723589459365,
        -0.08068078929296957,
        -0.07900878480079528,
        -0.07733222208269598,
        -0.07565270908084475,
        -0.07396740263628931,
        -0.07227938109093648,
        -0.07058892392654345,
        -0.06889509962531776,
        -0.06719785666138094,
        -0.0654984885487427,
        -0.06379713350425034,
        -0.06209150117013116,
        -0.06038334509111431,
        -0.05867241823283859,
        -0.056957998831129265,
        -0.0552378638694413,
        -0.05351356444797323,
        -0.051783523915543986,
        -0.05004567638478834,
        -0.048298536664052844,
        -0.046542038957931006,
        -0.04477235491806409,
        -0.04298666488268354,
        -0.041182943059659145,
        -0.03935876535838357,
        -0.03750827389609568,
        -0.035627054104824,
        -0.03371209217073014,
        -0.03175746595493717,
        -0.029754861684619768,
        -0.02770004193814054,
        -0.025586104267559962,
        -0.023405147530815615,
        -0.021148065110427227,
        -0.01881083953859654,
        -0.016384616489178338,
        -0.013862897662360797,
        -0.011240760011836675,
        -0.008517177757312963,
        -0.0056881731667571345,
        -0.0027578373022898958,
        0.0002685462057873575,
        0.0033805401309712404,
        0.00656353689337029,
        0.009798542821562917,
        0.013057520519012008,
        0.01631118130885335,
        0.019519479773571324,
        0.02263936170073467,
        0.025616779552082428,
        0.028406761640554917,
        0.030953703104369866,
        0.03322174660319338,
        0.03518011523500712,
        0.03682466530816854,
        0.038163494554347505,
        0.03922287340308703,
        0.04003583856053722,
        0.04063935982275566,
        0.041063154058474854,
        0.04133971862782539,
        0.04149285330742874,
        0.041543214807139565,
        0.04150480308459345,
        0.041389888662103726,
        0.04120389349085276,
        0.04094668030202307,
        0.04061921713455023,
        0.04021988773611265,
        0.03974641271285609,
        0.039197605150518774,
        0.03857683755903491,
        0.03788836970010965,
        0.0371376387682839,
        0.03633595129315906,
        0.035496043276109716,
        0.0346315625926736,
        0.03375642743242982,
        0.03288838854887593,
        0.03204146030135656,
        0.031227527025178982,
        0.03045759520498828,
        0.02974226069978496,
        0.029084280676945493,
        0.028487092938094823,
        0.02795096289076484,
        0.02747713307844301,
        0.027061027172509293,
        0.026702947807926047,
        0.026404650138999876,
        0.02616344469293708,
        0.02598070841471607,
        0.02586206903853808,
        0.025808972302799278,
        0.02582879967335296,
        0.025923815197332833,
        0.02610313118893295,
        0.026373517709002044,
        0.026736049130703318,
        0.027202984811820447,
        0.02777510856110347,
        0.028460869224598985,
        0.02925740090296247,
        0.030173724998299886,
        0.031202933442421154,
        0.03234224082376151,
        0.03358078575143892,
        0.03490757675818254,
        0.03629842011303608,
        0.03772831241052713,
        0.039169308616753634,
        0.04058135510987855,
        0.04193106513786847,
        0.04317164487370748,
        0.04427805011144413,
        0.04519701146592928,
        0.04591690510887082,
        0.046401320591674365,
        0.04665188279737802,
        0.04665194600827714,
        0.04641526112549744,
        0.045949133072799936,
        0.045262899403465756,
        0.04438874527639963,
        0.04334143144071059,
        0.042161095052312574,
        0.04086953897291523,
        0.0395092571142481,
        0.03811613339483705,
        0.036735126374899126,
        0.035417711477638635,
        0.03422415563793349,
        0.03322448654386717,
        0.03247881540863323,
        0.03205123697568077,
        0.03197353672096295,
        0.032253124860675005,
        0.032846270202814803,
        0.03369888767618298,
        0.034712216359433605,
        0.0358084386462009,
        0.036899080746491286,
        0.03794373615882194,
        0.038889059964764834,
        0.039734324155895694,
        0.04046389201011207,
        0.04110021861427418,
        0.04164398809168721,
        0.04213234617347525,
        0.04254981007590348,
        0.04294924624938454,
        0.04328896880326513,
        0.04363354771581339,
        0.04392455610741608,
        0.0442314905444154,
        0.04448663421677193,
        0.04475282794767629,
        0.04492682897882961,
        0.045110470273008824,
        0.04518765823795879,
        0.04526116208993313,
        0.045257294347415156,
        0.04521087473284244,
        0.04515729461126329,
        0.04514235331640476,
        0.04563359571148707,
        0.04818374540599851,
        0.058549698736881074,
        0.08983871692135525,
        0.15843294991318424,
        0.28648300336980653,
        0.4791625087150296,
        0.7260711906669074,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -7.22799384434008e-18,
        0.010385537972081263,
        0.019784448225855563,
        0.028019349900241495,
        0.03513847916413905,
        0.04121784196302009,
        0.046350357318707444,
        0.05063951541471227,
        0.05419058537145508,
        0.05710561291088841,
        0.059478816911240726,
        0.06139615738084682,
        0.06293467547255169,
        0.06415913762315766,
        0.06512530042365497,
        0.06588300019471435,
        0.06647008157620267,
        0.0669191963760056,
        0.06725720392776856,
        0.06750589418777588,
        0.06768140908463754,
        0.06779772702953273,
        0.06786511410057172,
        0.0678908880354414,
        0.06788280993392216,
        0.06784468067959745,
        0.06777876038591486,
        0.06768862864590748,
        0.06757775361104609,
        0.06744443328922202,
        0.06728941164230175,
        0.06711616026502765,
        0.06692388598687467,
        0.06670953508687366,
        0.06647540189161195,
        0.06622384215631263,
        0.06595055761122541,
        0.06565473674853932,
        0.06534005010276336,
        0.06500558543235103,
        0.06464732593559959,
        0.06426773835479359,
        0.06387058635222975,
        0.0634523397908261,
        0.06301303694753284,
        0.06255801764187204,
        0.062090315422970575,
        0.061607910630572346,
        0.0611165878204554,
        0.06062406251845267,
        0.06013411401829038,
        0.05964891358496746,
        0.059180968616464186,
        0.05873935214721045,
        0.058329694739030276,
        0.05795958590653517,
        0.057645416265146306,
        0.057392780078593414,
        0.05721018973828868,
        0.05710967117466203,
        0.05710211740052862,
        0.057189743186447956,
        0.05737910072274614,
        0.057677946178658145,
        0.058088139155725145,
        0.05860676120353653,
        0.05923629608291635,
        0.059976974466380985,
        0.06082191767897495,
        0.06176482844470306,
        0.06280641857004438,
        0.06394138655977959,
        0.06516274742812243,
        0.06647105890827072,
        0.06787120635715034,
        0.06936476235100819,
        0.07095476841032806,
        0.07264353088222099,
        0.07440968005819311,
        0.07618709099128258,
        0.07785367341560176,
        0.07922205646408138,
        0.08005938659206435,
        0.08015428376176859,
        0.07939309599736367,
        0.07780881238527079,
        0.07559294544034556,
        0.073078555439081,
        0.07066113345554108,
        0.0687195569573802,
        0.06758170432578058,
        0.06753797889636169,
        0.06885291536229052,
        0.07177272979576628,
        0.0764969932072307,
        0.08309226712625524,
        0.0913845065761437,
        0.10089860768048377,
        0.11088729891031132,
        0.12047548826044803,
        0.12886849346254284,
        0.13554638206825215,
        0.14034693897555373,
        0.14342017251541095,
        0.14511517731816262,
        0.14584233793222695,
        0.14597501279739675,
        0.14579147619507896,
        0.14547558796505017,
        0.14512165821490033,
        0.1447515159500603,
        0.1443333396581938,
        0.14380446949814493,
        0.1430777484302767,
        0.14205605898484214,
        0.14064562496915053,
        0.13877300115143598,
        0.13639045688125237,
        0.1334889718840015,
        0.13009997482556945,
        0.12629320455532564,
        0.12216403216063756,
        0.11782862681655638,
        0.11341187498757668,
        0.10903504583259628,
        0.10480606736398228,
        0.10082114424379522,
        0.09715445347086386,
        0.09385579029743364,
        0.09095101096937958,
        0.08845036875693109,
        0.08633769623339298,
        0.08458099565989832,
        0.08313825973202851,
        0.08195519163951,
        0.08097682434693018,
        0.08014227514243073,
        0.0794013422008522,
        0.07870281180443381,
        0.07800719185035407,
        0.07727983556040545,
        0.07649752442368553,
        0.07564171507716326,
        0.07470081710683506,
        0.07366940382449108,
        0.07254429217302293,
        0.07132568437396956,
        0.07001389072186073,
        0.06861120353811133,
        0.06711908918144871,
        0.06553774725442255,
        0.06386780867628909,
        0.062108671718131364,
        0.0602589346726281,
        0.05831606657234584,
        0.05627873877477069,
        0.054143965017436325,
        0.05190954514329666,
        0.049572694691574264,
        0.04713344312800009,
        0.04458911744902604,
        0.04194064097397976,
        0.039186714240651024,
        0.03633055261413265,
        0.03337093141177465,
        0.030311044384395386,
        0.02715088803074947,
        0.023893714680479936,
        0.020538206027707506,
        0.01708547530417273,
        0.013533778451122495,
        0.009882104803950293,
        0.006125148466543783,
        0.00225798083744953,
        -0.0017264500750619608,
        -0.0058375621559109015,
        -0.010087734697528416,
        -0.014490700335623618,
        -0.019061471451416817,
        -0.023817798678849714,
        -0.028776148933734303,
        -0.03394912562822267,
        -0.039340070976065254,
        -0.044938808418335426,
        -0.05071094767413492,
        -0.0565911033675758,
        -0.06248023004482872,
        -0.06825117435121927,
        -0.07376022921343241,
        -0.07887328866994273,
        -0.0834902179009704,
        -0.08756870950189181,
        -0.09112525079840678,
        -0.09422667045826275,
        -0.09696184494258205,
        -0.09941006395171387,
        -0.10161726075192083,
        -0.10358941186955695,
        -0.10529824950422355,
        -0.10670157322820795,
        -0.10776057446076137,
        -0.10845620405325818,
        -0.10879072335551594,
        -0.10878793352561929,
        -0.10848857266223115,
        -0.10793486653803731,
        -0.10716811249519657,
        -0.10623456663028313,
        -0.10516395973044287,
        -0.10398939760929284,
        -0.10272978534232574,
        -0.10141064002709825,
        -0.1000552671157747,
        -0.09871459979407744,
        -0.09758539573458794,
        -0.09741300090565534,
        -0.10012061315422797,
        -0.10921443119614743,
        -0.12864870912342055,
        -0.15925137518249682,
        -0.1957297408146721,
        -0.22899633126138275,
        -0.25284503169634176,
        -0.26761915736594943,
        -0.2773693366343248,
        -0.28546198447382315,
        -0.2933077194900496,
        -0.3012820757599744,
        -0.3092837681537411,
        -0.31704028762887804,
        -0.3242382834161381,
        -0.33051422515807255,
        -0.3356093938567766,
        -0.3393671846218899,
        -0.3417152073147358,
        -0.3429130855058908,
        -0.34325309862057285,
        -0.34289998997179955,
        -0.3419948549068618,
        -0.3405024645607517,
        -0.33816715900460587,
        -0.3346949305118146,
        -0.329845228837909,
        -0.32338869289840166,
        -0.31524347356943117,
        -0.30537545870426785,
        -0.29363537776912035,
        -0.2796897570735547,
        -0.2630851908119471,
        -0.2430832521498266,
        -0.21860736751972312,
        -0.1883444537716841,
        -0.15086734656985468,
        -0.10570449073292214,
        -0.05436494769251879,
        -1.4456321393988185e-17
    ]
}

==> data/ldc_Re10000/profiles_0126999.json <==
{
    "ux(x=y=0)":[
        -3.9031504652383857e-16,
        -0.02736170570039779,
        -0.05504135175504612,
        -0.0824905556729769,
        -0.10859217615747449,
        -0.13228245488417947,
        -0.15286489901359887,
        -0.1700744152238026,
        -0.18401889885126313,
        -0.194990769952771,
        -0.20335644447680926,
        -0.20949640240520925,
        -0.21378772186406308,
        -0.21655180509934635,
        -0.21806451945214422,
        -0.21857063658513684,
        -0.21828185363602215,
        -0.2173762798824906,
        -0.21600214884954674,
        -0.21428028546744782,
        -0.212306362078163,
        -0.2101540818003296,
        -0.20788618197130695,
        -0.20555343481732766,
        -0.20319723480239588,
        -0.20085015901558584,
        -0.1985424636014902,
        -0.1962971001176569,
        -0.19413085317709355,
        -0.192055022449979,
        -0.19007717898123508,
        -0.18819943463294547,
        -0.18641645380998303,
        -0.18472161039816537,
        -0.18310482173660078,
        -0.18155357665514915,
        -0.18005270699429343,
        -0.17858950859604913,
        -0.1771519836854247,
        -0.17572843451422598,
        -0.17431135080090726,
        -0.1728993337693028,
        -0.17149274644373322,
        -0.17009529664441156,
        -0.16870991125595847,
        -0.16734361194181677,
        -0.16600202336839703,
        -0.1646914287454337,
        -0.1634150247041745,
        -0.1621730665156643,
        -0.16095175789137486,
        -0.15972602651816703,
        -0.15844160783012798,
        -0.15698713203051012,
        -0.15515677731713223,
        -0.1525731430951565,
        -0.14861673441454415,
        -0.14266714760160892,
        -0.13468164282642506,
        -0.12553284937626846,
        -0.11662726942164185,
        -0.10912516630714952,
        -0.10347558056960181,
        -0.09951088999850141,
        -0.09679594398794611,
        -0.09491830806628482,
        -0.09359263627130227,
        -0.09264658432588371,
        -0.0919759954393469,
        -0.0915151631127844,
        -0.0912177892228626,
        -0.09104096725923458,
        -0.09094758851857104,
        -0.09090205192658826,
        -0.09086795943450564,
        -0.09080627832352539,
        -0.09067718637514985,
        -0.09044212545365657,
        -0.09005877578442378,
        -0.08948668165803404,
        -0.0886921083297035,
        -0.08764510120250449,
        -0.08632491150734166,
        -0.08472251394269516,
        -0.08284748076869126,
        -0.08071956159737455,
        -0.07836949514748406,
        -0.07584388149108952,
        -0.07319662142197877,
        -0.07047959884243021,
        -0.06774686924892886,
        -0.06504584740639328,
        -0.0624141712231602,
        -0.05987568774185567,
        -0.057446996217364654,
        -0.05513246037312654,
        -0.05292430968877569,
        -0.05080699721806629,
        -0.04876180531057004,
        -0.04676258839274948,
        -0.04477861219838901,
        -0.04278086276470641,
        -0.040742393881762644,
        -0.03863283842089046,
        -0.03642954767473078,
        -0.03411427787150124,
        -0.03167607590582009,
        -0.029105938895934606,
        -0.026407732505883037,
        -0.02358987218170802,
        -0.020666617223406063,
        -0.017655918297009427,
        -0.014584962896800125,
        -0.011479974814443192,
        -0.008370052776300334,
        -0.005285485903149846,
        -0.0022595892549309693,
        0.0006798446886872097,
        0.0035053424921201253,
        0.006192133002601129,
        0.008719240924008099,
        0.011074095779611489,
        0.013246887196085811,
        0.015233972824946374,
        0.017039266156663773,
        0.018671045302383317,
        0.02014077872711682,
        0.021464620670343992,
        0.022658939366446633,
        0.02373966412016649,
        0.024721343604659125,
        0.025620669026889094,
        0.026449439294801518,
        0.027217709382532148,
        0.027932672036047018,
        0.028601772516578104,
        0.02922877069942176,
        0.029814392795599148,
        0.030360694144805547,
        0.03087059560733728,
        0.03134302840869669,
        0.03177734081704761,
        0.032174604908415894,
        0.032537056962626904,
        0.0328631729181664,
        0.0331551691098897,
        0.03341615109367419,
        0.033647141825361195,
        0.0338501278644427,
        0.034026972226187266,
        0.034183739433555085,
        0.034317418707235654,
        0.03443334464743442,
        0.03453134204961076,
        0.03461427060739338,
        0.03467884451246826,
        0.034727672241814604,
        0.034759225068749684,
        0.03477225639668255,
        0.03476367678285914,
        0.03473467849067384,
        0.034683025644482356,
        0.03460604920252932,
        0.034504490637705984,
        0.03437826278953634,
        0.034227537071655004,
        0.03405010429359741,
        0.03385116879411163,
        0.033628827292232724,
        0.033385383017827425,
        0.03312007599084401,
        0.032837811680597136,
        0.032536481625309095,
        0.03221783692424024,
        0.03188404518810405,
        0.031538711777348766,
        0.03118161907321795,
        0.03082076372341808,
        0.030462666833174314,
        0.030119497086070417,
        0.029802868224160305,
        0.029535790153328564,
        0.02934353334952465,
        0.02925630810260873,
        0.029311262334483612,
        0.029553748062565794,
        0.03002757231656953,
        0.030781216156803678,
        0.03185797736895475,
        0.03330324106054214,
        0.03513762468739373,
        0.03738404858783616,
        0.04004065672517973,
        0.04308863060677352,
        0.046492977550494405,
        0.050197228026068276,
        0.0541321581875094,
        0.058206726336114574,
        0.062323687254386716,
        0.06637928552354877,
        0.07026628102104729,
        0.0738883988983172,
        0.07716009718500158,
        0.08002924478456051,
        0.08245753319099275,
        0.08444622049230459,
        0.08602066539069116,
        0.08722562826291337,
        0.08811803877539615,
        0.08876555969274504,
        0.089230219087441,
        0.08957010348940354,
        0.08983437166425404,
        0.09006082418865138,
        0.0902760100074733,
        0.09050088098590736,
        0.09074006725551616,
        0.091014042115785,
        0.0913087122509192,
        0.0916444746061993,
        0.09200346417235894,
        0.09240099163688129,
        0.09281428704922165,
        0.09325914202703497,
        0.0937145414581855,
        0.09418616824208946,
        0.09466274264947513,
        0.09514719353173653,
        0.09562636032323892,
        0.0961088442185711,
        0.09657913495629283,
        0.09704833800438804,
        0.09750094970151663,
        0.09795428519925048,
        0.09839725462788369,
        0.09885055712280201,
        0.09932403810738956,
        0.09984401094680707,
        0.10046090910916514,
        0.10122049476501928,
        0.10222424628277814,
        0.10361466556138328,
        0.10552099394381294,
        0.10849333368772747,
        0.11279727823411369,
        0.1198068863604433,
        0.1300426478904601,
        0.1459732346650983,
        0.1699731896073597,
        0.20563621315782574,
        0.25943446126994435,
        0.3366786865890417,
        0.4472101992439674,
        0.5960705177829744,
        0.7847933554542691,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        1.5332598832275722e-24,
        0.014044311116883335,
        0.02738963345026342,
        0.03961859731929424,
        0.050366333116837775,
        0.05936940081337651,
        0.06653557860404813,
        0.07196775339407005,
        0.07591187952322079,
        0.07867935505050039,
        0.08057901215581852,
        0.08188410504595627,
        0.08279842044391272,
        0.08346512073073385,
        0.08398444487223623,
        0.08442396280685441,
        0.08482719230672754,
        0.08523297785087844,
        0.08568661768566935,
        0.08624265625203782,
        0.08697127242079924,
        0.08795070779680743,
        0.08924804202281034,
        0.0908796332377095,
        0.09276761320977546,
        0.09471767347980999,
        0.09645795340485533,
        0.09773132856030993,
        0.09840797731913638,
        0.09853337600482173,
        0.09828098223041952,
        0.09785009508428393,
        0.09738869785405715,
        0.09697527462500562,
        0.0966416949122276,
        0.09639717955432749,
        0.09623831504634874,
        0.09615997990725676,
        0.0961623312812883,
        0.09623659766956091,
        0.09637182795291155,
        0.09656948885336679,
        0.09682873105117908,
        0.09713939159709384,
        0.09749897858599767,
        0.09791198142030587,
        0.09837730275602587,
        0.09889018212937672,
        0.09945573260075077,
        0.10007858563134674,
        0.10075733081653125,
        0.10149189962315212,
        0.10228990631673476,
        0.10315174455518795,
        0.10407414059267395,
        0.10505702766450806,
        0.10610172172379968,
        0.10719920295220813,
        0.10833905263647482,
        0.10951450215809427,
        0.11071326476091535,
        0.1119151639966155,
        0.1131043257956462,
        0.11426737007618086,
        0.11538598008828774,
        0.11644170441543475,
        0.11742618508886211,
        0.11832990064564546,
        0.11914077262874052,
        0.1198505109202972,
        0.1204563803748445,
        0.1209476623597832,
        0.12131157242277395,
        0.12154060966285503,
        0.1216233567375136,
        0.1215464952781152,
        0.12129925306597385,
        0.1208800790202535,
        0.12028086639921827,
        0.11949363651336942,
        0.11851581674067954,
        0.117344030984097,
        0.1159706062830631,
        0.11439471936595305,
        0.11262711421174484,
        0.11068081287546158,
        0.1085776423274284,
        0.10635116320154171,
        0.10404143221533191,
        0.10168257774168452,
        0.09930880686705004,
        0.09695342889122956,
        0.0946360896462561,
        0.09236652846649118,
        0.09014950954881558,
        0.08798358227815715,
        0.08585488600911455,
        0.08374682680321488,
        0.08164343610864756,
        0.07952042997012213,
        0.07735138225915685,
        0.07510797302011377,
        0.07276368833762076,
        0.0702825466756471,
        0.06762643773739727,
        0.0647589486872091,
        0.06163492008809433,
        0.05820519455723139,
        0.0544199843420417,
        0.050233797755101006,
        0.04560074797465095,
        0.04048831600155133,
        0.03488762110051576,
        0.028816229334755607,
        0.022325033787080107,
        0.015507421543540739,
        0.008497140575638717,
        0.0014537365477521851,
        -0.0054485233390686874,
        -0.01203554091458441,
        -0.018158443373122928,
        -0.023708619369641307,
        -0.02862194943898344,
        -0.03287789688619133,
        -0.03649915517654697,
        -0.03953741964201232,
        -0.04205781081010109,
        -0.044133246519890805,
        -0.04583981634737755,
        -0.04725137348198805,
        -0.04842875950548825,
        -0.049429308992167936,
        -0.050301859578806535,
        -0.051088743512368445,
        -0.051825891572386845,
        -0.05254331725367191,
        -0.05326355444442596,
        -0.053998957329803636,
        -0.05475590733856783,
        -0.0555324929163661,
        -0.05631732079627373,
        -0.05709287670905464,
        -0.05783966867262098,
        -0.05853488037477043,
        -0.05915582652264291,
        -0.05968590989263104,
        -0.06011459163173304,
        -0.060435232319483154,
        -0.06064824006182454,
        -0.060759897630479995,
        -0.06077985694995392,
        -0.06071763745542404,
        -0.06058557245911158,
        -0.06039532063765107,
        -0.06015691502371724,
        -0.05987947935775363,
        -0.059571771325211555,
        -0.059240692762204485,
        -0.058892844318746564,
        -0.058534596632345656,
        -0.05817137006987235,
        -0.05781057641021438,
        -0.057454771958384394,
        -0.05711217728972027,
        -0.056785656278846644,
        -0.056479136811565946,
        -0.05619682125363902,
        -0.05594217387665391,
        -0.055716781699674436,
        -0.055521712750034174,
        -0.05535813416491791,
        -0.055224705449260496,
        -0.055117647609648414,
        -0.055033052061677155,
        -0.054965182781767985,
        -0.05490329479973516,
        -0.054837110702645346,
        -0.054753349896683914,
        -0.05463883824112254,
        -0.054477255088182824,
        -0.05425797186384007,
        -0.05397174590377253,
        -0.05361943581411976,
        -0.053210198992718505,
        -0.05276640771131858,
        -0.052328869392641635,
        -0.051949140054519616,
        -0.051696793005736645,
        -0.051648162045085454,
        -0.05187199079369206,
        -0.05242069994295994,
        -0.053318222585062205,
        -0.05455796440696508,
        -0.056102945957886084,
        -0.05790024809835067,
        -0.059892556918848025,
        -0.06203063739221858,
        -0.06428021064291624,
        -0.06662331974277176,
        -0.06905462506295977,
        -0.07157122778191627,
        -0.07416685298109203,
        -0.07681915689139256,
        -0.07948394952231463,
        -0.08208795266573529,
        -0.08452942366052911,
        -0.08668838274273165,
        -0.08844389056381904,
        -0.08969591210015888,
        -0.09038930283846065,
        -0.09052848886037908,
        -0.09018322518828753,
        -0.08947012398218321,
        -0.08853254100758909,
        -0.08750488730245619,
        -0.08649556046617983,
        -0.08557732426827834,
        -0.08479483815079332,
        -0.08416884099286213,
        -0.08370863341324104,
        -0.08341696474933304,
        -0.0832948094944207,
        -0.08334018005731259,
        -0.08355930512502976,
        -0.08396813067637723,
        -0.0845860979739386,
        -0.08543697883640394,
        -0.08656942898219855,
        -0.08805256666067358,
        -0.08998578690385138,
        -0.09250547503450524,
        -0.09581081091240157,
        -0.1001689113515031,
        -0.10594306223789222,
        -0.11359998582229146,
        -0.12373182240739282,
        -0.1370219339890281,
        -0.15419854546270859,
        -0.17591162950137124,
        -0.2025425534667504,
        -0.23397490992589556,
        -0.2693521142920641,
        -0.3069225752599827,
        -0.3440469113973071,
        -0.37735449701622736,
        -0.40315543672643056,
        -0.4178053147889888,
        -0.41843706501835287,
        -0.4035508041087664,
        -0.3730693160671898,
        -0.32843016434471206,
        -0.27234157724074204,
        -0.20817420499976802,
        -0.1394420628252427,
        -0.06936898113714775,
        -2.1685058415594994e-17
    ]
}

==> data/ldc_Re10000/profiles_0169332.json <==
{
    "ux(x=y=0)":[
        -2.891289756323093e-16,
        -0.017379861831645138,
        -0.03498202967897158,
        -0.05103181373281539,
        -0.0642716411713383,
        -0.0746554699157927,
        -0.08270760701878051,
        -0.0890629944009409,
        -0.09423567951142461,
        -0.09855002025300166,
        -0.1021738804403055,
        -0.1052046322987203,
        -0.10771794760773065,
        -0.1097629496845476,
        -0.11137329194230627,
        -0.11258813277079163,
        -0.11343646616080522,
        -0.11393896979303478,
        -0.11412137959287336,
        -0.11401399661688158,
        -0.11363591515973842,
        -0.11300335807572044,
        -0.1121354819446744,
        -0.11104906972108737,
        -0.10976128897308372,
        -0.10828917595700413,
        -0.10664288446609735,
        -0.10485139439171905,
        -0.10294089268555966,
        -0.10093474859784829,
        -0.09886067284893824,
        -0.0967460554005826,
        -0.09461290282223228,
        -0.09249186041948888,
        -0.09041681531154122,
        -0.0884212852974585,
        -0.08652705765597453,
        -0.08476171363522003,
        -0.08315621791045244,
        -0.08172947705502723,
        -0.08049318675083504,
        -0.07946592651345064,
        -0.07865816349261369,
        -0.07807007680460112,
        -0.07769697179559427,
        -0.07754124303077607,
        -0.07758908568370075,
        -0.07782345513470533,
        -0.07822787671703926,
        -0.0787890432686661,
        -0.07947911023425963,
        -0.08027164069534198,
        -0.08114748357135332,
        -0.0820813663118152,
        -0.08304193356988439,
        -0.08400548386590186,
        -0.08495212634872183,
        -0.0858556704662647,
        -0.0866906552348941,
        -0.08744413659826371,
        -0.08809998327632523,
        -0.08864355052213338,
        -0.08906481768776257,
        -0.08936196347720424,
        -0.08952820873608068,
        -0.0895582434748132,
        -0.08945855367686889,
        -0.08923892283526384,
        -0.08890703185136511,
        -0.08847420766377616,
        -0.08796061061276914,
        -0.08738683577178434,
        -0.08678323454102606,
        -0.08619402294164727,
        -0.08567646706631717,
        -0.08529059832406757,
        -0.0851359412936209,
        -0.08535338099008542,
        -0.08605643958723243,
        -0.08716608080320545,
        -0.08822344267296035,
        -0.08845944161673429,
        -0.08719541786411364,
        -0.08433379311740165,
        -0.08049787159071027,
        -0.07665291235570548,
        -0.07355547466311142,
        -0.07148515454882844,
        -0.0703138580720704,
        -0.06973960747633291,
        -0.06947393445638043,
        -0.06932961238739115,
        -0.0691954153402981,
        -0.06900552037508095,
        -0.06871937582893578,
        -0.06831228065277363,
        -0.0677716768199141,
        -0.06709335684667479,
        -0.0662904728904627,
        -0.06538356286632502,
        -0.06439775648363079,
        -0.06336253677547841,
        -0.06230952137790577,
        -0.06126460784428498,
        -0.06024706234412112,
        -0.05927366893435124,
        -0.05835504797966614,
        -0.05749261640474706,
        -0.05668680862631127,
        -0.055935557663675195,
        -0.05523492112512009,
        -0.05457497577542759,
        -0.053952171365759555,
        -0.05335787713198246,
        -0.052784801436852186,
        -0.05222035415381775,
        -0.05165790872059016,
        -0.051082380248772076,
        -0.050479160924749765,
        -0.049830523345653764,
        -0.04912069226297307,
        -0.04832778966267519,
        -0.047432943009741185,
        -0.04642023478010526,
        -0.04527527418540817,
        -0.04399064769235538,
        -0.04256110511230771,
        -0.04099569358780028,
        -0.039303350128316566,
        -0.03750025788034458,
        -0.03560397826638664,
        -0.03363972491791654,
        -0.03161981394826931,
        -0.029560492517471188,
        -0.02747155907710436,
        -0.02535568069317343,
        -0.023208132417806837,
        -0.021020260530545377,
        -0.018780880103461923,
        -0.016468831572304082,
        -0.014067516480419621,
        -0.011555043192307197,
        -0.008912949991773878,
        -0.006123055281287324,
        -0.0031742528571447244,
        -6.11333836883069e-05,
        0.003217424909815027,
        0.006649835195838606,
        0.010217060000156698,
        0.013891624866717746,
        0.017639541415827905,
        0.021417973131604175,
        0.025180584728962473,
        0.02888298651454063,
        0.03247825936694141,
        0.03592404426003477,
        0.03918336690659859,
        0.04222838330083623,
        0.045036318858578034,
        0.047592219492891046,
        0.049891980508058265,
        0.05193684439566112,
        0.0537325501925539,
        0.05529172304234176,
        0.056630954908442,
        0.057769665598075996,
        0.05872561047900055,
        0.059522139936929196,
        0.06017835127958456,
        0.060713001066516156,
        0.061141682533969954,
        0.06148194333715042,
        0.061744979704880784,
        0.06194147073777009,
        0.062079820681580127,
        0.062169750026840935,
        0.06221270814207711,
        0.06221685872328642,
        0.06218167676904496,
        0.06211555940817298,
        0.062012959803721984,
        0.0618836766538109,
        0.06172341625669513,
        0.06154107537184758,
        0.0613313369478252,
        0.061107036757755,
        0.060865591399007345,
        0.060616727220541754,
        0.060363015202829204,
        0.060116971280060556,
        0.059880096144853956,
        0.059665168629116805,
        0.0594771289280676,
        0.05932611707579664,
        0.05921540918952843,
        0.059153346324385916,
        0.05914263149703075,
        0.05918615171998281,
        0.05928405825748402,
        0.059440586527844376,
        0.05964847389828836,
        0.05991365760865176,
        0.060226875715177146,
        0.06059317801076675,
        0.0610029272555505,
        0.061461126793227176,
        0.06196063830503517,
        0.06250383398614541,
        0.06308510699799744,
        0.06370555282307892,
        0.06435897597620631,
        0.06504525721295588,
        0.06575570568813141,
        0.06649037190775807,
        0.06723819023768283,
        0.06799734296095654,
        0.06875593037330868,
        0.06951116728582561,
        0.07025026960517013,
        0.07096996492736708,
        0.0716596616868213,
        0.07231479597701412,
        0.07292889758801772,
        0.07349642702245326,
        0.07401828479295681,
        0.07448848348894894,
        0.0749141297091997,
        0.07529511051637691,
        0.07564223527593147,
        0.07597027394428744,
        0.07628366092676701,
        0.07663757665760686,
        0.07699397120873225,
        0.07749049951803882,
        0.07800258160367297,
        0.07875462484575807,
        0.07957744589225887,
        0.08066957188509799,
        0.08188720411616522,
        0.08337749948456509,
        0.08496815306373509,
        0.08685426955025716,
        0.08884752152040808,
        0.09129692686444671,
        0.09424885084168964,
        0.09834942578952954,
        0.10461444970042831,
        0.11481105066640883,
        0.13210267625216782,
        0.16092151697371002,
        0.20924323695937863,
        0.28583302104564107,
        0.4020827315612168,
        0.563319900524237,
        0.7682054552604409,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        1.2532780743529372e-24,
        0.024729988940497966,
        0.0485799060675454,
        0.07096773068391132,
        0.09141490648295227,
        0.10952060803405485,
        0.12500919236981908,
        0.13774416758730898,
        0.1477415219971964,
        0.15516651678643956,
        0.1603081031939507,
        0.16354590028865035,
        0.16527920402413013,
        0.16587299664885627,
        0.16561337637998153,
        0.1647038290282396,
        0.16326857898885372,
        0.1613763722010456,
        0.15906497584177778,
        0.1563542381841165,
        0.15326066192248852,
        0.14981479653571247,
        0.1460533917127476,
        0.14202700244401675,
        0.13780112089160199,
        0.13344267876877927,
        0.12902327848555198,
        0.12461504505856677,
        0.12028829282637261,
        0.116096409825118,
        0.1120906883721666,
        0.10831444691514347,
        0.10479753772242018,
        0.10155834439933141,
        0.09861447854943242,
        0.09597496001791014,
        0.09363414633371259,
        0.09158291233527863,
        0.0898134896693872,
        0.0883030667082045,
        0.08702583541555092,
        0.0859592391768181,
        0.08508013754066844,
        0.08435900045829796,
        0.08377282484843074,
        0.08330143325731121,
        0.08292510299209176,
        0.08262155796286402,
        0.08237735895142743,
        0.0821786244387844,
        0.08200916107701078,
        0.08185345598259887,
        0.08170380615720556,
        0.0815463742343663,
        0.08136539888198557,
        0.08114918854533901,
        0.08088929003217485,
        0.08056785701307408,
        0.08017012156070562,
        0.07968594066453172,
        0.07910390281943341,
        0.07840601631034981,
        0.07758454230368639,
        0.07663507718208332,
        0.07555198686831667,
        0.07433210682500731,
        0.07298764721678981,
        0.07153482460392234,
        0.06998899967279504,
        0.06837593069281035,
        0.06673482901023582,
        0.06509786775647082,
        0.06349394834944719,
        0.061959833375234724,
        0.06052591308559522,
        0.059204509962819125,
        0.058005650451448974,
        0.056936890059000565,
        0.05598967223583573,
        0.05514446219193339,
        0.054388345081649435,
        0.05370187083161004,
        0.05305984152907863,
        0.05244131154004232,
        0.05183671733017807,
        0.05123148867486944,
        0.05061575671449742,
        0.04998855698942964,
        0.049352748511732755,
        0.04870446671829641,
        0.04804553761464993,
        0.04737930009858863,
        0.04670469167962948,
        0.04601580359100416,
        0.04531358298044493,
        0.04459565364710575,
        0.04385577231494981,
        0.04308912759387329,
        0.0422973845402912,
        0.04147616859118291,
        0.04062077517493808,
        0.03973027043938072,
        0.03880675462462179,
        0.03784538224099853,
        0.036845726319201445,
        0.03580810597307063,
        0.03473402748234832,
        0.03361988559987744,
        0.03246895760642804,
        0.03128241786676521,
        0.030060545779696583,
        0.02880393159827066,
        0.027517261084738922,
        0.02620334665491047,
        0.024861964595849516,
        0.02349743877655703,
        0.022115713001769097,
        0.020718535374684384,
        0.019307837604161916,
        0.017889405295649728,
        0.016467938506111935,
        0.015044379496474462,
        0.01362256652752885,
        0.012207105937763836,
        0.01080055563587622,
        0.0094036352804862,
        0.008020568271402647,
        0.006653885096764491,
        0.005302927908921547,
        0.003970608919954839,
        0.0026584103429073925,
        0.001365316176513098,
        9.502202466155009e-05,
        -0.0011564965319355626,
        -0.002384000040525943,
        -0.0035919715874155374,
        -0.004778129325567753,
        -0.005943877546692566,
        -0.0070879689067294025,
        -0.008214387296124325,
        -0.009320760569770747,
        -0.010408773264882513,
        -0.011478942432775724,
        -0.012533876482923891,
        -0.013571909877501238,
        -0.014595484189424761,
        -0.015605719952627845,
        -0.016603616224033196,
        -0.017589025203380126,
        -0.018564679899676514,
        -0.01953162386979075,
        -0.02049084955372537,
        -0.02144272929939532,
        -0.02239096256454434,
        -0.023335393077056663,
        -0.02427891278069059,
        -0.025221628434693145,
        -0.02616842196052922,
        -0.02711815166663436,
        -0.028075908313093718,
        -0.02904168843536633,
        -0.030020993253965112,
        -0.031012938263869343,
        -0.032023619035700245,
        -0.03305365006341157,
        -0.034107609794609646,
        -0.035186494406691485,
        -0.03629463948245066,
        -0.0374339882970758,
        -0.038605976001486034,
        -0.039813354072421335,
        -0.04105637828655443,
        -0.04233551936227855,
        -0.04364952590410339,
        -0.04499704825373297,
        -0.046374279035135545,
        -0.04777622690561909,
        -0.04919712904569147,
        -0.05062881920828927,
        -0.05206259588790035,
        -0.053487657123110724,
        -0.054894453605799504,
        -0.056270923354887446,
        -0.05760764971593546,
        -0.05889458768394188,
        -0.06012476057780649,
        -0.0612920242043683,
        -0.06239371555005584,
        -0.06342889798053258,
        -0.06439902234120919,
        -0.06530809827861009,
        -0.06616142736855753,
        -0.06696518335310334,
        -0.06772660574800278,
        -0.0684532355313699,
        -0.06915243640794083,
        -0.06983083023812987,
        -0.07049625630865762,
        -0.07115416387066643,
        -0.07180972440499052,
        -0.07246917259232404,
        -0.07313590558941363,
        -0.07381554832316577,
        -0.07450621258185197,
        -0.07521834586915817,
        -0.07594522404299617,
        -0.07669385485249759,
        -0.07746177189498508,
        -0.07825042387001227,
        -0.07905652393258508,
        -0.07988037526466636,
        -0.08072017648157971,
        -0.0815731219154628,
        -0.08243411983905025,
        -0.0833047580948845,
        -0.08418550977581901,
        -0.08508057372735166,
        -0.0859987589854526,
        -0.08700441291613698,
        -0.0882449352419303,
        -0.09018577941873954,
        -0.09391149380292971,
        -0.10180774218953827,
        -0.11818374124383033,
        -0.14901266071417496,
        -0.1991933874140676,
        -0.2674543293695245,
        -0.34280481377978816,
        -0.40854154543429705,
        -0.4521756643912173,
        -0.4726142820893058,
        -0.47752542751122523,
        -0.4754170653912911,
        -0.47120201728244904,
        -0.46652744814037983,
        -0.4619818905467522,
        -0.45791990070734245,
        -0.4543962457135149,
        -0.45123521930737925,
        -0.44809819740079965,
        -0.44459937246583725,
        -0.44021885965002455,
        -0.4343806606119064,
        -0.4263943533675219,
        -0.41552918893137014,
        -0.4010133022564267,
        -0.38210984194808906,
        -0.35815429296781226,
        -0.32865055577186847,
        -0.2933558144768592,
        -0.2523870769010167,
        -0.2063728419595686,
        -0.1565123316961246,
        -0.10441066503387327,
        -0.05189287247598985,
        1.4456861068929638e-17
    ]
}

==> data/ldc_Re10000/profiles_0211665.json <==
{
    "ux(x=y=0)":[
        -2.4575660945355205e-16,
        -0.027535859793118164,
        -0.05586582019613807,
        -0.08404068128651129,
        -0.1101121042862632,
        -0.1323103579699914,
        -0.14965693348145398,
        -0.1622126289691952,
        -0.17077522055707148,
        -0.17636107215733926,
        -0.17985444881936688,
        -0.18189535143939184,
        -0.18290254062417924,
        -0.18315233616371665,
        -0.18284406719751592,
        -0.18214138583228956,
        -0.1811693622233962,
        -0.18003622974277633,
        -0.17883109890868926,
        -0.1776298419842969,
        -0.17649212767875036,
        -0.1754644735886543,
        -0.17458324865714595,
        -0.17387405543671597,
        -0.1733446898639437,
        -0.1729913177936611,
        -0.17280367644958908,
        -0.1727639522124071,
        -0.17284190365219398,
        -0.17300508470524395,
        -0.17322571348898283,
        -0.17347075581980143,
        -0.17370682715478594,
        -0.17390506558006583,
        -0.17404399409260357,
        -0.1741001574500319,
        -0.17404902585999932,
        -0.17387716044521923,
        -0.17357060204102556,
        -0.17311454197737347,
        -0.1724969840562044,
        -0.17170889399788794,
        -0.17074526815703475,
        -0.16959186936666132,
        -0.1682416484651199,
        -0.1666914395836212,
        -0.16492977710618165,
        -0.1629398579171781,
        -0.16070967364526484,
        -0.15822683197444792,
        -0.15547899040980254,
        -0.15246176902941203,
        -0.14916051011928344,
        -0.14555352369741212,
        -0.14164751792091862,
        -0.13747609424600182,
        -0.13307293074469828,
        -0.12845483993823847,
        -0.12362356017662993,
        -0.11870061026973341,
        -0.1141881430837867,
        -0.11107330605343488,
        -0.11052513073919751,
        -0.11316276487486832,
        -0.11837904882164438,
        -0.12445912485873262,
        -0.12943548627556467,
        -0.13201391660528586,
        -0.131920186066402,
        -0.12962877645318677,
        -0.12590248214135014,
        -0.12144354631713376,
        -0.11674510703110186,
        -0.11208872029988201,
        -0.10760228545276518,
        -0.10333209135483293,
        -0.09929081462579188,
        -0.09548062373757271,
        -0.09189244501336047,
        -0.08852055192824021,
        -0.0853567866407238,
        -0.0823944180124381,
        -0.07961814566440702,
        -0.0770216676884079,
        -0.07459110454887047,
        -0.07231661800726016,
        -0.07018296259039938,
        -0.06818241004751048,
        -0.0663002027586748,
        -0.06452593970202293,
        -0.06284587819550777,
        -0.06125220117480445,
        -0.05973200912829564,
        -0.058275425451049204,
        -0.05687205827370022,
        -0.055514127720043646,
        -0.05419335325063392,
        -0.052898136179207376,
        -0.051626388103657675,
        -0.05036818229373136,
        -0.04912000012754157,
        -0.04787259460647632,
        -0.046627992648455956,
        -0.04537691674992967,
        -0.04411929650947826,
        -0.04285056082955046,
        -0.04157287687103593,
        -0.04028007737961113,
        -0.0389744222696461,
        -0.03765496821310328,
        -0.036323368567871286,
        -0.03497619896035326,
        -0.033618352252192917,
        -0.03224944183530598,
        -0.030870408983281444,
        -0.029482196483251268,
        -0.028088568739867318,
        -0.026689610634687798,
        -0.02528593779193038,
        -0.02388144403843437,
        -0.022477292208199856,
        -0.021074036280883023,
        -0.019673166952001296,
        -0.0182777680186351,
        -0.01688730127758066,
        -0.015503902742367855,
        -0.014127387405118078,
        -0.01276016558382058,
        -0.011400998555710076,
        -0.010050835864041322,
        -0.008708895673813128,
        -0.007377650124610852,
        -0.006053739321885975,
        -0.004737082651534332,
        -0.003428280153745721,
        -0.002125323178813655,
        -0.0008257304418615808,
        0.00047024020187221976,
        0.0017644104904935903,
        0.003060371736422783,
        0.004359248550124713,
        0.00566202329503325,
        0.006972386387737231,
        0.008293431424768431,
        0.009625968814793254,
        0.010972063741651031,
        0.012336263381660856,
        0.013719887589671206,
        0.015123680299324158,
        0.01655064670035776,
        0.018004010194470052,
        0.019482725606293064,
        0.02098788848911338,
        0.022521592723892904,
        0.024083801931014445,
        0.02567152535448264,
        0.02728539044069725,
        0.028924101528901767,
        0.030584197927251543,
        0.032260360186253494,
        0.033951991938463905,
        0.035652798857741384,
        0.0373565370114516,
        0.03905591656802263,
        0.0407486768999953,
        0.042423427864439964,
        0.0440735592145511,
        0.045691124244205496,
        0.04727271938123936,
        0.04880512199279814,
        0.0502837163261066,
        0.05170451787274729,
        0.053061629050353325,
        0.054346853548606286,
        0.055561223625879,
        0.05670207299645394,
        0.057767393614803604,
        0.05875541960771385,
        0.05967116401184651,
        0.06051470273521944,
        0.061287508504233326,
        0.06199309801755821,
        0.06263922005720203,
        0.06322469594509346,
        0.06375625531848157,
        0.06423823097965418,
        0.06467710329056406,
        0.06507152343741299,
        0.06543015209693187,
        0.06575571793650592,
        0.06605073465157595,
        0.06631647280068605,
        0.06655834025267371,
        0.06677836478139951,
        0.06697412282526578,
        0.06715129530001757,
        0.0673087831707997,
        0.06744910171899744,
        0.06756780236749221,
        0.0676710466377358,
        0.06775461895834313,
        0.06781895628138838,
        0.06786332720058108,
        0.0678873779355263,
        0.06789045781089628,
        0.06786709163405771,
        0.06782347074087901,
        0.06774903083504985,
        0.06764986564841405,
        0.06751431326283992,
        0.0673510558435589,
        0.06714681355213226,
        0.06690460459261822,
        0.06661891721698898,
        0.06628415665379774,
        0.0658967675624182,
        0.06544959244331634,
        0.06494800563638942,
        0.0643883083370385,
        0.06379629060225797,
        0.06319494494612726,
        0.06266842916462666,
        0.06232319191113389,
        0.06234671758455791,
        0.06297618667510635,
        0.0644234451701115,
        0.0668801792780714,
        0.0703363656253527,
        0.07462248360984187,
        0.07938853930305144,
        0.08421483308340315,
        0.088753792998781,
        0.0927586493966173,
        0.0961663477703806,
        0.09900025414938787,
        0.10136031812891118,
        0.10337584492787376,
        0.10513244765720461,
        0.1067476324052621,
        0.10831176169919335,
        0.10987383383754981,
        0.11172934871261495,
        0.11385189342830418,
        0.11682843055574446,
        0.120723859305815,
        0.1267475469558283,
        0.1355598738455494,
        0.1495254394610724,
        0.17143102270711202,
        0.20527825522350593,
        0.25854611147406237,
        0.3369493431374824,
        0.44984890313197334,
        0.6005956740666193,
        0.7885548010838103,
        0.999999999999999
    ],
    "uz(z=y=0)":[
        3.0514628493598086e-24,
        0.011432805492502588,
        0.02177914714316801,
        0.03090248416691957,
        0.03889340108610716,
        0.04583145790300534,
        0.051803293288465876,
        0.056900309514035984,
        0.06122100069882817,
        0.0648602816194478,
        0.06790568581666676,
        0.07044260097709262,
        0.07254592654820673,
        0.0742825495222684,
        0.0757118420967941,
        0.0768855887226701,
        0.07785429655796212,
        0.07866758612150776,
        0.07935622518751127,
        0.07995268252609225,
        0.08049225443673907,
        0.08101900143792715,
        0.08158549587302033,
        0.08224989104086113,
        0.08307557972813921,
        0.08412432399632729,
        0.08545114950385604,
        0.08709897239112545,
        0.0891002661203755,
        0.09147419966962152,
        0.09422811124844584,
        0.09735515206124239,
        0.10082981482759981,
        0.10459662764216673,
        0.10857895975551393,
        0.11267147668207082,
        0.11673732334475628,
        0.12062955015286171,
        0.12422510798170061,
        0.12743942583375048,
        0.13024185461899374,
        0.1326650837645151,
        0.13477875271395312,
        0.1366472261440206,
        0.1383174806972407,
        0.13982163606848189,
        0.14117483973196504,
        0.14238413204660846,
        0.14347235473802597,
        0.14447122308004057,
        0.14541245015052234,
        0.14633014585038995,
        0.14727005631870663,
        0.1482684480387936,
        0.14934995458075317,
        0.15053654008495132,
        0.15183897089687376,
        0.15324034745660595,
        0.15470842991058095,
        0.15619716378643542,
        0.15764795189122724,
        0.15898935918495471,
        0.16016150222844827,
        0.1611187700040717,
        0.16182341915296872,
        0.16225336030798634,
        0.1623970506755282,
        0.16224904716394623,
        0.1617923807750181,
        0.16101117416092484,
        0.1598915362100458,
        0.15840923173157315,
        0.1565351224003527,
        0.1542480365645598,
        0.1515331486673727,
        0.14837571808879516,
        0.14477691509496463,
        0.14075491778246246,
        0.13634172157281366,
        0.13158180971316394,
        0.12654495024101375,
        0.1213156745637051,
        0.11598773125875056,
        0.11066449043105138,
        0.10545931918404329,
        0.10047535030251988,
        0.09579841282370263,
        0.09150098307266955,
        0.08763312978945798,
        0.08420712290537088,
        0.08120144723034735,
        0.07857318523968526,
        0.07625996688366399,
        0.07418891131552195,
        0.07228107909125482,
        0.07045030064696915,
        0.0686100064663204,
        0.06667651566830514,
        0.06458123449813055,
        0.062267484182534555,
        0.05969704231812408,
        0.056864967369341025,
        0.053797342353708345,
        0.050554071434154836,
        0.04722456374601615,
        0.043923324571973996,
        0.040770437455671736,
        0.037861696679236855,
        0.03526378697958294,
        0.03301005676088342,
        0.03109401350158233,
        0.029487638528375156,
        0.028152488599446728,
        0.027046960797259174,
        0.02612582196263455,
        0.025353322933620432,
        0.024699709472899133,
        0.02413927847943811,
        0.023651371652168036,
        0.023222261109975318,
        0.022840986074825733,
        0.022494352599312633,
        0.022174421910978775,
        0.02187476915744289,
        0.021588917983900596,
        0.021306527121352493,
        0.021021780734089,
        0.02073155063619831,
        0.020425627834742582,
        0.02009889790002085,
        0.019747759702460756,
        0.019364629752652882,
        0.018945570812394185,
        0.01848640236346918,
        0.01798612887261872,
        0.017440755643849264,
        0.016848921354617605,
        0.01621213699292155,
        0.01553007900829978,
        0.014804178467514927,
        0.014035809166952531,
        0.013229884668798856,
        0.012386944528357995,
        0.011511297888549541,
        0.010606120848949747,
        0.009675626527156785,
        0.00872139389130006,
        0.007747460786039146,
        0.0067568986052302564,
        0.005751909914938658,
        0.004734382302359861,
        0.0037070041188731573,
        0.0026714795667885298,
        0.001628977808528197,
        0.000580651521144604,
        -0.00047170148390704095,
        -0.0015279319829093572,
        -0.002587055211438073,
        -0.0036487369665917035,
        -0.004712063266594177,
        -0.005777535198616725,
        -0.006844461833649652,
        -0.00791276818674281,
        -0.008982600948082288,
        -0.010054149225500842,
        -0.011127176123648566,
        -0.012201920000332605,
        -0.013278571157611744,
        -0.014357362035494738,
        -0.015438362122530825,
        -0.01652141500768434,
        -0.017607058611981165,
        -0.018695049431488957,
        -0.019785809432641487,
        -0.02087840294598404,
        -0.021973748571845014,
        -0.023071201620488823,
        -0.02417089697029271,
        -0.02527164474815698,
        -0.026374595617364653,
        -0.027478509754615712,
        -0.028583393761187896,
        -0.029688190397788524,
        -0.030794130070819735,
        -0.03189950654798734,
        -0.033004204494343665,
        -0.03410827224174841,
        -0.03521224491107769,
        -0.036314294545522874,
        -0.03741544817324034,
        -0.038515658505492906,
        -0.039615603839275475,
        -0.0407133409174401,
        -0.041811587832715484,
        -0.04290974239278695,
        -0.044008167114974024,
        -0.04510700648062095,
        -0.04620827108275512,
        -0.047311781677327636,
        -0.04841807083709782,
        -0.049528437710958724,
        -0.05064468474647693,
        -0.051766378696328504,
        -0.05289484011965543,
        -0.054032320094587846,
        -0.05517934443766293,
        -0.056335865834911784,
        -0.057504693877128775,
        -0.05868673511891149,
        -0.05988255425581207,
        -0.0610927405946383,
        -0.06232024436367304,
        -0.06356505861708697,
        -0.06482727426948104,
        -0.06610928415479297,
        -0.0674122738797307,
        -0.06873558669599364,
        -0.07008032906084337,
        -0.07144895142535292,
        -0.07284053193256257,
        -0.07425565740701692,
        -0.075695412879585,
        -0.07716138417451354,
        -0.0786529080433331,
        -0.08017024501662745,
        -0.08171683998603495,
        -0.08329144224974329,
        -0.08489678380156811,
        -0.08653282592587898,
        -0.08820684723625677,
        -0.08991835648009404,
        -0.09167486524096137,
        -0.0934873613810675,
        -0.09537062302591824,
        -0.09735453760170996,
        -0.09949659526327148,
        -0.10191099014242572,
        -0.10480271577124005,
        -0.10854179890993787,
        -0.11372868428869153,
        -0.12126076789379917,
        -0.13230936577061198,
        -0.14819484388466522,
        -0.17000206214910596,
        -0.19803872494005045,
        -0.23109834150003192,
        -0.26588974424554385,
        -0.2970220407038638,
        -0.3176992704297071,
        -0.3215003588265913,
        -0.30445103120530076,
        -0.26636656174435214,
        -0.2108893725096853,
        -0.14408044081218488,
        -0.07230895997594004,
        -2.16855737804823e-17
    ]
}

==> data/ldc_Re10000/profiles_0253998.json <==
{
    "ux(x=y=0)":[
        5.493513940383819e-16,
        -0.02354323733508194,
        -0.04890948160652927,
        -0.0755520499197956,
        -0.10220584508669359,
        -0.12754974669325378,
        -0.15043080339690054,
        -0.17004511766639413,
        -0.18602669212161715,
        -0.19840051888458995,
        -0.2074679069280527,
        -0.21369904990199337,
        -0.21759508945851924,
        -0.21960899232102934,
        -0.22014482972124502,
        -0.219548623167129,
        -0.21810001285554206,
        -0.21602963634907962,
        -0.2135121854049082,
        -0.21067583595598707,
        -0.20760852698289972,
        -0.20435419665383447,
        -0.2009287285206626,
        -0.1973334402751998,
        -0.19355534177450248,
        -0.18958046311734209,
        -0.18540780167944126,
        -0.18105567685910562,
        -0.17655626681721276,
        -0.17195993475060886,
        -0.16733086564843716,
        -0.16273160002584577,
        -0.15821340271089704,
        -0.15381271379203548,
        -0.149554632233788,
        -0.14544753312232417,
        -0.1414866990723456,
        -0.13765742259261549,
        -0.13393883479085467,
        -0.13030523344367861,
        -0.1267345722932922,
        -0.12320734981943912,
        -0.11971013034872792,
        -0.11623066218994796,
        -0.11276624586896046,
        -0.1093192182738787,
        -0.10589205400063689,
        -0.1024932232654989,
        -0.09913152144678739,
        -0.09581979780565635,
        -0.09256294564195694,
        -0.08936928851571221,
        -0.08624485770406165,
        -0.08319491023784002,
        -0.08021621772181255,
        -0.07731024999991411,
        -0.0744770670077568,
        -0.0717152440129838,
        -0.06901881021163832,
        -0.06638802012863301,
        -0.06382508442657532,
        -0.06132685507539654,
        -0.05889363000615581,
        -0.056532319206026034,
        -0.05424719714214102,
        -0.0520400809261698,
        -0.04991659686304495,
        -0.047886012280876675,
        -0.045949797716196936,
        -0.04411072201047189,
        -0.04237350633818915,
        -0.04074076569717825,
        -0.03920790817271202,
        -0.037773237751686395,
        -0.03643600784243514,
        -0.03518968562711836,
        -0.034025827659641746,
        -0.03294107072528462,
        -0.03192853879871206,
        -0.030978961380077143,
        -0.030084405751754403,
        -0.02924265189821876,
        -0.028445444475725,
        -0.027687418659910118,
        -0.026965132339222334,
        -0.026278582773269315,
        -0.025620937589081506,
        -0.024993352639920665,
        -0.024395773072943015,
        -0.02383019168956824,
        -0.023294499670932316,
        -0.02279320022339345,
        -0.022329790248684773,
        -0.02190588561611815,
        -0.021524063646686575,
        -0.021191532178630575,
        -0.020911236875634318,
        -0.020687621184098018,
        -0.0205248692248225,
        -0.020431414852812947,
        -0.020409239101662965,
        -0.02046445122008022,
        -0.020604110384213156,
        -0.020833905969353524,
        -0.021158730140936735,
        -0.02158431881636336,
        -0.02212068925691638,
        -0.022770197325635143,
        -0.023540339679404672,
        -0.02443717405402034,
        -0.02546815135982609,
        -0.02663682973254491,
        -0.027948925126647508,
        -0.029412682214232735,
        -0.031031686009382494,
        -0.032811794179812795,
        -0.034757617971641064,
        -0.036875855507226836,
        -0.03916782349038957,
        -0.04164022138021254,
        -0.04429709002656887,
        -0.047140091200491695,
        -0.05017348867276578,
        -0.053395006915858786,
        -0.05680709482932109,
        -0.06040127954713952,
        -0.06416631836772868,
        -0.06807646750695517,
        -0.0720841411524117,
        -0.07610300296248558,
        -0.07999450559746353,
        -0.08357111382518118,
        -0.08661650300453959,
        -0.08893279798324484,
        -0.09039866891306914,
        -0.09100569948854922,
        -0.0908605775943177,
        -0.09015868519721278,
        -0.08911649127788185,
        -0.08790992889099077,
        -0.08663526199330279,
        -0.08531097110796992,
        -0.08388966686729832,
        -0.08228801059890169,
        -0.08040196824470167,
        -0.07812098121047394,
        -0.07534634527058931,
        -0.07202288426078324,
        -0.06816375501660477,
        -0.06384456975922728,
        -0.05918245172138145,
        -0.054307761240852674,
        -0.04932749157983418,
        -0.04432485198821224,
        -0.039357245025255436,
        -0.03446906184095713,
        -0.0296901813948288,
        -0.025047807810299975,
        -0.020568925014827703,
        -0.01628176141432279,
        -0.01221104581091537,
        -0.00838281025920127,
        -0.004821437855656299,
        -0.0015466706834360376,
        0.0014282744123891044,
        0.004097268210904896,
        0.006431248690238672,
        0.008402638472569383,
        0.00996956316785948,
        0.011026990849185256,
        0.011399743550572557,
        0.010891048143172138,
        0.009359163388267661,
        0.0068404785479446355,
        0.0036450492255012488,
        0.00033047230414812824,
        -0.002496830361525922,
        -0.004392239897620032,
        -0.0052148355285649714,
        -0.005117526622609989,
        -0.004388141865133668,
        -0.0033283640864444023,
        -0.002145967024258883,
        -0.0009693506863020189,
        0.0001513252238833734,
        0.0012076056138430285,
        0.002199705631881524,
        0.003134948058667889,
        0.004021573123656441,
        0.004869729441023927,
        0.005682865620792735,
        0.006467253808549167,
        0.007231189628188693,
        0.007976140489831984,
        0.008706503694714297,
        0.009424502271331089,
        0.010137874155700864,
        0.010844390679808304,
        0.011549266502665197,
        0.012256146605693179,
        0.01296867782572529,
        0.013686577247109482,
        0.014414875200745343,
        0.01515773435022988,
        0.015915828447586128,
        0.016690172711222986,
        0.01748799095449385,
        0.01830654525296309,
        0.019151310956600977,
        0.02001865280736532,
        0.020917307256552605,
        0.02184086276736824,
        0.02279162341797214,
        0.02377249193100116,
        0.024778612093351984,
        0.025811755724515672,
        0.026868610449147925,
        0.02794943478020658,
        0.029050431095395568,
        0.030169645042556727,
        0.03131041490373728,
        0.03247284456042612,
        0.03366102883518617,
        0.034887410935167056,
        0.03616338697813453,
        0.03751426732661985,
        0.038951434451594553,
        0.040521697504794,
        0.042206321711693175,
        0.044047588792148006,
        0.045974713689413735,
        0.04794636627957713,
        0.049874388704654896,
        0.05160480743144023,
        0.05315208897980083,
        0.05439448083197902,
        0.055492949034079045,
        0.056573749855685154,
        0.0578344684943802,
        0.05953906806177627,
        0.06173444843752549,
        0.06456711777378901,
        0.06785025536809831,
        0.07182125592136586,
        0.0762205863020956,
        0.08207092165715063,
        0.08944161859658596,
        0.10083685049214672,
        0.11829177196893748,
        0.14615273895750674,
        0.19321281721446892,
        0.26675346479384326,
        0.3816840993705226,
        0.5446582807829488,
        0.7567658072760328,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        1.1199734366319766e-23,
        0.04672934933891486,
        0.08903954942483348,
        0.12278672897970157,
        0.1454266643705372,
        0.15758035934077888,
        0.16233817780754556,
        0.16316550397277493,
        0.16243040981747528,
        0.16126479094528962,
        0.1600152028547544,
        0.15875170824714835,
        0.15746111764798448,
        0.15611306878681447,
        0.15468483660220042,
        0.15316840498125261,
        0.15154912071041854,
        0.1498245473887828,
        0.14799198639901212,
        0.14605069600365883,
        0.1440028415167788,
        0.14185509545117075,
        0.13961356793072308,
        0.13727923939912828,
        0.13486200804047405,
        0.13236073317040414,
        0.12977283932413464,
        0.12709914806890382,
        0.12433905962893631,
        0.12148639738391989,
        0.11854445721388326,
        0.11552119403849938,
        0.11242702996936794,
        0.10927791813603999,
        0.10609893506615846,
        0.10291850431836069,
        0.09976226718159048,
        0.09665936357297995,
        0.09364051867730717,
        0.09072831988750853,
        0.08793882664070862,
        0.08528937679197625,
        0.08279319686971245,
        0.08045258972452511,
        0.07826955359640919,
        0.07624813475182958,
        0.07438590168955114,
        0.07267468521514682,
        0.07111221788228285,
        0.06969600923493732,
        0.06841631602045632,
        0.06726324884570922,
        0.06623559767106375,
        0.0653253288634186,
        0.06451954657746764,
        0.06381040090239277,
        0.06319553641215046,
        0.06265972727522176,
        0.06219064506048046,
        0.06178353446842333,
        0.06142798621200034,
        0.061107443448764794,
        0.06081374848942949,
        0.06054178721677975,
        0.0602770127563367,
        0.06000880318445252,
        0.05973646195442607,
        0.05945511849680924,
        0.059155023691531736,
        0.05883806084581977,
        0.05850998337600163,
        0.05816962589455857,
        0.0578184013915347,
        0.05746826625113834,
        0.057129615915753634,
        0.056805464219935695,
        0.05650853799170565,
        0.05625436889871791,
        0.05605298557494953,
        0.055910524658223104,
        0.05584308635532691,
        0.05586207823115881,
        0.05597269092533494,
        0.05618286090756755,
        0.05650605503959782,
        0.05694987328459114,
        0.057521160135722685,
        0.05823481674586227,
        0.05910688490252824,
        0.06014888921709936,
        0.061376842010587684,
        0.06280974929421178,
        0.06445936223558438,
        0.06632965481995415,
        0.06842364120221754,
        0.07073320279945876,
        0.0732337996419707,
        0.07589094410126476,
        0.07866340739750399,
        0.08149482568671733,
        0.08432025399235771,
        0.08707383438073682,
        0.0896906667556367,
        0.09210685839504769,
        0.09427113990916168,
        0.09615211088513215,
        0.09773759545908411,
        0.09903808501718694,
        0.10008931913051985,
        0.10094666285039555,
        0.1016742923274923,
        0.10234288302054685,
        0.10302270583698135,
        0.10377265065178576,
        0.10463333473452129,
        0.10562701385275088,
        0.10675457630993179,
        0.10799522286521204,
        0.1093087002490092,
        0.1106397987349352,
        0.11192055021050268,
        0.11307133249546336,
        0.11401812204459083,
        0.11469162504901009,
        0.1150467342034849,
        0.11505624277364435,
        0.11472532925160057,
        0.11408445477572386,
        0.11317346514592865,
        0.11204634377690516,
        0.11075491655638561,
        0.10934418820453227,
        0.10785434966433259,
        0.10632228372497825,
        0.10477328457934633,
        0.10323276059164668,
        0.10171693168536493,
        0.10024340416989107,
        0.09882149908423882,
        0.09745490439038082,
        0.09614466252786097,
        0.09488528524716032,
        0.09366595398286218,
        0.09247141115746539,
        0.0912803904510081,
        0.09006992214727723,
        0.08881101194767825,
        0.08747318118437182,
        0.08602499533892295,
        0.08443325036213951,
        0.08266726336071328,
        0.08069750563202428,
        0.07850182062429699,
        0.07606308276420025,
        0.07337406293434814,
        0.07043907192236752,
        0.06727229923324143,
        0.0639002278149245,
        0.060355315836329144,
        0.05667704087545577,
        0.05290004459145758,
        0.049055643011671916,
        0.04516032886362524,
        0.04121861526210603,
        0.03721667765423754,
        0.0331270811290782,
        0.02891011685213965,
        0.0245165900566447,
        0.01989895405197853,
        0.015012775608563865,
        0.009830920671817034,
        0.004346678770346583,
        -0.0014118021079355602,
        -0.007386226259855259,
        -0.013481688156757833,
        -0.01958005016403431,
        -0.02554637136029095,
        -0.03125182352747612,
        -0.03657870850961056,
        -0.04144069589886311,
        -0.045781336137977684,
        -0.04958457350648708,
        -0.05286082098705982,
        -0.05564824071546229,
        -0.058000032166580964,
        -0.05997898460604379,
        -0.06164656275791526,
        -0.06306255676135873,
        -0.0642778071889909,
        -0.06533764686396529,
        -0.06627522589950603,
        -0.06712028580971792,
        -0.06789276063090896,
        -0.06860975242336108,
        -0.06928149437270155,
        -0.06991787249093626,
        -0.07052400687360165,
        -0.07110425359355017,
        -0.07166147653554737,
        -0.07219790158486317,
        -0.07271454037953629,
        -0.07321255118872917,
        -0.07369249710648153,
        -0.07415524310684407,
        -0.07460175437320055,
        -0.07503225140302189,
        -0.07544841025496238,
        -0.07585139808143875,
        -0.07624183592797035,
        -0.07662148902176286,
        -0.07699134825051941,
        -0.07735328312217979,
        -0.0777080569449151,
        -0.07805610446035723,
        -0.07839711356425867,
        -0.07873156941366567,
        -0.07905603220800429,
        -0.07937028611895618,
        -0.07967078487420066,
        -0.07995475729652207,
        -0.0802197951688491,
        -0.08046450611685006,
        -0.08068947993135753,
        -0.08089577838770305,
        -0.08109135848739112,
        -0.08128873837945078,
        -0.0815037995417973,
        -0.0817631501855176,
        -0.08210615374202741,
        -0.08258001649453214,
        -0.08325342069459864,
        -0.0842151311657421,
        -0.08558251813208838,
        -0.08750584704719677,
        -0.09018252942772916,
        -0.0938699815612459,
        -0.09889316846190853,
        -0.10566386592483654,
        -0.11469044343216594,
        -0.12656839141329135,
        -0.14194074938450335,
        -0.16141276406232563,
        -0.18534474126209466,
        -0.21356067661575812,
        -0.24492953605223403,
        -0.27697766851674366,
        -0.30575587909393265,
        -0.3262363138018315,
        -0.33333214308981707,
        -0.32336324665797256,
        -0.2952672572749973,
        -0.25088095689066475,
        -0.19430923709473327,
        -0.13069479250524615,
        -0.06490768396436913,
        1.4457008789728793e-17
    ]
}

==> data/ldc_Re10000/profiles_0296331.json <==
{
    "ux(x=y=0)":[
        -2.1685116147529032e-16,
        -0.053144542543493996,
        -0.10089225126225031,
        -0.1373711442527143,
        -0.15783648854599477,
        -0.1623303736240463,
        -0.15557625383284476,
        -0.14364835329694373,
        -0.1309812749476408,
        -0.119730285051536,
        -0.11045206444256095,
        -0.1029947126762839,
        -0.09705377952178056,
        -0.09231189886473613,
        -0.08851310996092979,
        -0.08547076081708635,
        -0.08302424493198418,
        -0.08106776925142223,
        -0.07949912341215597,
        -0.07825003301656884,
        -0.07726337981058895,
        -0.07649075066927358,
        -0.07588989945299769,
        -0.07544172881843049,
        -0.07510990971227921,
        -0.07488332668248515,
        -0.07474201809288142,
        -0.07467530562998331,
        -0.07466963842326944,
        -0.07471673846283282,
        -0.07481093710994981,
        -0.07494080516418182,
        -0.07510143711095807,
        -0.07528715813065158,
        -0.07549358101048761,
        -0.07571295619322396,
        -0.07594011552631143,
        -0.07617243489441702,
        -0.07640498098327206,
        -0.07663267268368251,
        -0.0768521803871252,
        -0.07706150152396336,
        -0.07725631429688647,
        -0.07743267597934365,
        -0.07758901017364066,
        -0.07772481328537273,
        -0.07783618032573651,
        -0.07792110423037253,
        -0.07798056979828562,
        -0.07801347392320172,
        -0.07801644851341495,
        -0.07798994163170668,
        -0.07793645886245994,
        -0.07785404905696743,
        -0.077741187954999,
        -0.07759980620625503,
        -0.07743162282610148,
        -0.07723273394854621,
        -0.07700417547185981,
        -0.07674844396681224,
        -0.07646469040383826,
        -0.0761484323900216,
        -0.07580127475247052,
        -0.07542403344475293,
        -0.0750109036646263,
        -0.07456062469541307,
        -0.07407312159974098,
        -0.07354583583405348,
        -0.0729698149429933,
        -0.07234516694561145,
        -0.07166878437926713,
        -0.07093406907315586,
        -0.07013433082568793,
        -0.06926951427854572,
        -0.06833387798386206,
        -0.06732233419718901,
        -0.06623240539400169,
        -0.0650666387947892,
        -0.06382157144408238,
        -0.06249935205259758,
        -0.06110603339017953,
        -0.059648403182386615,
        -0.058131393126183525,
        -0.05656560222937157,
        -0.05496466790806456,
        -0.053338458043054295,
        -0.0516971948578707,
        -0.05005565190951498,
        -0.048425270411029536,
        -0.046813343072406935,
        -0.04522886829988266,
        -0.04368109820197305,
        -0.04217376707787085,
        -0.040708661788183144,
        -0.03929131119197245,
        -0.037923954609679476,
        -0.03660564399795538,
        -0.035337649882677256,
        -0.03412422959701059,
        -0.032966165464214756,
        -0.031862610443930926,
        -0.03081841560428739,
        -0.02983683172873591,
        -0.02891827671790542,
        -0.02806329548685358,
        -0.027276379592427964,
        -0.0265575054589368,
        -0.025903987621819016,
        -0.02531561031679421,
        -0.02479217549261335,
        -0.024328535404195967,
        -0.023919124994335197,
        -0.02356135627630177,
        -0.023249541626493654,
        -0.022975086891821764,
        -0.02273095631711264,
        -0.022511456748068398,
        -0.02230664935573185,
        -0.022104729732330432,
        -0.021896231682391187,
        -0.021667763728603823,
        -0.021401015462151042,
        -0.02107441182013177,
        -0.020664671915031917,
        -0.02014004567662489,
        -0.01946351358071504,
        -0.018601579876263753,
        -0.017525116048379565,
        -0.016221579277473547,
        -0.01471394507901622,
        -0.013073234105896626,
        -0.01142409312925262,
        -0.009931998575966662,
        -0.008781771017253661,
        -0.008125238309268241,
        -0.008042299381264674,
        -0.008517295764329545,
        -0.009456172248723147,
        -0.010708204473939397,
        -0.012118875909441414,
        -0.013559744377099923,
        -0.014949267593661815,
        -0.01624344906389301,
        -0.01742750734420514,
        -0.01850302740980126,
        -0.01947225401677408,
        -0.020337857243368843,
        -0.021100949297189003,
        -0.021763904617774135,
        -0.022324314378102846,
        -0.02278383227299328,
        -0.023144236057979183,
        -0.023407012385210802,
        -0.023572159548493232,
        -0.023642830909998174,
        -0.02362369278057614,
        -0.023513924445838167,
        -0.02331826537143967,
        -0.023041601190755184,
        -0.022687072914014797,
        -0.022264461165991786,
        -0.021774411004069457,
        -0.02122403690551332,
        -0.020618579826117808,
        -0.019961302027488532,
        -0.0192615793399806,
        -0.0185257798520595,
        -0.017756234816648765,
        -0.016961025547564103,
        -0.016145098701502953,
        -0.015312491559617418,
        -0.014466052005338351,
        -0.013611501502219795,
        -0.012752111665899159,
        -0.011888255051655786,
        -0.01102352263086207,
        -0.010160182397259262,
        -0.009299020950187064,
        -0.008438567641458498,
        -0.007582160457106367,
        -0.006728372350152032,
        -0.005876087844495481,
        -0.0050234005284400555,
        -0.004172034376985534,
        -0.0033173368063192767,
        -0.0024577940738936288,
        -0.001590350208600464,
        -0.000715182543709739,
        0.0001758689547468531,
        0.0010827023412306193,
        0.002011480868954405,
        0.002963378571045284,
        0.003948756125741461,
        0.004966676448503246,
        0.006026429587287175,
        0.007130872568507214,
        0.008290203109471083,
        0.00950500943277981,
        0.010785874254219993,
        0.012138145799690837,
        0.013567919863395214,
        0.015081921204226691,
        0.016685095914326677,
        0.018385913689865935,
        0.020184572427791744,
        0.022086675514009314,
        0.02409288815524391,
        0.026201013812923255,
        0.028405722308668252,
        0.03069693219352523,
        0.03306242562829908,
        0.035474953461109925,
        0.03791271369413436,
        0.04033189770703135,
        0.04269989210629131,
        0.04495565569241522,
        0.04706010827366586,
        0.048952827275017624,
        0.050600789489625375,
        0.05197104884892602,
        0.05307656821780099,
        0.05395636641300532,
        0.05471054941218048,
        0.05547840625143795,
        0.05644540632304144,
        0.05778644656585449,
        0.05964540335949768,
        0.062088564275981875,
        0.06506949001814512,
        0.06849240314834802,
        0.07216915189459466,
        0.07597728126805071,
        0.0797672325633649,
        0.08353477349728475,
        0.08725702891994366,
        0.0910491478306213,
        0.09496020214240294,
        0.09916964758919078,
        0.10373233840543358,
        0.10888987033219984,
        0.11468600274740709,
        0.12147868754407226,
        0.12935053248969008,
        0.13889620959856194,
        0.15034889029871962,
        0.1647765300253868,
        0.18271085219096153,
        0.20604229372719163,
        0.2362271310211665,
        0.27590574045086164,
        0.32964929666949283,
        0.4016320328637505,
        0.5009429773147271,
        0.6338875625079124,
        0.8039175715321775,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        1.445674923587425e-17,
        0.030840628352065226,
        0.05888161433687094,
        0.08174530082627665,
        0.09783528262085894,
        0.10704840830022251,
        0.1107246804080483,
        0.11087348447122095,
        0.109270068583307,
        0.10705437251481932,
        0.10476126783236396,
        0.10257549490408532,
        0.10052218408610039,
        0.09857993987773075,
        0.09672122493451402,
        0.09492811418546152,
        0.09318578451538541,
        0.09148235588544877,
        0.08981167363245911,
        0.08816810224854102,
        0.08655116773576253,
        0.08496228539382483,
        0.08339968809034595,
        0.08186597332001268,
        0.08036787325043612,
        0.07890786687647683,
        0.07748463409746152,
        0.07610352676775696,
        0.07476956977140806,
        0.07347700523458524,
        0.072223474003363,
        0.07101126977971664,
        0.06983507211376448,
        0.06868553669187372,
        0.06756151888754425,
        0.06646195314477117,
        0.0653806199144691,
        0.06431792936910224,
        0.06328715746294793,
        0.06230030726318796,
        0.06137633492797454,
        0.06055110041193608,
        0.05987161466113873,
        0.059380191820611515,
        0.05912382227347998,
        0.059150401658940734,
        0.05948714597658757,
        0.060138260801595594,
        0.06109648432905643,
        0.06233802812959908,
        0.06381870512898297,
        0.06549341472515366,
        0.06732717047675585,
        0.06928273084535737,
        0.07132059588817871,
        0.07340540767390745,
        0.07549883890897788,
        0.0775477916536748,
        0.07950000287451206,
        0.08131459545835903,
        0.08295718867651661,
        0.08440011905345975,
        0.08563637678341263,
        0.08667320188735457,
        0.08751953751740903,
        0.0881901484940811,
        0.08871172098545081,
        0.08910604802962578,
        0.08938963041633073,
        0.08958200203110402,
        0.08970489844017993,
        0.08976844438242672,
        0.0897830398544912,
        0.08976270407513236,
        0.08971860992034736,
        0.08965348805904082,
        0.08957630141031601,
        0.08949593998085831,
        0.0894155803406496,
        0.0893352520167324,
        0.08926051568814908,
        0.08919249083154066,
        0.0891260586317502,
        0.08905864239666973,
        0.08898891546388069,
        0.08890985426904373,
        0.08881245846139302,
        0.08869314792769968,
        0.08854686609212131,
        0.08836406149137753,
        0.08813864139777706,
        0.08786838959155334,
        0.08754778351404159,
        0.08716880513013357,
        0.08673140923973169,
        0.08623413162032563,
        0.0856720532040508,
        0.08504278467546818,
        0.08434900548948396,
        0.08358877294431377,
        0.0827593681187473,
        0.08186245756136165,
        0.08090010582744238,
        0.07986967891188375,
        0.07877070429975006,
        0.07760643752053395,
        0.07637593979639337,
        0.07507696207754934,
        0.07371004083196982,
        0.07227618997356347,
        0.07077097893069141,
        0.06919123476614539,
        0.0675354236283487,
        0.06579821748819639,
        0.0639709842945229,
        0.06204622198212005,
        0.060016949333727865,
        0.05786833731522465,
        0.05558732136133651,
        0.053158599243221714,
        0.05056481087176618,
        0.04778005881122003,
        0.0447799947410533,
        0.04153479791135617,
        0.0380084780777805,
        0.03416389092469139,
        0.029970078847622667,
        0.025410282371381192,
        0.02048641869417983,
        0.01524290266830893,
        0.009767860527977887,
        0.0041901573155629914,
        -0.0013301089563615108,
        -0.006621757634474134,
        -0.011535383791182612,
        -0.01596803822105688,
        -0.019870558008712163,
        -0.023246420563516588,
        -0.02614154035553723,
        -0.02862308778607654,
        -0.030758585307064854,
        -0.03260749693504294,
        -0.0342202301689057,
        -0.03563257258340522,
        -0.0368719853291455,
        -0.03796164741257821,
        -0.03892277429343956,
        -0.039770446297347224,
        -0.04052107546068734,
        -0.04118948765513946,
        -0.04178769654544157,
        -0.04232511698675166,
        -0.0428122722301185,
        -0.04325735384727715,
        -0.043666939618294535,
        -0.044047541722974044,
        -0.044403847020342425,
        -0.044741569370220946,
        -0.045063475191042104,
        -0.04537400933822326,
        -0.045676612823296846,
        -0.04597421556350741,
        -0.046268759336051894,
        -0.046563892915305015,
        -0.046861091327561805,
        -0.04716284338586933,
        -0.047471262700544886,
        -0.047788702068993466,
        -0.04811654050214253,
        -0.04845744776943237,
        -0.048814050963515376,
        -0.04918881547675954,
        -0.04958435347989954,
        -0.050005387599626444,
        -0.05045675008924441,
        -0.05094471693620843,
        -0.051478066976073864,
        -0.052068791176459586,
        -0.05273163438391855,
        -0.05348756956492478,
        -0.054362929877044185,
        -0.05539031918861135,
        -0.05660968660317881,
        -0.058068415601801204,
        -0.05981669681465337,
        -0.06190608990359169,
        -0.0643819860224867,
        -0.06727617903536094,
        -0.07059372088054962,
        -0.07430723275194477,
        -0.07834754740112179,
        -0.08260150773734094,
        -0.08691740695276888,
        -0.09112379756948279,
        -0.09504688447094098,
        -0.0985357182157086,
        -0.10148264295202529,
        -0.10383837786717852,
        -0.10560721323319351,
        -0.10684372982031276,
        -0.1076316817427716,
        -0.10807248876078249,
        -0.10826125310099219,
        -0.10828718622258691,
        -0.10822511617126318,
        -0.10813408916605216,
        -0.1080578155501445,
        -0.10803188890562196,
        -0.10807987102632534,
        -0.10821896818446715,
        -0.10846005692793595,
        -0.10881324887141669,
        -0.10928176271959197,
        -0.10986972965156683,
        -0.11057935788611715,
        -0.11141267655603383,
        -0.11236964785188122,
        -0.11345368674357571,
        -0.1146662608295578,
        -0.11601201521088093,
        -0.11749392989823433,
        -0.11912121447021858,
        -0.12090212581644008,
        -0.12284802906048316,
        -0.12497328089075073,
        -0.12729971382008679,
        -0.12984738240949878,
        -0.1326471891714796,
        -0.13573193476116974,
        -0.1391465124440414,
        -0.14293795934989986,
        -0.14716828616181543,
        -0.1519071053916642,
        -0.1572351175277658,
        -0.16325032765116745,
        -0.17005530047651557,
        -0.1777775214423659,
        -0.18653343454213717,
        -0.19644963470569632,
        -0.20759502283656991,
        -0.22006015708499543,
        -0.23389925943176404,
        -0.24923064202711723,
        -0.2662026350836291,
        -0.2847502278103516,
        -0.3041346207754483,
        -0.32250005313947183,
        -0.33618099183719774,
        -0.3400681215924506,
        -0.3290686660624353,
        -0.30038168086281214,
        -0.2545704825160156,
        -0.19587899352576882,
        -0.13034499991302947,
        -0.06392824056795268,
        -7.228457728432122e-18
    ]
}

==> data/ldc_Re10000/profiles_0338664.json <==
{
    "ux(x=y=0)":[
        3.397357231913254e-16,
        -0.03694911632667808,
        -0.07277456483595952,
        -0.10581426348517177,
        -0.13412742879103895,
        -0.15659846113606482,
        -0.1732948357261092,
        -0.18523545496534632,
        -0.19373574827780243,
        -0.19993957075440788,
        -0.20463629547645085,
        -0.20829586728290655,
        -0.2111518101640627,
        -0.21331123089162568,
        -0.2148334760001231,
        -0.2157721839291377,
        -0.21618043791622069,
        -0.21612152335254012,
        -0.2156654099471085,
        -0.21488376924174787,
        -0.21383671959291617,
        -0.21257463900768309,
        -0.21114187700460593,
        -0.20957033894273006,
        -0.20788549461093964,
        -0.20610613658004023,
        -0.20424900273250518,
        -0.20232729649711423,
        -0.2003520108784972,
        -0.19833102189318713,
        -0.19627378670896498,
        -0.19418846232047057,
        -0.19208096899454616,
        -0.18995571102534364,
        -0.1878193938283546,
        -0.18567699840593763,
        -0.18353085600904653,
        -0.18138395321390285,
        -0.1792406163100614,
        -0.1771030205497512,
        -0.17497145447152174,
        -0.17284864626315855,
        -0.17073656953501923,
        -0.1686357831655993,
        -0.16654601599316426,
        -0.1644697198853732,
        -0.1624073199806114,
        -0.16035808001196802,
        -0.1583221779977502,
        -0.1563013469115627,
        -0.15429451998226554,
        -0.1523005341645188,
        -0.15032021727834674,
        -0.1483539853158626,
        -0.14639997524815615,
        -0.14445718927951645,
        -0.14252741988260012,
        -0.14060953470846171,
        -0.1387021017402237,
        -0.13680558425812248,
        -0.13492266078809056,
        -0.1330517006442399,
        -0.1311935039564068,
        -0.1293508745824956,
        -0.1275270150688304,
        -0.125721672849544,
        -0.12393890238747952,
        -0.12218379982230634,
        -0.12045937565740295,
        -0.11876826215283406,
        -0.11711664982704459,
        -0.11551006959464383,
        -0.1139505604644365,
        -0.11244297046225261,
        -0.1109930961159048,
        -0.10960384450853845,
        -0.10827718612140197,
        -0.10701843078876587,
        -0.10582941302175458,
        -0.10470992810516193,
        -0.10365937419749219,
        -0.10268017818289155,
        -0.10176979820547885,
        -0.1009248476917681,
        -0.10014239429704137,
        -0.09942116260135796,
        -0.09875554084398644,
        -0.09813962333313368,
        -0.09757030706877941,
        -0.09704403369666119,
        -0.09655555519681555,
        -0.0961019063623808,
        -0.09568530959938246,
        -0.09530943882102691,
        -0.0949810005214973,
        -0.09472034222951496,
        -0.09456000813508238,
        -0.09454644569287501,
        -0.09474304331456317,
        -0.0952464531652495,
        -0.09616212739758613,
        -0.09754233288887992,
        -0.09925363336662042,
        -0.10076354321475264,
        -0.1010932933586941,
        -0.09920447008925284,
        -0.09462525333201802,
        -0.08789181691615351,
        -0.08034601181192344,
        -0.07337627268024709,
        -0.06775277008731193,
        -0.06353098083156027,
        -0.06036926441940925,
        -0.05789090812197702,
        -0.05583477160687073,
        -0.05406306316911397,
        -0.05250659481453855,
        -0.051118549409487894,
        -0.04986354444079089,
        -0.04870842804266138,
        -0.04762387559596062,
        -0.04657869134646037,
        -0.04553988175135602,
        -0.044477371191010986,
        -0.04335734812897627,
        -0.04214288869628915,
        -0.040798046884902434,
        -0.039287209832798216,
        -0.037575356704330896,
        -0.035624399045246356,
        -0.03340464219859228,
        -0.03089261775456901,
        -0.028071805103700973,
        -0.02493556478921681,
        -0.021495270976964485,
        -0.017769207603040526,
        -0.01379695390168988,
        -0.009629188050923528,
        -0.005330881903732076,
        -0.0009712991899864415,
        0.003374448720619454,
        0.007631610249489148,
        0.011734210910725424,
        0.015626679850808133,
        0.01926403073021984,
        0.022616713472997832,
        0.02567108127409632,
        0.0284237750108003,
        0.030883012131099282,
        0.033064384496152566,
        0.03499027328686901,
        0.03668360486259046,
        0.03816713722567011,
        0.03946309884348337,
        0.040594691508669185,
        0.041573192696291644,
        0.0424180078798781,
        0.04313814187173053,
        0.043745772424419016,
        0.04424792700511897,
        0.044653033809359505,
        0.04497286362896876,
        0.04521247571024388,
        0.04538338293289468,
        0.04549680676736026,
        0.04556511216511534,
        0.04559793531227743,
        0.045610703551945894,
        0.045616842486187775,
        0.045630291693763626,
        0.0456626291401955,
        0.045732325953308894,
        0.04585010359729868,
        0.04602947760442774,
        0.04627943455753714,
        0.04661283341771367,
        0.047028798755063585,
        0.04753003210557447,
        0.048108524872536515,
        0.04875494736743398,
        0.04944484269141876,
        0.0501570368434648,
        0.05085990606132098,
        0.05152068042576282,
        0.05210277880606229,
        0.052577345362780914,
        0.05291510236308354,
        0.05309351059818651,
        0.053099550770520074,
        0.05293079216048843,
        0.0525906248445923,
        0.05209104512147634,
        0.051457767471012494,
        0.0507179938312696,
        0.04990658377515635,
        0.04906352842132611,
        0.04823543248651971,
        0.047462219714853315,
        0.04678615008254792,
        0.04624352190849188,
        0.04586103115563502,
        0.04564826483068804,
        0.045612210327529115,
        0.04573677119622439,
        0.04600627472941377,
        0.046387122751292614,
        0.04685665358552418,
        0.04738223045534839,
        0.04793744317826496,
        0.04850058704189862,
        0.04905926819296933,
        0.049597453834928015,
        0.050115757463194584,
        0.050611492458280685,
        0.05109940464658212,
        0.051581764807329775,
        0.05208143688295979,
        0.05261498466216978,
        0.05319865493706748,
        0.053861417014076915,
        0.054614021304607796,
        0.05549332555456302,
        0.056499529318245575,
        0.057676980984013665,
        0.05902075433125064,
        0.06057235005310716,
        0.062314884403520836,
        0.06428133112253237,
        0.06643387344409835,
        0.06877272369331684,
        0.07123345259426092,
        0.07377430846325539,
        0.07631293416882734,
        0.07877364967021185,
        0.08109063093177409,
        0.08318655333837986,
        0.08503971352373378,
        0.08659980070111824,
        0.08789017431799033,
        0.08889990932180548,
        0.08966762075511504,
        0.09023837801644954,
        0.09065881666880662,
        0.09110297133891748,
        0.0918052969975577,
        0.09346143365499124,
        0.09721455716695375,
        0.1054878670906634,
        0.12189752346578896,
        0.15167597213343761,
        0.203106590805539,
        0.2835035019619963,
        0.4029859302235125,
        0.5652177267097016,
        0.7694468338284304,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        1.445664553980268e-17,
        0.01852623086372528,
        0.03574603405448263,
        0.05046027777100221,
        0.061734209334501786,
        0.06925825910926088,
        0.0734854291748162,
        0.07542573311544193,
        0.07620663332891407,
        0.07673497550948682,
        0.07754497085220374,
        0.07886548995273866,
        0.08071656113225846,
        0.0830159748733562,
        0.08564561663383012,
        0.08847348768145745,
        0.09136909508705263,
        0.09422678678465081,
        0.09696300591914334,
        0.09952208280151473,
        0.10188375167962767,
        0.1040511650310062,
        0.10603491494005461,
        0.10785570051459462,
        0.10954291424796588,
        0.1111166951510019,
        0.11258619075154518,
        0.11395875760270859,
        0.11521848574745318,
        0.11630929731145709,
        0.11716133370957382,
        0.11769098524969995,
        0.11779252102155753,
        0.11737521792069201,
        0.1163927770420845,
        0.11483524853939268,
        0.11273052426010992,
        0.11016450556481382,
        0.10726404102812616,
        0.10415462925183545,
        0.10095515919840739,
        0.09776866550629554,
        0.09466777975813857,
        0.09169008365779265,
        0.0888609746867283,
        0.08619613120153319,
        0.0836958135296706,
        0.08135500464297085,
        0.07917719615485727,
        0.07715978916436253,
        0.07529454236377399,
        0.07357729997797859,
        0.07201025157070537,
        0.07058571232531029,
        0.06929378508206925,
        0.0681318617162863,
        0.06709583280710885,
        0.06617104236144343,
        0.06534725053287929,
        0.06461927070982912,
        0.06397528443340898,
        0.06339903062070627,
        0.06288360217430398,
        0.06242258558992972,
        0.06200243960080883,
        0.061612694228760395,
        0.06125197916370456,
        0.06091338685162168,
        0.060586209737122095,
        0.060268145815317385,
        0.05995996724301626,
        0.05965414511957735,
        0.05934525346316428,
        0.05903748360748519,
        0.05872933589889436,
        0.05841455134726049,
        0.058095213691706504,
        0.05777551577061621,
        0.05745157930176077,
        0.057122474960517824,
        0.05679327428689711,
        0.056465515856143234,
        0.05613615790729567,
        0.055807785623638154,
        0.05548548001250723,
        0.05516738303185225,
        0.05485298412809065,
        0.05454586970409946,
        0.05424818687680168,
        0.05395655424199217,
        0.05367163414543396,
        0.05339642669451506,
        0.053128541592788056,
        0.05286513603396454,
        0.052606304010106825,
        0.05235202163824276,
        0.05209718478203532,
        0.05183813829384919,
        0.051574092334105766,
        0.05129983958900816,
        0.05100882423649475,
        0.0506958821189947,
        0.05035667289448484,
        0.049981548632795476,
        0.04956148877655205,
        0.049089359677553096,
        0.04855491463534326,
        0.04794565029757465,
        0.04724980094597077,
        0.04645713846085597,
        0.04555305943263099,
        0.044523924935226125,
        0.04335829177163538,
        0.042044906320051846,
        0.040572194803000144,
        0.038932053941162566,
        0.03712142675271044,
        0.03513925124319921,
        0.032990314635290625,
        0.030684915309480688,
        0.028242502292354154,
        0.02568637063842369,
        0.023047120261355098,
        0.02036260589381177,
        0.017674582594500995,
        0.015026437989138296,
        0.012459680982399433,
        0.010016590817781088,
        0.007729565732763806,
        0.005623791461268813,
        0.003714834282949562,
        0.0020124880296548,
        0.0005120192977944531,
        -0.0007984430904631147,
        -0.001935149742644153,
        -0.002919131628759519,
        -0.0037759420728601736,
        -0.004529240826840881,
        -0.005201636369149232,
        -0.00581478212678626,
        -0.006387724907303651,
        -0.0069342179009688155,
        -0.007466651618406376,
        -0.00799490187563624,
        -0.008525820309573844,
        -0.00906246517332402,
        -0.009608509437481372,
        -0.01016582396636422,
        -0.010734012112975326,
        -0.011311734270042858,
        -0.011899097800685796,
        -0.012494491945800133,
        -0.013095807368654703,
        -0.013701099722060772,
        -0.01430978810640974,
        -0.014919547988418401,
        -0.015528657565323966,
        -0.016136276688039755,
        -0.01674156420815079,
        -0.017343243971069466,
        -0.01794012223184735,
        -0.01853282955199933,
        -0.019120175178515997,
        -0.019702217002035033,
        -0.0202783907216942,
        -0.02085003532414836,
        -0.021415970868248823,
        -0.021977053418134048,
        -0.022533399304519607,
        -0.023086255364382698,
        -0.023634655891497557,
        -0.02417998396445385,
        -0.02472254152706113,
        -0.02526316801928483,
        -0.025801158155683835,
        -0.026338146399983015,
        -0.026874307128827556,
        -0.027409786651195266,
        -0.027944219396146077,
        -0.028479322403621766,
        -0.029014326227551245,
        -0.02954954001393758,
        -0.03008425029978278,
        -0.030620148653915404,
        -0.031155768859187537,
        -0.031690891583218944,
        -0.03222579512214001,
        -0.032760805957901956,
        -0.03329415205336664,
        -0.03382630186435749,
        -0.0343572989753638,
        -0.0348867752111091,
        -0.035413155775544984,
        -0.03593770623563205,
        -0.036460169790793584,
        -0.036979790972538604,
        -0.03749584415799833,
        -0.038010252544918306,
        -0.03852223225818262,
        -0.039031349127010354,
        -0.039538102754335634,
        -0.04004459232572695,
        -0.04054925525435382,
        -0.041052733152581546,
        -0.04155685255167443,
        -0.04206270297493404,
        -0.04256882531397656,
        -0.043077571431679944,
        -0.0435903395560126,
        -0.04410730815612124,
        -0.04462831611941355,
        -0.04515614810781853,
        -0.04569142551508616,
        -0.046233952009303435,
        -0.04678438350570162,
        -0.04734646336272283,
        -0.04791767545158807,
        -0.048498826970939386,
        -0.049093844447023985,
        -0.049699308377560245,
        -0.05031899076997782,
        -0.05094982966009872,
        -0.05159489352565116,
        -0.05225497916997721,
        -0.05292609323756241,
        -0.05361449680904062,
        -0.05431588791458778,
        -0.05503671035746695,
        -0.05577547077815569,
        -0.056542174360770074,
        -0.05734225558355609,
        -0.05819057827369206,
        -0.05911162747616065,
        -0.06014031594326446,
        -0.061330967393609714,
        -0.0627681551107076,
        -0.06457941378029242,
        -0.0669481969873066,
        -0.07014720698951625,
        -0.07455809974291697,
        -0.08071898767992665,
        -0.08931955186894809,
        -0.1012181594313592,
        -0.11731447746294413,
        -0.1382759179288243,
        -0.1640706258423683,
        -0.19318008377050774,
        -0.22201447555518827,
        -0.24491443208962688,
        -0.25514864217718475,
        -0.247385061368804,
        -0.22002364017633436,
        -0.17580772031480343,
        -0.12058829066154456,
        -0.060633872140484796,
        1.4457221311602943e-17
    ]
}

==> data/ldc_Re10000/profiles_0380997.json <==
{
    "ux(x=y=0)":[
        7.228744160918355e-17,
        -0.07015399564195189,
        -0.13506044452174007,
        -0.18978532864861108,
        -0.2306220007975367,
        -0.25695525913357836,
        -0.2711462496709198,
        -0.27676285316842664,
        -0.27698860848757123,
        -0.2736609812855321,
        -0.26741831623103934,
        -0.2586677788290476,
        -0.24810051242697886,
        -0.23672880187119003,
        -0.22556844179249183,
        -0.21530139911314455,
        -0.2062507414080604,
        -0.1984016855053112,
        -0.1916449781368006,
        -0.18580591185211118,
        -0.18071093087684478,
        -0.1761991341808156,
        -0.17216647706264507,
        -0.1685110733431586,
        -0.16516982963942115,
        -0.1621055846624947,
        -0.15929934536838264,
        -0.15673574733722148,
        -0.1544010832433827,
        -0.15226101491703056,
        -0.15025762409032192,
        -0.14831175452265763,
        -0.14632960443560797,
        -0.144224730841909,
        -0.14192983591185043,
        -0.139397453355598,
        -0.1365899901121286,
        -0.13349228045441697,
        -0.1300958178922715,
        -0.12640048741128335,
        -0.12241811753134348,
        -0.11818274497629777,
        -0.11374940494652082,
        -0.10918826944239039,
        -0.104598411577033,
        -0.1000968154375757,
        -0.0958000837568986,
        -0.0918225703180134,
        -0.08826789136525809,
        -0.08520450464268306,
        -0.08266269245415425,
        -0.08063712529778984,
        -0.079090109692725,
        -0.07795425564729708,
        -0.07715033057270092,
        -0.07659828215634311,
        -0.0762212331494479,
        -0.07594948083649466,
        -0.07572638019530727,
        -0.07550821587218357,
        -0.07525892048305073,
        -0.07494936916198204,
        -0.07456029372774117,
        -0.07407908182951294,
        -0.07349319659499956,
        -0.0727942015656872,
        -0.07198063297186548,
        -0.0710515599063008,
        -0.07000500548470212,
        -0.06884508051089781,
        -0.06757839802470225,
        -0.06621107824647587,
        -0.06474899485044988,
        -0.06320639248135908,
        -0.06159615740654252,
        -0.059931692795314816,
        -0.05822977607075363,
        -0.056513354820317045,
        -0.0548006183098398,
        -0.05311107027350796,
        -0.051466842526182416,
        -0.04988741240658548,
        -0.048384586111355474,
        -0.046969365236808745,
        -0.04564886863651791,
        -0.044422185488292736,
        -0.0432812909929358,
        -0.04221788294052533,
        -0.041218637058457325,
        -0.04026463141954129,
        -0.03933835930200096,
        -0.03842439903242863,
        -0.0375084665205681,
        -0.03657813515042987,
        -0.03562947335776621,
        -0.0346660376332399,
        -0.033692858367640854,
        -0.032723880881949136,
        -0.03177863388259526,
        -0.030878868357189646,
        -0.03003951944223526,
        -0.02927744631838863,
        -0.028603397961708132,
        -0.02801687096583931,
        -0.027510660437284503,
        -0.02707420331368965,
        -0.026690965818748746,
        -0.026340366037839368,
        -0.02600519978537544,
        -0.025672820919384286,
        -0.02532829295524969,
        -0.024961163329128618,
        -0.024563931267835824,
        -0.024130507217866876,
        -0.02365017937707198,
        -0.023113566998334313,
        -0.02251099560919489,
        -0.021826592142001246,
        -0.02104063050878095,
        -0.020130955741429174,
        -0.019072604085720934,
        -0.01783486077934472,
        -0.016387288138821513,
        -0.014705654255377239,
        -0.012777408125579122,
        -0.010610140838732393,
        -0.008247906439978409,
        -0.005763530674418546,
        -0.003263038513464515,
        -0.0008731009589585607,
        0.0012695368092089827,
        0.0030526777443319543,
        0.004404805798035724,
        0.00528743834339203,
        0.005706363369123297,
        0.005702802819196322,
        0.005340182043105341,
        0.004691799609493057,
        0.003844871236214832,
        0.002897024119443186,
        0.0019493533132746933,
        0.0010985398622180623,
        0.00042094562334524043,
        -4.3804212753597694e-05,
        -0.00029634531953979664,
        -0.00036331931744449395,
        -0.0002890889877680102,
        -0.00011940811152153282,
        0.00010367455085721913,
        0.00035531400434098007,
        0.0006158019211323723,
        0.0008735397067491143,
        0.0011250959854478897,
        0.0013699626002534136,
        0.0016074757972907147,
        0.0018378857328351244,
        0.0020648791159023124,
        0.002291410234273912,
        0.0025181318456319345,
        0.002748714436901438,
        0.0029875208784601644,
        0.0032376451569181147,
        0.0034985674773300008,
        0.0037765916518407274,
        0.004072583122083356,
        0.004387015472373952,
        0.004719202328164418,
        0.005073425375018384,
        0.0054460125579357,
        0.005836573747129064,
        0.006243724624245445,
        0.006669554855147534,
        0.007108842687009529,
        0.007561429474218513,
        0.008028212712303457,
        0.008507473267796346,
        0.008996814242914644,
        0.009496810064135148,
        0.010009605517886712,
        0.010531308752821556,
        0.01106281501398609,
        0.011605789283147431,
        0.012160608830933815,
        0.012724213165661073,
        0.013300093788507255,
        0.013888007314138964,
        0.014488713608972211,
        0.015098735143518918,
        0.015724601030869697,
        0.016361783177047607,
        0.017012609570751663,
        0.017674013838720803,
        0.018352530969426628,
        0.01904082105235931,
        0.019743167955709077,
        0.020456668204156224,
        0.021185983393672687,
        0.021924162083338326,
        0.02267528226394001,
        0.023439106593290147,
        0.024214593208782664,
        0.025001054126356302,
        0.02579801395545524,
        0.026611027265168247,
        0.027431985229552636,
        0.02826753557769803,
        0.02911586733397535,
        0.029980076684567925,
        0.030857080836978863,
        0.031750324487354535,
        0.032663949987932456,
        0.03359363582709476,
        0.0345450422692186,
        0.035517870880371824,
        0.03651844062594548,
        0.03753974219479132,
        0.03859305366239778,
        0.039673600434767524,
        0.04078845449472072,
        0.0419300291680927,
        0.04311051431562132,
        0.044323577129972765,
        0.04557078648277083,
        0.04685685783078024,
        0.04817658087435384,
        0.04953870317872895,
        0.0509287773505679,
        0.05236637502475395,
        0.053828337953865234,
        0.05533773232028836,
        0.05686617121871153,
        0.058448349766462813,
        0.06003707355352575,
        0.06168358858320665,
        0.06332135937185523,
        0.06501680052308106,
        0.06668424465597159,
        0.06840270852909348,
        0.07008231902927266,
        0.07180070264168406,
        0.07349274073097617,
        0.07524524160432093,
        0.07703786444596056,
        0.07908187106818731,
        0.08143147101078735,
        0.08484557106620087,
        0.08987406066433627,
        0.09870399392342298,
        0.11479901256563749,
        0.1426688781649571,
        0.19211905186608808,
        0.27190165852024667,
        0.39328397818918936,
        0.5599042901142204,
        0.7677470443458996,
        0.9999999999999989
    ],
    "uz(z=y=0)":[
        5.420822160569309e-24,
        0.031138404980066064,
        0.05968392423936738,
        0.08362427860065987,
        0.1013507315409369,
        0.1123611435358051,
        0.11757875081643727,
        0.11876176201997997,
        0.11762999791628627,
        0.11536824617907372,
        0.11258881151792831,
        0.10954706256232546,
        0.10633300402472824,
        0.102997881558,
        0.09959911264217426,
        0.0962056720741803,
        0.09287970753426313,
        0.08969313582725466,
        0.08670010479403456,
        0.08393448991435482,
        0.08141387458764707,
        0.07914077406020045,
        0.07709475481046156,
        0.07525160617158945,
        0.07359058972856136,
        0.07207882152000786,
        0.0706885734412613,
        0.06939950716697407,
        0.06818692196188805,
        0.06702140094577945,
        0.06588767644785844,
        0.06478271569286828,
        0.06370611610816813,
        0.06266648930108407,
        0.06169382558341523,
        0.06081747769698106,
        0.06005978199591413,
        0.05944490775614393,
        0.05899792251044254,
        0.05872182274284766,
        0.05861218142378581,
        0.05866563061038023,
        0.05887274240783539,
        0.059206558357258826,
        0.05965011620685129,
        0.06019123892108769,
        0.06081212233284931,
        0.06149697777538568,
        0.06224454652281336,
        0.06305137226246695,
        0.06390977845968243,
        0.06482065482814338,
        0.06579284942144946,
        0.066826770982683,
        0.06792391175614082,
        0.069097503967762,
        0.07035946846016475,
        0.0717128027384911,
        0.0731652078610999,
        0.07472188256082464,
        0.0763619654132273,
        0.07804127574838135,
        0.07970444779265826,
        0.08127237632232946,
        0.08264157234673505,
        0.08371234967324831,
        0.0844032254526217,
        0.0846497460947781,
        0.08441723209297615,
        0.08371731388475641,
        0.08259667898363433,
        0.08111858251915272,
        0.07936760124402145,
        0.07744121361435667,
        0.07542730704601942,
        0.07339801216541633,
        0.07141866750825926,
        0.06953900479510206,
        0.06778450932118357,
        0.06616776986371686,
        0.06469601160828925,
        0.06336356232178568,
        0.06215481323741316,
        0.061057950328119205,
        0.06006425548308705,
        0.059159004579410535,
        0.05833020572093284,
        0.05757361553851433,
        0.05688385704669309,
        0.05624957289806144,
        0.05566517259208623,
        0.05512668546243385,
        0.05462295096952658,
        0.054141001689841914,
        0.053673875114836025,
        0.0532117627650457,
        0.052739078409514646,
        0.0522466505732419,
        0.051727614526096324,
        0.051172715108443144,
        0.05057208340691925,
        0.04992507003416534,
        0.04922911749942707,
        0.04848044613983119,
        0.0476783666759572,
        0.04682734619568181,
        0.04592664132156807,
        0.0449747220392133,
        0.04397432900154496,
        0.042926574896107295,
        0.04182782108998724,
        0.040675783542363966,
        0.039471756938907566,
        0.03821413483507807,
        0.036901044236058514,
        0.03553488702317478,
        0.03412221280017051,
        0.032665985423249666,
        0.031174423876954103,
        0.029658603790111204,
        0.028131533011261946,
        0.026600578429372527,
        0.02507903745229148,
        0.02357837821174442,
        0.02210463588747654,
        0.020663301182630926,
        0.01925165638534241,
        0.01786829407057121,
        0.0165011667803088,
        0.015133167398697227,
        0.01374331208025542,
        0.012302185838209674,
        0.010778819621476865,
        0.009140914222127195,
        0.007358291208392046,
        0.005402580903754888,
        0.0032583515339609215,
        0.0009228156779002651,
        -0.0015952673623475429,
        -0.004270522509452593,
        -0.007062416933153709,
        -0.009915859552499396,
        -0.012771698519872289,
        -0.015566077950337468,
        -0.018232180431504017,
        -0.020717096577272286,
        -0.02297503195504978,
        -0.02497708808327005,
        -0.026707924743059122,
        -0.028168181423440762,
        -0.029370189835437256,
        -0.030331459702837616,
        -0.031080448686437417,
        -0.03164674814839801,
        -0.032060678961341876,
        -0.03235061861248159,
        -0.03254478955918152,
        -0.03266644180113953,
        -0.03273469861487939,
        -0.03276651788529176,
        -0.03277628309776324,
        -0.032773555247275654,
        -0.03276682967941979,
        -0.03276295569384805,
        -0.03276744221984812,
        -0.03278338569058609,
        -0.03281382721394995,
        -0.032861665000349136,
        -0.03292849898082584,
        -0.03301514697766354,
        -0.033123213178706555,
        -0.03325382984870346,
        -0.03340759649613284,
        -0.033584859758392566,
        -0.033786872340457526,
        -0.034014448874211275,
        -0.0342677227419191,
        -0.03454740591537509,
        -0.03485465333481986,
        -0.03519001927303818,
        -0.03555344589873974,
        -0.0359461956192115,
        -0.036368658086130067,
        -0.03682143102263683,
        -0.03730427039644404,
        -0.0378184515591191,
        -0.038363346939091415,
        -0.038939843864484035,
        -0.03954689954523478,
        -0.04018552612254148,
        -0.04085455909334808,
        -0.041554104979773264,
        -0.042282755251898806,
        -0.04304081767188485,
        -0.043826269044009894,
        -0.04463869062483063,
        -0.045475235152877026,
        -0.04633671301031393,
        -0.04721858578153082,
        -0.04811994456030171,
        -0.04903852148994957,
        -0.049972383838538345,
        -0.05091714586603184,
        -0.05187196499887872,
        -0.05283510441711893,
        -0.053802826105981756,
        -0.054773202988595455,
        -0.0557481116076988,
        -0.056725415506631544,
        -0.05770521850808632,
        -0.05868974728352108,
        -0.05968360012368919,
        -0.060686798239855566,
        -0.06170319803390115,
        -0.06273733887042533,
        -0.06379229845705588,
        -0.06486813971999804,
        -0.06596743798125215,
        -0.06709311457480559,
        -0.06824547303547535,
        -0.06943115680361547,
        -0.0706612045782602,
        -0.07196180936845815,
        -0.07337018323025092,
        -0.07495237094753517,
        -0.07681072502771703,
        -0.07908465146092092,
        -0.0819700301181825,
        -0.08571957759558098,
        -0.09063588902227333,
        -0.09707473577485935,
        -0.10539732769414319,
        -0.11595572865320306,
        -0.12901768241444028,
        -0.14474392790897675,
        -0.1631198193081832,
        -0.1839788193095083,
        -0.2069991504263211,
        -0.23175882383840776,
        -0.2577496708899911,
        -0.2844130725977401,
        -0.31106249449526036,
        -0.336815135728681,
        -0.36043776074756423,
        -0.38024725570072093,
        -0.3940881744811284,
        -0.399658350200869,
        -0.39479800083901134,
        -0.37794734407435565,
        -0.34867550667957414,
        -0.3076966736048522,
        -0.2566396795697753,
        -0.19777708701969038,
        -0.13366387167828128,
        -0.06701527444722266,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_0423330.json <==
{
    "ux(x=y=0)":[
        -1.2288670093650435e-16,
        -0.018944239377816207,
        -0.03813801669655947,
        -0.057327546437697434,
        -0.07608908158324568,
        -0.09383117244059584,
        -0.10977374451595692,
        -0.12303675684114816,
        -0.13292424020505067,
        -0.13905316820691072,
        -0.14143554851570353,
        -0.14053907106573135,
        -0.1371785428443704,
        -0.13230436106433197,
        -0.1267795705799556,
        -0.12127321448358204,
        -0.11627745477576634,
        -0.1121291547552126,
        -0.10904775102630793,
        -0.10716332110651675,
        -0.1065305744573854,
        -0.10715844405150356,
        -0.10900771821307059,
        -0.11203134408465738,
        -0.11615195718267536,
        -0.12129710559937752,
        -0.12740554749038224,
        -0.13445765085742722,
        -0.1424428236237632,
        -0.15124584240448596,
        -0.16046872023820938,
        -0.16930782758762145,
        -0.17662794471895307,
        -0.18132270703097494,
        -0.18281556091626583,
        -0.1813399684483839,
        -0.17769983486459381,
        -0.17275272284010448,
        -0.16701757194199449,
        -0.16065164265655515,
        -0.1536513633000759,
        -0.14602602398095585,
        -0.13783549022000907,
        -0.12918347756885615,
        -0.12019245581638702,
        -0.11098968764150756,
        -0.10167890769809151,
        -0.09234079275143182,
        -0.08303950862453592,
        -0.07383198542298347,
        -0.06478947888279643,
        -0.05604024085064132,
        -0.0477735990178901,
        -0.04022108171052337,
        -0.03360524386586825,
        -0.02809476144852384,
        -0.023749093429202523,
        -0.020516171420384057,
        -0.018241616417953684,
        -0.01671108449026951,
        -0.01569836707360785,
        -0.015021762802471347,
        -0.014560691943352164,
        -0.014243134753614004,
        -0.01401143031380086,
        -0.013833032153535074,
        -0.013692512159177545,
        -0.01357536570389078,
        -0.013472490435946885,
        -0.013380139765922935,
        -0.01329530619789805,
        -0.013215033983975354,
        -0.013134247858574139,
        -0.013055574906825008,
        -0.012976622433573613,
        -0.01289314640325716,
        -0.012804942482486573,
        -0.012713730065565814,
        -0.012615626297499545,
        -0.012508244041374367,
        -0.012393597297263068,
        -0.012271241787045046,
        -0.0121375923503365,
        -0.011993175453953123,
        -0.011840316794733493,
        -0.011676968194468682,
        -0.011500940892358352,
        -0.011316450943762494,
        -0.01112280425572112,
        -0.010918758073334372,
        -0.010704305169970419,
        -0.010484373492860664,
        -0.010256056212153374,
        -0.01001974552619324,
        -0.00977711835760823,
        -0.009531874404384588,
        -0.009280040552648168,
        -0.009024290834753727,
        -0.008766448740037144,
        -0.008508043960691271,
        -0.008245270095754036,
        -0.007982472281663008,
        -0.0077209710532272725,
        -0.007458097449223329,
        -0.007194123541069733,
        -0.006931650728192052,
        -0.006669875390317436,
        -0.00640581494283925,
        -0.006141041271917383,
        -0.005876459987836815,
        -0.005609463391745217,
        -0.005338103124346787,
        -0.00506493010167488,
        -0.004787950557783031,
        -0.004505391024706263,
        -0.004216828781946298,
        -0.00392441655279189,
        -0.003625555051727007,
        -0.003319462824565761,
        -0.003008276403296712,
        -0.002692608080325969,
        -0.002370698900802253,
        -0.002044545499150658,
        -0.0017162408094561553,
        -0.0013862442529069192,
        -0.001054445926854682,
        -0.0007240734513604115,
        -0.00039809495575494165,
        -7.51338643476484e-05,
        0.0002422173131031681,
        0.0005495562518728974,
        0.0008472797275529048,
        0.001134892305569467,
        0.0014071638951400271,
        0.001663839364203772,
        0.0019040613900362941,
        0.0021265800452210885,
        0.002327806068828451,
        0.002508312791033763,
        0.002668961961963542,
        0.0028091747352901038,
        0.0029281298471764065,
        0.003029472743280088,
        0.0031167664924843046,
        0.0031910195099146563,
        0.0032568496264218177,
        0.0033207797942662013,
        0.003387831530279492,
        0.0034614608553326536,
        0.003549220048494801,
        0.0036575770852022567,
        0.0037907762768145236,
        0.003952614205178959,
        0.004150377957385273,
        0.0043879737039078165,
        0.0046671554479865195,
        0.004993528657429576,
        0.005371081166449803,
        0.0058021804290615455,
        0.006290041515097668,
        0.0068417282688601755,
        0.007459762691966525,
        0.00814900868162232,
        0.008913783966420704,
        0.009760498020722794,
        0.010691180834922336,
        0.011706286807312397,
        0.01280997319319399,
        0.014000114162313263,
        0.015273744294396952,
        0.016624654525292697,
        0.018052315860901735,
        0.019544922199542382,
        0.021097701559914524,
        0.02269979592000959,
        0.024349416078132395,
        0.026029746269206278,
        0.027738621122595845,
        0.029463676476670045,
        0.031201239274939924,
        0.032934973051356606,
        0.03466400016746716,
        0.036377209466721724,
        0.03806998482043106,
        0.03973201780873601,
        0.04136686532980881,
        0.04296488516752131,
        0.04452863141014921,
        0.046052179621285355,
        0.04754535618817816,
        0.0489977619416767,
        0.050420886538582024,
        0.05180762745064158,
        0.053170873840377504,
        0.05449987814192006,
        0.055809905830958864,
        0.05709081187433365,
        0.05835758615615738,
        0.05959898707838843,
        0.0608311355076147,
        0.062043128454001784,
        0.06325188407503339,
        0.06444459665140702,
        0.06564112268115327,
        0.06682673382629252,
        0.06802347669981867,
        0.06921312260644737,
        0.07042167598098999,
        0.07162575114583632,
        0.0728547736804475,
        0.07408094996611923,
        0.07533640911354085,
        0.076588624301773,
        0.07787355194282183,
        0.07915406299474874,
        0.08047022813672314,
        0.08178065802997396,
        0.08312995204304514,
        0.08447374189569244,
        0.08585966172608535,
        0.08724279192261307,
        0.08867126936252864,
        0.09010130148154856,
        0.09158311676666823,
        0.093072331427562,
        0.09462238190161343,
        0.09618082041264979,
        0.09779976859457185,
        0.09942197470255941,
        0.10108451848350221,
        0.10274818903859663,
        0.10444189640604652,
        0.10612594710628954,
        0.10783495765412057,
        0.10950713737863715,
        0.1112004196517173,
        0.11282786231051742,
        0.1144836162201589,
        0.11607000856637176,
        0.11771205394985858,
        0.11930299355049935,
        0.12108930795303578,
        0.1228037225426262,
        0.12511989373297078,
        0.12767480857468586,
        0.13183995505106208,
        0.13763364895559643,
        0.14730515251601944,
        0.16250621653875677,
        0.1863647022520484,
        0.22720551190262617,
        0.29246976229884347,
        0.3987981785794622,
        0.5553052209099884,
        0.7621693827043695,
        0.9999999999999998
    ],
    "uz(z=y=0)":[
        -7.228590714298459e-18,
        0.02268555186565551,
        0.04455068114289954,
        0.0653118999347775,
        0.08446132018453385,
        0.10121649679858655,
        0.1148082658353612,
        0.12476778813833045,
        0.13109295568688373,
        0.13422049385146523,
        0.1348475164417027,
        0.1337270897794742,
        0.13151479624007834,
        0.12870917000526244,
        0.12563779521236607,
        0.12250301428260485,
        0.1194261628623912,
        0.11647237794343511,
        0.11367824830886117,
        0.11106171894396195,
        0.10862610954764289,
        0.10636954357394078,
        0.10428350812897422,
        0.10235465159094469,
        0.10057088010059072,
        0.09891820805442905,
        0.09737817629884164,
        0.09594007253126724,
        0.09459274522619743,
        0.09332355595404203,
        0.09212062298110493,
        0.09097803830155363,
        0.08988848433225441,
        0.0888404778215654,
        0.08783092133596733,
        0.08685813384304775,
        0.08591475453069225,
        0.08499485382661766,
        0.08410107250385977,
        0.08322767360093315,
        0.08236557878558562,
        0.08151130368699112,
        0.08066214798654499,
        0.0798031845392981,
        0.07892414790607452,
        0.07801905145371768,
        0.07707725484347636,
        0.07608225369349411,
        0.07502914415203142,
        0.07391475940252697,
        0.07273173610569789,
        0.0714756390652861,
        0.07015578339170951,
        0.0687788781243666,
        0.06734812948125982,
        0.06587651477436349,
        0.06438355861014058,
        0.06287918937865913,
        0.06137308105840997,
        0.05988442003476437,
        0.05842677784873738,
        0.05700304339131673,
        0.055621776736008356,
        0.05429440699652502,
        0.053021251862326264,
        0.05179820834607832,
        0.05063104035752493,
        0.049520350264424154,
        0.04845765176840633,
        0.04743868991344578,
        0.04646655825819566,
        0.045533451695783385,
        0.04462949235585133,
        0.043753612066046,
        0.042904431296290284,
        0.04207006372760372,
        0.04124473157432286,
        0.04042909692528592,
        0.03961715796510453,
        0.03879882786347045,
        0.037974144796240894,
        0.037143024927156855,
        0.03629828956828624,
        0.03543583538224445,
        0.03456028511895866,
        0.03366947964211153,
        0.03275946220231398,
        0.031832874075026614,
        0.030895417686047276,
        0.029943916037720956,
        0.02897993419813662,
        0.028010132680714287,
        0.027038030844032078,
        0.026061711811475312,
        0.025087513576807923,
        0.024121728896073336,
        0.02316487755943116,
        0.022217454224854227,
        0.021287827630823104,
        0.020378231789167863,
        0.01948715391701469,
        0.018617724334098175,
        0.017775308338119154,
        0.01695781076566165,
        0.016162886559187403,
        0.015394115879284583,
        0.014650902984649002,
        0.013927735003158656,
        0.013222729908036567,
        0.012535836314752195,
        0.011861225507512136,
        0.011191178434077721,
        0.010523785952706305,
        0.009853937215706897,
        0.009171898137895308,
        0.008470953981667566,
        0.007746421525404025,
        0.0069908233400931994,
        0.006193703687209309,
        0.005351356128441069,
        0.0044590831916663225,
        0.0035100631345386813,
        0.0025008958409131264,
        0.0014330208874198216,
        0.00030695750631198833,
        -0.0008762858102383965,
        -0.0021088394114900655,
        -0.003381760007770968,
        -0.004685368538267493,
        -0.006008333335101142,
        -0.007335064747220733,
        -0.008649546382110813,
        -0.009939569642002296,
        -0.011188762143912493,
        -0.012381845827708952,
        -0.013507772111736005,
        -0.014557158006581087,
        -0.015521668229664064,
        -0.016395400702191917,
        -0.017178489073248416,
        -0.017871069054076958,
        -0.018475275372499003,
        -0.01899705883836329,
        -0.019443820788112326,
        -0.01982176139290494,
        -0.020139390161546908,
        -0.02040673468078385,
        -0.020631028844489897,
        -0.020819496499206593,
        -0.020980203254173817,
        -0.021120529189775035,
        -0.02124552170956669,
        -0.021359579641647808,
        -0.021468825620155764,
        -0.021577011896034032,
        -0.021687297722927965,
        -0.02180234411439556,
        -0.021926456546364586,
        -0.02206112123502099,
        -0.022208746535812663,
        -0.022371369019409303,
        -0.022551741587411245,
        -0.022750134621210567,
        -0.02296878306563997,
        -0.023208874483137767,
        -0.023471820165852655,
        -0.023756978582185534,
        -0.024066202972471303,
        -0.024399317967517615,
        -0.02475619186407949,
        -0.02513573640080432,
        -0.025538527507649327,
        -0.02596296322554285,
        -0.02640757160045789,
        -0.02687094098063289,
        -0.027352084112513733,
        -0.027848303442782676,
        -0.02835771615712863,
        -0.02887835217418673,
        -0.029408397109458074,
        -0.029944985693904386,
        -0.030486323377964242,
        -0.03103050544655773,
        -0.03157582929696456,
        -0.032119722593642056,
        -0.03266121185836383,
        -0.03319911467860941,
        -0.03373178440065252,
        -0.03425776019198632,
        -0.03477696845253873,
        -0.03528849496089361,
        -0.03579105178275247,
        -0.036284428910059355,
        -0.03676894102939876,
        -0.03724345873902917,
        -0.037707741504414506,
        -0.0381618461608155,
        -0.03860645063000598,
        -0.039040583572190785,
        -0.03946463702146263,
        -0.03987901555112446,
        -0.0402850348732488,
        -0.04068129081035183,
        -0.04106925649490754,
        -0.041451347438708486,
        -0.041826120889531464,
        -0.04219488118848714,
        -0.04255992386059555,
        -0.04292109996758439,
        -0.043281428974656914,
        -0.04363963428336138,
        -0.04399855006126915,
        -0.04436241719858572,
        -0.04472647566969194,
        -0.04509819210123545,
        -0.04547817950812944,
        -0.045864786998145016,
        -0.046266715708056974,
        -0.046679180485793635,
        -0.04711087384231831,
        -0.047562326509883235,
        -0.04803314247827613,
        -0.04853400737783924,
        -0.0490611267245329,
        -0.04962205291148816,
        -0.05022170697619816,
        -0.05086320583414638,
        -0.051551324433997285,
        -0.05229410461658472,
        -0.05310328573864055,
        -0.053985536389651756,
        -0.05496576571171605,
        -0.056069873380525076,
        -0.057343873390935385,
        -0.05884715157975333,
        -0.06067665473436148,
        -0.06296332890828996,
        -0.06588663342442262,
        -0.06968668295367246,
        -0.0746716748495151,
        -0.08121060159380755,
        -0.0897190503879077,
        -0.10061539546863547,
        -0.11419585303515173,
        -0.13044208243302952,
        -0.14868989843542987,
        -0.167289545568194,
        -0.18341130341854908,
        -0.19336877212572107,
        -0.19353468656572495,
        -0.18159279335881062,
        -0.15761259587169615,
        -0.1239556345741077,
        -0.08426656317106365,
        -0.042181115125334505,
        2.1686214700530316e-17
    ]
}

==> data/ldc_Re10000/profiles_0465663.json <==
{
    "ux(x=y=0)":[
        3.614355511927485e-17,
        -0.02689488933909671,
        -0.053772223236105435,
        -0.07956422991548838,
        -0.10279005229232777,
        -0.12271488823026372,
        -0.13971966672918473,
        -0.1543807546336563,
        -0.1664776557463344,
        -0.17500714154023023,
        -0.1790166478050543,
        -0.17832959637460288,
        -0.17367651735864834,
        -0.16634709504978837,
        -0.15781354629590394,
        -0.14940972291711957,
        -0.1422078405788907,
        -0.13694094495736925,
        -0.13404436718747317,
        -0.13364814007970297,
        -0.13553623515866586,
        -0.139062405623772,
        -0.14308942625527493,
        -0.14615632509812387,
        -0.14686829104577545,
        -0.14437489158550018,
        -0.13864111569985413,
        -0.1304260858297109,
        -0.12088424054720223,
        -0.11114050207009823,
        -0.10206568722477642,
        -0.09418400735000185,
        -0.08769474543681861,
        -0.08255856008752008,
        -0.07859150794369768,
        -0.07557086742363311,
        -0.07329270012017902,
        -0.07158922903511354,
        -0.07031848334911073,
        -0.0693671467585526,
        -0.0686372389654076,
        -0.06806267214780294,
        -0.06758539781139737,
        -0.06717169806644954,
        -0.06680706094510122,
        -0.06649057391765341,
        -0.06622692454857565,
        -0.06603338804893424,
        -0.06593174343990811,
        -0.0659496920801167,
        -0.06611250240624754,
        -0.06645473000597073,
        -0.06701124099888282,
        -0.06781354318497647,
        -0.06887980302517999,
        -0.07021854574538901,
        -0.071819353061021,
        -0.0736441459795421,
        -0.07563303361219506,
        -0.07770548117189549,
        -0.07976050773100722,
        -0.08168562889330658,
        -0.08337244208763454,
        -0.0847292071912908,
        -0.08568622389020987,
        -0.08621058513318582,
        -0.08631079303350953,
        -0.08602126725032933,
        -0.08538927807883998,
        -0.08447707636951884,
        -0.0833484798010581,
        -0.0820462543515369,
        -0.08061219946817554,
        -0.07909629003191772,
        -0.07754641658345827,
        -0.07596031928955944,
        -0.07422761154618049,
        -0.07210365830349703,
        -0.06925071227005423,
        -0.06535526601517977,
        -0.060278962784651856,
        -0.054139138099000235,
        -0.04731520261296072,
        -0.040379576910086507,
        -0.03396694802240625,
        -0.028633907489959077,
        -0.02476340414409731,
        -0.022519303501873457,
        -0.021819803040705195,
        -0.022385928303509366,
        -0.023890788327364722,
        -0.02607152840709596,
        -0.028784554356062916,
        -0.03200640407208777,
        -0.035743953927359226,
        -0.03992792613530053,
        -0.04435268828726881,
        -0.048680928507820076,
        -0.052463085040323064,
        -0.05522079435602534,
        -0.056577561052791964,
        -0.05638941385040503,
        -0.05475289478520144,
        -0.05194330466698285,
        -0.048316691030508986,
        -0.04423229776694492,
        -0.03999184926318918,
        -0.03583332634198214,
        -0.03193859832344026,
        -0.028440632870803475,
        -0.02542195675239744,
        -0.02292059984790868,
        -0.02092756322784267,
        -0.019392085318235806,
        -0.018237706583038794,
        -0.017372415388744608,
        -0.016710338071499686,
        -0.016173310897639268,
        -0.015702704208466634,
        -0.015263741312921901,
        -0.014837000419123005,
        -0.014411457632854143,
        -0.013986530183049413,
        -0.013565185314443392,
        -0.013150092835443236,
        -0.012743177958173646,
        -0.012348103085773226,
        -0.011967602731070302,
        -0.011599831096311653,
        -0.011245399407199048,
        -0.010905070711033735,
        -0.010575812731216884,
        -0.010255049652161936,
        -0.00994093614150514,
        -0.009632500457174707,
        -0.009325115610002377,
        -0.00901601015381238,
        -0.008703843386300486,
        -0.008385704659651272,
        -0.008057641052473433,
        -0.00771829817554744,
        -0.00736637833980566,
        -0.006998527924893525,
        -0.00661261192620276,
        -0.006208611353361729,
        -0.00578508983564849,
        -0.005339396060038095,
        -0.004871718738304926,
        -0.004382408951172981,
        -0.0038699698198532712,
        -0.0033335939536706153,
        -0.002774643094115016,
        -0.0021933281031007805,
        -0.001588292993130674,
        -0.0009605249936696444,
        -0.00031140716788682975,
        0.0003595754617782504,
        0.0010531585532152486,
        0.0017674150157703653,
        0.0025021528716173695,
        0.0032582917813192202,
        0.004036038484978694,
        0.0048332096578174765,
        0.005651619332695317,
        0.00649146914126796,
        0.007352651061804823,
        0.008233408495067752,
        0.009136893553439487,
        0.010061477075630335,
        0.011006984055600823,
        0.011972305813796031,
        0.012959892127901652,
        0.013966497821678546,
        0.014991413330951235,
        0.016034345581592745,
        0.01709512159713545,
        0.01816953296273874,
        0.01925729711046507,
        0.020357131952923154,
        0.021467269732301817,
        0.022582933178564694,
        0.0237052639331103,
        0.024831306718755775,
        0.025958761372004376,
        0.02708440736452773,
        0.02820985984703419,
        0.029331694514060654,
        0.030448095907039847,
        0.03155866506606796,
        0.032664720640208346,
        0.033763055072893296,
        0.034854059745328396,
        0.03593908697189393,
        0.03701895892857008,
        0.0380908197126404,
        0.03915799261284416,
        0.04022121384256155,
        0.04128012473441976,
        0.042333282472430026,
        0.04338448696840653,
        0.04443271588931347,
        0.04547568830624383,
        0.046514677877027844,
        0.04755007462961575,
        0.04858046045707809,
        0.049601689293842184,
        0.050618426836862324,
        0.05162462297811245,
        0.05262267697784573,
        0.05360704380176123,
        0.05458401929043586,
        0.05554482910488104,
        0.0564956025017645,
        0.05743003675961332,
        0.05835632790394821,
        0.059263740305000374,
        0.060163842745888034,
        0.06104828790837431,
        0.06192743402337513,
        0.0627934697524351,
        0.06365848656514199,
        0.06451917779152448,
        0.06538314588800408,
        0.0662539602153206,
        0.06713824427370547,
        0.06804650095248632,
        0.06897953329486167,
        0.06995797970170992,
        0.07098103873295607,
        0.07207194752964352,
        0.07323096718343676,
        0.07448387267612722,
        0.07583113238757389,
        0.07729687712149692,
        0.07888359164392,
        0.08061316134483586,
        0.0824857078540676,
        0.08451775354108763,
        0.08670915185878565,
        0.08906029275910507,
        0.0915834408242337,
        0.094256157385744,
        0.09711555160699095,
        0.10011563176235845,
        0.1033300703142149,
        0.1068080702172623,
        0.11070720828123291,
        0.11663638959716997,
        0.12692568176002844,
        0.14690399384361702,
        0.1876998089772102,
        0.2602921319404011,
        0.37885172763965874,
        0.547147187715526,
        0.7606775165189729,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        1.4457041701978094e-17,
        0.036464099246998484,
        0.06913713528059284,
        0.09536822078296227,
        0.11371180952768649,
        0.12441063544646322,
        0.12913907444452336,
        0.1300215531165459,
        0.1288136019528139,
        0.1266140844772428,
        0.12398567545273942,
        0.12119671549510853,
        0.1183547613562311,
        0.11550101563953617,
        0.112654005906575,
        0.1098260035416276,
        0.1070168696957456,
        0.1042431779418608,
        0.1015247694586998,
        0.09888348229134317,
        0.09634773379476816,
        0.09395422282496675,
        0.09172903712226721,
        0.08969474428859997,
        0.08786709328221234,
        0.08624286033403651,
        0.0847935382191274,
        0.08348360279289432,
        0.08226276108433862,
        0.08107014393715968,
        0.07985553035062377,
        0.07859189225255314,
        0.07726939592006503,
        0.07589885371816195,
        0.07452027358500014,
        0.07318639792129933,
        0.07194790005538117,
        0.07085602530052448,
        0.06996189594442176,
        0.06929878377790544,
        0.06888594799545313,
        0.06873829184333205,
        0.06886196164689555,
        0.06924420264117509,
        0.0698705725036338,
        0.07072621259144203,
        0.07178672247744347,
        0.0730201189396075,
        0.07439865620927835,
        0.07589300899860553,
        0.07746448767542366,
        0.0790706924337955,
        0.08068048271925332,
        0.08225253840579891,
        0.08374234859771178,
        0.08511876850976023,
        0.08635553789691182,
        0.08741812436378997,
        0.08828373749506499,
        0.08893924627295045,
        0.0893669347738027,
        0.08954570709439913,
        0.08946444780130655,
        0.08911110180126781,
        0.08846485556867024,
        0.08750996364226576,
        0.08624296868303233,
        0.08466090314694133,
        0.08276754030086941,
        0.08058716700248275,
        0.07815888512985422,
        0.07552395653348608,
        0.07273317550104712,
        0.06984791340473648,
        0.06692494476504474,
        0.0640100814592929,
        0.06114813132911123,
        0.05837708989073344,
        0.055719164790077456,
        0.05318719392272842,
        0.050793362696150056,
        0.04854017036602012,
        0.0464211234251589,
        0.044429789367026025,
        0.0425622114444768,
        0.04080702638876544,
        0.039152457593634615,
        0.03759214728444443,
        0.03611995868302676,
        0.034724465366535014,
        0.03339940266755061,
        0.03214225323697517,
        0.030947429212260992,
        0.029807399271345503,
        0.028721416504800642,
        0.027688189561494443,
        0.02670258739005322,
        0.025761343060295448,
        0.024865847974524794,
        0.024013845074265426,
        0.023201013296338575,
        0.02242685663342307,
        0.021691684441388366,
        0.020991432627777636,
        0.020322327922918593,
        0.01968418122268505,
        0.019074532513123146,
        0.01848720633568572,
        0.01791922370604493,
        0.0173687197115004,
        0.01683041440255226,
        0.016298198279420268,
        0.01577053355836968,
        0.015244112347198531,
        0.014713614526167249,
        0.014176703884781596,
        0.013633864506861838,
        0.013083142515332118,
        0.012522812606521742,
        0.011955971766922367,
        0.011385278567090967,
        0.01081119746780362,
        0.01023720437448933,
        0.009668847451656904,
        0.009109797437083183,
        0.00856130382674938,
        0.008029183127091229,
        0.00751803110771384,
        0.00702880101968551,
        0.006564493406509487,
        0.00612949471680235,
        0.005725093628973185,
        0.005351072887730702,
        0.0050099816516797095,
        0.004704982593121116,
        0.004435549255985836,
        0.0042034918301287125,
        0.0040123432451163316,
        0.003863365533141892,
        0.0037593767723821687,
        0.0037046848791212244,
        0.0037045803771018756,
        0.0037642722389483315,
        0.003890739706909822,
        0.004093418101874636,
        0.004381416310833195,
        0.004766938376604559,
        0.0052598229748084995,
        0.005873485332208239,
        0.0066166003077168375,
        0.00749526847075555,
        0.008508540457649753,
        0.009649994599251512,
        0.010896700944767138,
        0.012216337180325646,
        0.01356083019713315,
        0.014870227966410927,
        0.016071287006284723,
        0.017089671309509162,
        0.017852373027772206,
        0.018297991059532562,
        0.01838300834168576,
        0.018093780256643405,
        0.017441196525027434,
        0.01646402666129894,
        0.015221732247774265,
        0.013788399593831512,
        0.012238490319385393,
        0.010643671878549825,
        0.009062312467916868,
        0.007540005769748202,
        0.006101981811793853,
        0.004760698484725055,
        0.0035147545498975304,
        0.002356924216627531,
        0.0012710649168149715,
        0.00024402803567715687,
        -0.0007389326662951454,
        -0.0016869119129320884,
        -0.0026088910297209457,
        -0.003508572949760381,
        -0.0043906687735505556,
        -0.005257637864204832,
        -0.006116772238574373,
        -0.006973690237905889,
        -0.007838112778265427,
        -0.008720217375175063,
        -0.009630136917485153,
        -0.010573289185721082,
        -0.011555702589210818,
        -0.012576364215711025,
        -0.013631059364254289,
        -0.014711544181066703,
        -0.015808810228027576,
        -0.016910888636629182,
        -0.018007342647489315,
        -0.01908720775999084,
        -0.020143596131916082,
        -0.021169121911818953,
        -0.022158552707871485,
        -0.023108661650741276,
        -0.024018522728264748,
        -0.024884431933186655,
        -0.025707595904812867,
        -0.026487840197981855,
        -0.027225337022922347,
        -0.027920841057425136,
        -0.028576755124039895,
        -0.02919531505629537,
        -0.029778264728744862,
        -0.030330013864578027,
        -0.030854504017591208,
        -0.031356283769897776,
        -0.031839800777882524,
        -0.03231177551335956,
        -0.03277900880389124,
        -0.03324635782539563,
        -0.033721211708393005,
        -0.03421152195025499,
        -0.03472388754345828,
        -0.03526379815729481,
        -0.035840895146197996,
        -0.036464153274537996,
        -0.0371387015113249,
        -0.03787611041783524,
        -0.03869451925058891,
        -0.039613669594417984,
        -0.040671559828870905,
        -0.041932280687733456,
        -0.04350434190554681,
        -0.04555046768248615,
        -0.048322983695608675,
        -0.052184540790797256,
        -0.05760362105018317,
        -0.0651622590132291,
        -0.0755197860498781,
        -0.08934495246735126,
        -0.10726058270946011,
        -0.1297618918617724,
        -0.15713778032324643,
        -0.1893134629966843,
        -0.2255969036861395,
        -0.2643831010340061,
        -0.30303018666649784,
        -0.33811675420516857,
        -0.36596382540554967,
        -0.38324244827714093,
        -0.38741303017112794,
        -0.3769796564959919,
        -0.35165607596939763,
        -0.3124360715811891,
        -0.2614557965500799,
        -0.20161848330780877,
        -0.13616689251057812,
        -0.06821723840536935,
        7.22884973838376e-18
    ]
}

==> data/ldc_Re10000/profiles_0507996.json <==
{
    "ux(x=y=0)":[
        6.144460873635966e-16,
        -0.04095618055751918,
        -0.08134242203027953,
        -0.12001410210390534,
        -0.1553437562126672,
        -0.18562487256435223,
        -0.209478949514106,
        -0.22611816923220057,
        -0.2355187723711334,
        -0.2383303161906317,
        -0.23569353034221618,
        -0.22904651567144935,
        -0.2198995366037901,
        -0.20955518050460883,
        -0.1989726200738866,
        -0.18875531160490303,
        -0.17920080935013272,
        -0.1703733558082468,
        -0.16221089392322321,
        -0.15459018190867274,
        -0.1473719699571663,
        -0.1404213846926344,
        -0.13363202341998173,
        -0.12693009869181388,
        -0.12027330344846474,
        -0.11366151524671,
        -0.10713862961676654,
        -0.10078640754550192,
        -0.0947006775609678,
        -0.08898414827384095,
        -0.08372323487510054,
        -0.07897684127945237,
        -0.07476700232451748,
        -0.0710913005071099,
        -0.06793227352224569,
        -0.06525164011755652,
        -0.06301469932497142,
        -0.06118347786330957,
        -0.059723721406455654,
        -0.0585921106525929,
        -0.05774849795564148,
        -0.05715496137190362,
        -0.05677096420693775,
        -0.05655664574783196,
        -0.05647798647593354,
        -0.05650754444698895,
        -0.056612931372279136,
        -0.056762550375815755,
        -0.05693183181557983,
        -0.0570895453064742,
        -0.05719770602794283,
        -0.05721959253077006,
        -0.057119231175360996,
        -0.05685430392510092,
        -0.056382298969583196,
        -0.05567263705164374,
        -0.05469654723991577,
        -0.05342714989521563,
        -0.05185081355270382,
        -0.04997251922999145,
        -0.047805801485124165,
        -0.04538462060512612,
        -0.04276869064486667,
        -0.04003465392035192,
        -0.037267382491222335,
        -0.0345630423937857,
        -0.032023014043340604,
        -0.02973575155393158,
        -0.027766951307093553,
        -0.026157336625094736,
        -0.024916176838211467,
        -0.02402477708447052,
        -0.02344754714193627,
        -0.023142297454794476,
        -0.02305066751047824,
        -0.023107998067927925,
        -0.023259865858577908,
        -0.023466803217104718,
        -0.023693519468733906,
        -0.023918308201824712,
        -0.024132817192534937,
        -0.024334435216883585,
        -0.024518170119575487,
        -0.02469003178774067,
        -0.02485690391258055,
        -0.025024073669287696,
        -0.02519230975028381,
        -0.025369747783996102,
        -0.025559298275582832,
        -0.025759562325046833,
        -0.025969803727750325,
        -0.026192955427180704,
        -0.026425373916070014,
        -0.026662168031552223,
        -0.026902367158169165,
        -0.02714449877241455,
        -0.027382307116776278,
        -0.027610995118981362,
        -0.02782988165365208,
        -0.028033654086821055,
        -0.028215729297282208,
        -0.028372040247559932,
        -0.028500284366942085,
        -0.028592224889812758,
        -0.028641986473786657,
        -0.02864578593169738,
        -0.02859793089539925,
        -0.028490075305574333,
        -0.028316895333719335,
        -0.02807512661312825,
        -0.02775654969043024,
        -0.027356081605265616,
        -0.026870622983855386,
        -0.0262987642511924,
        -0.02563545917795519,
        -0.02488400872686362,
        -0.024047490084407267,
        -0.023132980856036208,
        -0.022146863628640535,
        -0.02110608635706557,
        -0.020025871075953824,
        -0.018925141555733233,
        -0.017825180568858682,
        -0.01675182068423722,
        -0.01572605501924175,
        -0.014768927746277657,
        -0.013898902342301202,
        -0.013129113776283547,
        -0.012464956988957,
        -0.01190194654479556,
        -0.011432369090177953,
        -0.011040349187629406,
        -0.010701283900614285,
        -0.010390597723207672,
        -0.010082449266069222,
        -0.009748464763811604,
        -0.009363674998828956,
        -0.00890900324838559,
        -0.00836738859318419,
        -0.007725339330896526,
        -0.006977624392179983,
        -0.006121649099668561,
        -0.00515786439465267,
        -0.004089725717559188,
        -0.002927475376314508,
        -0.001679673433613344,
        -0.00035888330263042837,
        0.0010205005765653947,
        0.002439542890320985,
        0.0038819892441014124,
        0.00532720675998666,
        0.006752136546094235,
        0.008134971446982235,
        0.00945454662474852,
        0.010689307801667344,
        0.01181804752393316,
        0.012827091251688846,
        0.013705278098489993,
        0.014444940568954083,
        0.015044884780786864,
        0.015513329862485705,
        0.015860314897207326,
        0.01610071732382158,
        0.016254936260568818,
        0.0163467186776246,
        0.016396192635488777,
        0.0164247150695575,
        0.016453548508821456,
        0.016499235315670904,
        0.016572914316184188,
        0.016685700801604558,
        0.0168452876921773,
        0.017054655994678206,
        0.017314076449676145,
        0.017626368451476148,
        0.01799024321250386,
        0.018402677198581192,
        0.018862212526612222,
        0.01936963840546432,
        0.019920989537509752,
        0.020515126527698723,
        0.021151335181376293,
        0.021830806145024813,
        0.022549999881268643,
        0.02330821826000648,
        0.024108447005323073,
        0.02494576280873717,
        0.025820630019733046,
        0.026731196810272924,
        0.027677888419431727,
        0.028656172588103462,
        0.029663630952720885,
        0.030700003345053233,
        0.03176117389869892,
        0.03284261093223017,
        0.03394233748323489,
        0.03505854241302002,
        0.03618551068552481,
        0.037322067727399044,
        0.03846599388099823,
        0.03961641192974956,
        0.040769464425007645,
        0.041927679066069964,
        0.04309085195983718,
        0.04425907847258907,
        0.04543489023238405,
        0.04662125360605723,
        0.0478232229619848,
        0.04904096016907409,
        0.05028430837445927,
        0.05155485406165041,
        0.05286197938791206,
        0.05420620705375687,
        0.05559963653947762,
        0.057041149264604345,
        0.058539783264062006,
        0.06009155131754094,
        0.06170587732057903,
        0.0633707980001714,
        0.06509092326299686,
        0.06685083382473887,
        0.06865007048274677,
        0.07046661115094667,
        0.07229535007554796,
        0.07411704216452807,
        0.07592223850280111,
        0.07769315957869474,
        0.07942504830963912,
        0.08110448002526721,
        0.0827335738069575,
        0.08428877195470862,
        0.0858007708664744,
        0.08720929915753008,
        0.08860177962230009,
        0.08988736229701055,
        0.09122048920682076,
        0.09250386426046904,
        0.09388191531367394,
        0.09527722536512143,
        0.09679696768151554,
        0.0984283853548697,
        0.10037738571447707,
        0.10270391070178511,
        0.10585803123027525,
        0.11011206200989124,
        0.11657746001657618,
        0.126122236407036,
        0.14122781382350025,
        0.1647241115588266,
        0.2005999761400094,
        0.2555697361431317,
        0.33466270230661926,
        0.4469507654268875,
        0.5967251271541449,
        0.7853396389615015,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        -7.22872473175989e-18,
        0.011182307588430676,
        0.021492851636671185,
        0.03083560047547409,
        0.03935960707772642,
        0.047242465064842795,
        0.05465914954325808,
        0.06173215241579793,
        0.06850446897439713,
        0.07491987370672124,
        0.08085175591006315,
        0.08614123698907931,
        0.09063568332073321,
        0.09421882582602484,
        0.09684627255511483,
        0.09855253981804692,
        0.09942877462002377,
        0.09960591794118294,
        0.09924191168842571,
        0.09850169958076838,
        0.09754009977926721,
        0.09648601167110654,
        0.09543498645599267,
        0.09445396845532958,
        0.09358744873505685,
        0.09286223113345497,
        0.09229289980972752,
        0.09188147448077594,
        0.0916178364186964,
        0.09148093822704725,
        0.09144600173813135,
        0.09148680373968496,
        0.0915709251027639,
        0.09166079796800386,
        0.09172475001620031,
        0.09173112058568361,
        0.0916479967519146,
        0.09145205691925022,
        0.09113480620065,
        0.09068695986771678,
        0.09009692189242793,
        0.08935807150443177,
        0.08846191038044002,
        0.08738962980454927,
        0.08613028437330729,
        0.08469137710603675,
        0.08309248634862776,
        0.08136286597892825,
        0.0795571706340734,
        0.07774050813856187,
        0.07597373536741761,
        0.07431068458562358,
        0.07280616913481695,
        0.07149226360292271,
        0.07037612946558452,
        0.06945298358991617,
        0.06870726292679277,
        0.06809783751386683,
        0.0675729356629462,
        0.06708235261779624,
        0.06656781639916744,
        0.06595695521642361,
        0.06518029198305311,
        0.06417016759956888,
        0.06285148149817701,
        0.06115904743199253,
        0.059063621665761776,
        0.05657246122588767,
        0.053737784714379656,
        0.05066305850664328,
        0.047491046356701636,
        0.04436725107353922,
        0.041424587025904167,
        0.03877006197540644,
        0.036471185740869966,
        0.03454849993797523,
        0.03299100584248433,
        0.031766062425601996,
        0.030818184439633342,
        0.030080928182335855,
        0.02948917799075919,
        0.02898178469167886,
        0.02849681826196333,
        0.027986159712663324,
        0.027416718706296667,
        0.02676322394934407,
        0.02600857544592742,
        0.0251520119161202,
        0.024205107182359156,
        0.023176860355674133,
        0.022085600142345566,
        0.020957166642462853,
        0.019815665915113304,
        0.01868136331804898,
        0.017579521377078956,
        0.01653508503709628,
        0.015565075184613452,
        0.01468437611951764,
        0.013910341784860603,
        0.013254773450504569,
        0.012722795980174227,
        0.01232047790727696,
        0.012052867818990653,
        0.011916510271604645,
        0.011902757151795352,
        0.012003172125805995,
        0.01220301331395083,
        0.012480130297408945,
        0.012810351599307318,
        0.013172496972900995,
        0.013541463272151577,
        0.013892893347020662,
        0.014211593668254058,
        0.014486195438613812,
        0.014705851337541775,
        0.014866173473038449,
        0.014966923852710819,
        0.01500666360095231,
        0.014980564439825116,
        0.014887133341684034,
        0.014723193917124068,
        0.014480370760579174,
        0.014153122952391912,
        0.013737497230157452,
        0.013231085148799004,
        0.012630583733302572,
        0.011937802037839701,
        0.011159411341118869,
        0.01029966282058826,
        0.009366510442878043,
        0.008372747498400796,
        0.007328829885111366,
        0.006246612398897419,
        0.0051386205838456975,
        0.00401917934360836,
        0.002898290827685312,
        0.001787694360043182,
        0.0006978579282052177,
        -0.0003615702487216642,
        -0.0013851453898152187,
        -0.0023653894504168894,
        -0.0032973735230658256,
        -0.004178356501829905,
        -0.005007265563145035,
        -0.005782212834164603,
        -0.006503943626813554,
        -0.007174556744988837,
        -0.007796565477752083,
        -0.008371742368055882,
        -0.008904952021131276,
        -0.009400299431500905,
        -0.009862246672216933,
        -0.010294608338978292,
        -0.010703776999314312,
        -0.01109420936890146,
        -0.011470642215414082,
        -0.011837989406241494,
        -0.012201818972344208,
        -0.01256620460258136,
        -0.012935152369383703,
        -0.013313152450971137,
        -0.013703866533433966,
        -0.014109663379799065,
        -0.014533339662513854,
        -0.01497652715760327,
        -0.01544034513772553,
        -0.015924084172905573,
        -0.016427689046381245,
        -0.01694896490355118,
        -0.017485606489977993,
        -0.01803404931777878,
        -0.01859154286788894,
        -0.01915255688213532,
        -0.0197136828096864,
        -0.020271119415241047,
        -0.020820784520478225,
        -0.021358816874580445,
        -0.021883770520185072,
        -0.022393378705883,
        -0.02288686914197132,
        -0.023363982568953386,
        -0.023826036749671483,
        -0.024273932001691916,
        -0.024710167744698256,
        -0.025137107539488716,
        -0.025557982346542715,
        -0.025975443750088572,
        -0.026393843694185976,
        -0.02681571589549868,
        -0.02724509592288193,
        -0.027684957412143534,
        -0.028139312608537914,
        -0.02860989547695894,
        -0.029101067495756826,
        -0.029614487046372238,
        -0.030152919604658865,
        -0.030717745665959993,
        -0.03131224168740086,
        -0.031936139397594154,
        -0.03259124401347022,
        -0.03327834750716659,
        -0.03399852965809025,
        -0.034749580796222646,
        -0.03553334524858533,
        -0.03634860847191111,
        -0.037193961473333856,
        -0.03806767622991646,
        -0.03896947170372038,
        -0.03989782932992759,
        -0.040849485501354206,
        -0.041823384266818704,
        -0.04282053395739223,
        -0.043836004555267975,
        -0.04487095734931118,
        -0.04592423497921444,
        -0.046997216788204704,
        -0.048087942123122195,
        -0.049197692686694355,
        -0.050331003701179385,
        -0.051485748143671364,
        -0.05266444598018622,
        -0.05387168402019438,
        -0.05510833422403748,
        -0.05637605405184599,
        -0.05767737934083586,
        -0.05901660575079974,
        -0.060392840684682966,
        -0.061808387056951866,
        -0.06326625144743797,
        -0.06476940270710368,
        -0.06631702249704029,
        -0.067918376251487,
        -0.0695826017088891,
        -0.07132498854344223,
        -0.0731765461724016,
        -0.0751924202028648,
        -0.07746678844925334,
        -0.0801534043603359,
        -0.08351525371473108,
        -0.08794930304856023,
        -0.09405057321016835,
        -0.10262071266837224,
        -0.11465150934495355,
        -0.13115342066248276,
        -0.15282506061841922,
        -0.17953090551723697,
        -0.20957790885317665,
        -0.23926215519804728,
        -0.26291452582109165,
        -0.2738618747927022,
        -0.2666536625676119,
        -0.23918011855610025,
        -0.19337734563714182,
        -0.13439436825254739,
        -0.06835360886252446,
        2.168661227687046e-17
    ]
}

==> data/ldc_Re10000/profiles_0550329.json <==
{
    "ux(x=y=0)":[
        3.758983011872654e-16,
        -0.025668224690434685,
        -0.05243191138793482,
        -0.08045609904915171,
        -0.10869921816691733,
        -0.1353552255171603,
        -0.15855571353642986,
        -0.17701594260746134,
        -0.19039588777110758,
        -0.1993662981558126,
        -0.2052465706220581,
        -0.2093557207216649,
        -0.21259584561391448,
        -0.21527470467707718,
        -0.2171378147546283,
        -0.21754349341662477,
        -0.2158680010627487,
        -0.21164269931042556,
        -0.20455601698171957,
        -0.19453530596175256,
        -0.18186663430593797,
        -0.16712147245111023,
        -0.15104394718123315,
        -0.13443329679033278,
        -0.11811298232407642,
        -0.10286107979530788,
        -0.08935079244405068,
        -0.07804583893854306,
        -0.06908500705999161,
        -0.06229117732460147,
        -0.05725889467168719,
        -0.05349916105362161,
        -0.05056875840243855,
        -0.04816395028222167,
        -0.04614630100084804,
        -0.044497057154751156,
        -0.04326926909034803,
        -0.042568848057752656,
        -0.04251627071258458,
        -0.043244336671548506,
        -0.044895120502031365,
        -0.04762616197996544,
        -0.05160405161844127,
        -0.05698371683235757,
        -0.06386788356034312,
        -0.0722337259181563,
        -0.0818483500121717,
        -0.09218496799329706,
        -0.10244593805889662,
        -0.11170071565432967,
        -0.11916258586646582,
        -0.12445235343225251,
        -0.127636140856743,
        -0.1291468001863921,
        -0.1295641643656979,
        -0.12932018352016128,
        -0.12859686181896063,
        -0.12740922596076834,
        -0.1257414516885907,
        -0.12361865764005452,
        -0.1211002154542937,
        -0.11826235270991362,
        -0.11518839214948502,
        -0.11195566083643005,
        -0.10861402492444647,
        -0.10520005289925352,
        -0.10174362419278023,
        -0.09826822484287924,
        -0.09478956139944232,
        -0.0913253773409931,
        -0.08789592235770617,
        -0.0845193332484854,
        -0.08121835005494055,
        -0.07801954311029918,
        -0.07494999958296368,
        -0.07202470023351774,
        -0.06924988374483915,
        -0.06660317113720066,
        -0.06403253717790412,
        -0.06146471342912098,
        -0.05882807234301334,
        -0.05608908187129176,
        -0.053266211952755375,
        -0.05044989900253895,
        -0.04776991438201823,
        -0.045343523217906814,
        -0.043235024418054706,
        -0.0414400203122043,
        -0.03988955524210996,
        -0.03848602178011987,
        -0.03713679486561219,
        -0.03578905122624858,
        -0.03443045616911849,
        -0.033080292316537085,
        -0.03177491467825064,
        -0.03054687060829232,
        -0.02941168837438247,
        -0.028373977767966817,
        -0.02743168785636808,
        -0.026574903180326237,
        -0.025790956237277857,
        -0.02507092077810024,
        -0.024408200115463585,
        -0.023794058786853048,
        -0.023222840838237217,
        -0.022691921430935066,
        -0.022198624037391992,
        -0.021737525121212343,
        -0.02130783093424052,
        -0.020907575623932577,
        -0.020534098730760963,
        -0.02018312256179769,
        -0.019855078696170377,
        -0.01954671423613572,
        -0.01925402516672867,
        -0.018974884002708386,
        -0.018707604580101053,
        -0.018448463409191606,
        -0.01819256561405369,
        -0.01793905615725891,
        -0.01768398775193317,
        -0.01742264056180756,
        -0.01715143586672481,
        -0.016868709548172132,
        -0.016569379077949222,
        -0.016249489174215065,
        -0.015906418638501924,
        -0.015538691162454835,
        -0.015140897826806785,
        -0.0147122348838276,
        -0.014251323975457694,
        -0.0137567367465358,
        -0.013226546575373772,
        -0.012661683814403569,
        -0.012063755515988008,
        -0.011432069616548898,
        -0.010768952918823368,
        -0.010077979044694681,
        -0.009362330217873104,
        -0.008624144526692596,
        -0.00786929028128963,
        -0.007103307091366348,
        -0.006331901924920027,
        -0.00555903464899768,
        -0.00479359497016801,
        -0.004041473910020879,
        -0.0033080063752182996,
        -0.0025991927482554257,
        -0.001921823472509263,
        -0.0012786191571395771,
        -0.0006720651336268217,
        -0.000105249773844368,
        0.00042193934440771635,
        0.0009126671725898918,
        0.0013703916281035747,
        0.0017985266470550924,
        0.0022060404880953253,
        0.0026013526602450816,
        0.0029930435726739455,
        0.003389992355957439,
        0.0038050861548886345,
        0.004246600405829602,
        0.004723561635431146,
        0.005243806669515419,
        0.005816983727667545,
        0.006446176277521643,
        0.007135649469159564,
        0.007890025649097472,
        0.008710488746627998,
        0.009596624429136846,
        0.010547553882718316,
        0.011564420448570525,
        0.01264273419085764,
        0.013778696672050792,
        0.014969263050797462,
        0.016209510036504497,
        0.017491641255202917,
        0.01880871655412096,
        0.020153702260207296,
        0.021518350181710603,
        0.022892606774600668,
        0.024270094270850133,
        0.025644035118025533,
        0.027006569484105215,
        0.028352073906286177,
        0.029678935573689523,
        0.030984007514462526,
        0.03226346199965757,
        0.03351905871175385,
        0.03475291640647252,
        0.03596372861543046,
        0.03715406298484256,
        0.03832753002544328,
        0.03948757234842226,
        0.04063397272321214,
        0.0417722409915612,
        0.042905886205522104,
        0.04403666218544443,
        0.045167218910920764,
        0.046302181624466095,
        0.04744475949537664,
        0.04859514247658501,
        0.049758765020018504,
        0.05093755700865153,
        0.05213497028538862,
        0.053350580676787024,
        0.054590389588833915,
        0.05585499089642156,
        0.05714552593856501,
        0.05846229989652804,
        0.05980931414049545,
        0.06118552379834626,
        0.06259006189597835,
        0.06402631198820595,
        0.0654894841889985,
        0.0669783775182367,
        0.06848718304263007,
        0.07001398572245146,
        0.07155287044727435,
        0.07309472576296686,
        0.07463581530237491,
        0.07616620226639616,
        0.07767516724877546,
        0.07915325458720007,
        0.08059219609350661,
        0.0819820090589285,
        0.08331213859077063,
        0.08458007524304818,
        0.0857789349685159,
        0.08690562054591186,
        0.08796350294454124,
        0.08894898447417028,
        0.08987919697397882,
        0.09073918245987046,
        0.09156604291045807,
        0.09233771026667997,
        0.0930942319794359,
        0.09382217310957157,
        0.09455082324999942,
        0.0952823638182406,
        0.09602989595021653,
        0.09683627041944938,
        0.09769941454913601,
        0.09884835116842206,
        0.10039153902675677,
        0.10318448201959154,
        0.10802272730071807,
        0.11762341222821147,
        0.13525406175635102,
        0.16632061053869532,
        0.21885050098118888,
        0.29907148270067385,
        0.4167940752613283,
        0.5753415077951144,
        0.774601102362873,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        1.445742084804231e-17,
        0.022503541370106014,
        0.04315637851139301,
        0.061332572759694476,
        0.07711990053095884,
        0.0909045858827893,
        0.10323256165676181,
        0.11469689154931621,
        0.12574150581346483,
        0.13644840516945833,
        0.14639289006861106,
        0.1547554894141289,
        0.16067084125917128,
        0.16362555311180796,
        0.1636439426801218,
        0.16120936929719323,
        0.1570090907365196,
        0.15170717758329422,
        0.14583734484834288,
        0.13980132847574273,
        0.13389493137364797,
        0.12832098580257095,
        0.12320743486736652,
        0.11861640896078846,
        0.11456350961864917,
        0.11101614323719694,
        0.10791113997568927,
        0.10518067763753165,
        0.10275441440778657,
        0.10056102985215085,
        0.09854508232187999,
        0.09666445586057382,
        0.09488435975932037,
        0.09317710516089457,
        0.09152964797089853,
        0.08993454003822847,
        0.08838284883190695,
        0.08687151073268443,
        0.08540388399587608,
        0.08397978785911771,
        0.08259525200087497,
        0.08124819326231715,
        0.07993886345420805,
        0.07865723017422685,
        0.07739198198055375,
        0.07613350785776705,
        0.07487171516482961,
        0.07358720945952345,
        0.07226833372155356,
        0.07090730068372306,
        0.06949289545064537,
        0.06801534733257579,
        0.06647786155074142,
        0.0648821031444677,
        0.06322871167627067,
        0.06152572723131766,
        0.05978922366624174,
        0.058026647658518234,
        0.056247412791860525,
        0.054469252381373685,
        0.05270570166596622,
        0.05096084711082948,
        0.049245148644310954,
        0.04757104716799956,
        0.04593956904676136,
        0.04434993579651165,
        0.042809356546830435,
        0.041320334442397924,
        0.039877509335449424,
        0.03848195354175191,
        0.03714004067062305,
        0.03585038021333955,
        0.03460990142738952,
        0.03342583627664814,
        0.03230271894114024,
        0.031237307142210725,
        0.030231183177997865,
        0.02929130848555593,
        0.028415384296080304,
        0.02759872405220148,
        0.026843767924437264,
        0.026150104493969144,
        0.02550974536789799,
        0.024917913064374967,
        0.024374767942833782,
        0.023872837067203487,
        0.023403256268859557,
        0.022963089748965847,
        0.02254964738514911,
        0.022153003678273647,
        0.02176787820987898,
        0.021392786342215624,
        0.02102288845223767,
        0.02065008643822316,
        0.020273066994658157,
        0.019890480177821353,
        0.01949663499423711,
        0.019087544856498304,
        0.01866429795816158,
        0.018225207560811987,
        0.01776546183551365,
        0.01728573660261527,
        0.016787730772359778,
        0.016269431341654123,
        0.01572926475830964,
        0.01517049538769025,
        0.014594100091513868,
        0.013998903417557138,
        0.013386603825291624,
        0.012761075110941676,
        0.01212211168353974,
        0.01147027468718328,
        0.010808923165593592,
        0.010140867245731334,
        0.009465273985306565,
        0.008784477256090422,
        0.008101677927836415,
        0.007417558092288826,
        0.006731995614335901,
        0.006047925453688584,
        0.0053669398429891605,
        0.004688582014846161,
        0.0040135912828618584,
        0.003344559083033839,
        0.0026809048178870233,
        0.0020222394040825117,
        0.0013701865293623526,
        0.0007255241027799889,
        8.718620140788901e-05,
        -0.0005450370771316345,
        -0.0011696047595636696,
        -0.001786920325950968,
        -0.002398211276865466,
        -0.003002782461955401,
        -0.0035999153021600114,
        -0.0041907219722405785,
        -0.0047760555066193415,
        -0.0053545175970107755,
        -0.005926647944639087,
        -0.006493749374347127,
        -0.007055140736810575,
        -0.0076105725499764805,
        -0.00816097042452664,
        -0.00870710359933697,
        -0.009247803910188555,
        -0.009783840666770242,
        -0.010316127258430821,
        -0.010844814632963455,
        -0.011368804041932348,
        -0.01189011297125947,
        -0.012408621809901349,
        -0.012924530986178271,
        -0.013437292918008336,
        -0.013949449728745619,
        -0.014459846424884269,
        -0.014969281148825344,
        -0.01547776284843826,
        -0.015987321586149364,
        -0.016496761430975553,
        -0.01700724865428718,
        -0.01751895012822133,
        -0.01803337400855943,
        -0.018549514470732338,
        -0.019068686636890684,
        -0.019591035191823713,
        -0.02011764473493451,
        -0.020647672560268143,
        -0.021182268002098135,
        -0.02172175601117442,
        -0.022266650273953532,
        -0.022816111274588158,
        -0.023371493020263704,
        -0.023932862904456474,
        -0.024500237800340545,
        -0.025072943409414593,
        -0.025652630813545328,
        -0.026238633251566765,
        -0.026831001272703037,
        -0.027429086988488876,
        -0.028034953923972865,
        -0.028646975869675455,
        -0.029265391489598412,
        -0.029890360993943273,
        -0.030523274578126678,
        -0.031162107253336322,
        -0.031807715226664826,
        -0.032460972062605675,
        -0.0331220019128788,
        -0.03378922846112048,
        -0.03446452912268507,
        -0.035148509464772576,
        -0.03584035540123034,
        -0.03653996353389553,
        -0.03724989486991814,
        -0.03796973693739605,
        -0.03869933222535397,
        -0.039440392955912305,
        -0.04019547365209131,
        -0.04096379014728205,
        -0.041747472190639644,
        -0.042549566489169494,
        -0.043372037831216424,
        -0.04421508353506121,
        -0.045082602238432884,
        -0.04597705137487288,
        -0.04689847971159564,
        -0.04784737896109294,
        -0.048825506217647745,
        -0.04983084619095531,
        -0.050859782003005845,
        -0.051908902507567946,
        -0.052974283394645987,
        -0.05404673756751234,
        -0.055118523350676386,
        -0.05618039796028501,
        -0.0572224480945444,
        -0.05823327120905196,
        -0.05919856798238168,
        -0.060112310797684886,
        -0.06096116683639433,
        -0.061729811700417754,
        -0.062420067878094954,
        -0.0630170376302437,
        -0.0635205639402247,
        -0.06392925440337809,
        -0.06424803224997075,
        -0.06448687222059307,
        -0.06465489226823494,
        -0.06477947170284258,
        -0.06488576378630818,
        -0.06500913016551442,
        -0.06520067844958789,
        -0.0655259516496587,
        -0.06607132864374263,
        -0.0669662863058789,
        -0.06838627393038194,
        -0.07058314689977313,
        -0.07390798650624922,
        -0.07884734965454519,
        -0.08602575400355938,
        -0.09618197952141076,
        -0.11010173270766468,
        -0.12844405337222142,
        -0.15146279040323507,
        -0.1786987905014267,
        -0.20863723002015075,
        -0.23857014445841931,
        -0.26443314995156486,
        -0.28129789802261074,
        -0.28437712717768676,
        -0.2700516918435437,
        -0.2373793310253796,
        -0.188927944770697,
        -0.12974905795215982,
        -0.06542133458082798,
        -7.2289368779738e-18
    ]
}

==> data/ldc_Re10000/profiles_0592662.json <==
{
    "ux(x=y=0)":[
        -5.566191186105448e-16,
        -0.029996429842770646,
        -0.060253453222430794,
        -0.08957323150758885,
        -0.11610722866583215,
        -0.13801666984743863,
        -0.15387652231199303,
        -0.16301937717911832,
        -0.1656368103414744,
        -0.16275694600821103,
        -0.1560566291704601,
        -0.14737141237495233,
        -0.13829063720939566,
        -0.12998768335275832,
        -0.12312573938939113,
        -0.11783455740217395,
        -0.11386052338116709,
        -0.11078998292564218,
        -0.1082728505152585,
        -0.10608022623134594,
        -0.10409689755056338,
        -0.10230188249252072,
        -0.10075600187625244,
        -0.09957035019616794,
        -0.09887538241954066,
        -0.09879875450032083,
        -0.09942258438506184,
        -0.1007618483185627,
        -0.10270275164228386,
        -0.10504262487470648,
        -0.10743634029290791,
        -0.10945970729989335,
        -0.11061361988447127,
        -0.11048426332365603,
        -0.1087936258788754,
        -0.10552414460092824,
        -0.10092110592392359,
        -0.09548915814094923,
        -0.08990883620189334,
        -0.08485468438378545,
        -0.08077327621267984,
        -0.07774899646942839,
        -0.07552424988902116,
        -0.07375408539664341,
        -0.07222375901463889,
        -0.07084331254726134,
        -0.06958653896878593,
        -0.06844105981754196,
        -0.0673840076445926,
        -0.0663879234856961,
        -0.06543173207686068,
        -0.06450287111881783,
        -0.06359332769564692,
        -0.06269504203359536,
        -0.06179881513930082,
        -0.06090584653791299,
        -0.060014509961554365,
        -0.05912120059543082,
        -0.05822468304234236,
        -0.057329806414698,
        -0.0564338591643537,
        -0.055534536022380294,
        -0.05463299578904264,
        -0.05373267164942374,
        -0.052828976204745554,
        -0.051921154974668426,
        -0.05101194515708852,
        -0.05010074756745732,
        -0.049183903025393376,
        -0.04826211152688357,
        -0.047337454498135645,
        -0.046406212014501506,
        -0.04546673589126911,
        -0.04452039000148456,
        -0.04356631413539538,
        -0.04260030292205534,
        -0.04162220920517341,
        -0.0406327558521121,
        -0.03962826998120361,
        -0.0386057778609092,
        -0.03756600202637451,
        -0.03650797076914781,
        -0.03542721106059955,
        -0.03432321226851156,
        -0.03319695119845095,
        -0.03204661146358074,
        -0.030869641969705593,
        -0.029669389654343986,
        -0.028446593726660602,
        -0.027201726191326454,
        -0.02593658156643102,
        -0.02465860348327466,
        -0.023369793092596472,
        -0.022075293614532136,
        -0.020782026774585117,
        -0.019499552746049895,
        -0.01823261755486319,
        -0.01698994897098331,
        -0.015780759384338688,
        -0.01461296993536809,
        -0.013491439230583829,
        -0.012424597243802266,
        -0.011417472948026235,
        -0.01047287964065218,
        -0.009590747760667215,
        -0.008774973518293797,
        -0.00802277827679983,
        -0.00733009715820235,
        -0.006692960228125791,
        -0.006108624580209254,
        -0.005569504441150284,
        -0.005068865694914251,
        -0.004601857191090572,
        -0.004162830887416848,
        -0.0037444471179747577,
        -0.003341518360726454,
        -0.002950902552111181,
        -0.0025672992459710737,
        -0.0021860425252399496,
        -0.0018053105385516326,
        -0.0014228846872931808,
        -0.0010352949607242818,
        -0.0006409547195775548,
        -0.00023964040112141723,
        0.000170082361207023,
        0.0005902421662275473,
        0.0010199907612154226,
        0.0014595986631597674,
        0.001909907635474106,
        0.0023717985316622043,
        0.0028437813821942087,
        0.0033259418226085657,
        0.003819788950077951,
        0.004324305837231448,
        0.004838746525990672,
        0.005364312816945173,
        0.005901474234292523,
        0.006448732609534182,
        0.0070069745510734326,
        0.007577298205228387,
        0.008159411787377854,
        0.008752459825892608,
        0.009358410293879616,
        0.009977501340144076,
        0.010609353299273663,
        0.011253867223099935,
        0.011913347497538947,
        0.012586906584963097,
        0.013274123104174546,
        0.01397602059673776,
        0.014693652657463478,
        0.015425435997240599,
        0.016171086178030154,
        0.016932008205312127,
        0.017707243879277915,
        0.018494904185188923,
        0.0192951721852497,
        0.02010835609872863,
        0.020931795178550257,
        0.02176381533297838,
        0.02260476635570743,
        0.02345293138184735,
        0.024305062236279627,
        0.025160060370419166,
        0.026017813855660956,
        0.026874639480326125,
        0.02772829830005558,
        0.028578063110183682,
        0.02942301139019266,
        0.030258720163860834,
        0.031085138163617264,
        0.031901271611599356,
        0.032706065317399,
        0.033495704365507285,
        0.034272998861445705,
        0.0350358696419758,
        0.03578475892184476,
        0.036517372574866515,
        0.037239064850595666,
        0.037946890335025164,
        0.03864380522586597,
        0.03933014208235839,
        0.04001187598286197,
        0.04068691087912247,
        0.04136066330769241,
        0.04203590415833414,
        0.04271756939364561,
        0.04340594501236261,
        0.04410791209485879,
        0.044827063804894825,
        0.04556676741775142,
        0.04632989660128108,
        0.047122742302377466,
        0.04794759111252242,
        0.04880615902041546,
        0.04970181903343403,
        0.0506371342998462,
        0.051610777722991864,
        0.05262164095047245,
        0.0536691457193923,
        0.05474918696562246,
        0.055855127280641445,
        0.05698178629887153,
        0.05812263529738478,
        0.05926875728554651,
        0.06041225076761561,
        0.06154741631015821,
        0.06266855809380725,
        0.06376885768153968,
        0.06484774716083141,
        0.06590210054267408,
        0.06693371801768225,
        0.06793775759615492,
        0.06892243904236768,
        0.06988201891660985,
        0.07082454095623553,
        0.07174232497247754,
        0.0726478148446492,
        0.07352943584511477,
        0.0743989679425865,
        0.07524353450824406,
        0.07607861969965005,
        0.07688334957996172,
        0.07767886988355562,
        0.07843976020883074,
        0.07919240640244686,
        0.07990582748977315,
        0.08061257808743448,
        0.08128186157990704,
        0.08194450000928062,
        0.08258102550293049,
        0.08322023485476758,
        0.08385564824636474,
        0.08451887876872229,
        0.0852157492151137,
        0.08599282660924906,
        0.08685703979462284,
        0.08790033392180084,
        0.08910879778772479,
        0.0906750981136531,
        0.09254532893088573,
        0.09509648578158669,
        0.09828774153658378,
        0.10275492732816496,
        0.10865986006145237,
        0.11711129305805192,
        0.12887309890791182,
        0.14589743408393227,
        0.17052927956380967,
        0.2059577767661626,
        0.25837765813648156,
        0.3333361363379047,
        0.44170470891527713,
        0.5900012388276062,
        0.7807358483491543,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        -6.74711550035534e-24,
        0.026328491307944582,
        0.05077606463362655,
        0.07258426742026093,
        0.09104685779257489,
        0.10549679697887177,
        0.11568280533994584,
        0.12191871166151522,
        0.12495918479879514,
        0.12570016630047107,
        0.12493736460905686,
        0.12327188000077349,
        0.12109990777715082,
        0.11864826653123935,
        0.11605459889132914,
        0.11341172435029998,
        0.11077973189901455,
        0.10821084270628996,
        0.10574282859932632,
        0.10340236626984455,
        0.10120919210172882,
        0.09917828838845334,
        0.09731631513716218,
        0.0956275182058347,
        0.09411863683979095,
        0.09278987435737407,
        0.09164023049996453,
        0.09066930225813992,
        0.08987419612346507,
        0.08923949105300281,
        0.0887478618312107,
        0.08837829929135006,
        0.08809781880946678,
        0.08786477246929579,
        0.08764337006553737,
        0.08739616925547598,
        0.08708280511295581,
        0.08667458795684592,
        0.08615758023635502,
        0.08552003041174928,
        0.08475738717630138,
        0.0838811593940591,
        0.08290564437609553,
        0.08184147290480334,
        0.08070571122429225,
        0.07951915776429913,
        0.07829563851319991,
        0.07704393457209925,
        0.07577834748280285,
        0.07450944843542064,
        0.0732401279439269,
        0.0719721831646203,
        0.07071375712411522,
        0.0694647806370551,
        0.06822149935106735,
        0.06698414825861548,
        0.06575567246243769,
        0.06452998741088503,
        0.06330279958563807,
        0.06207621076689082,
        0.060849866055323054,
        0.05961830112496061,
        0.05838294922100457,
        0.05714989048916165,
        0.055920918293009596,
        0.054698283369645447,
        0.05349365186459869,
        0.05231899842273952,
        0.05118228617072554,
        0.050095984148096295,
        0.04908000217645176,
        0.04814688913694627,
        0.047306171310518175,
        0.04657188958089006,
        0.045955372801689445,
        0.04545289980857501,
        0.04506050762959862,
        0.04477057027959413,
        0.04456329144810978,
        0.044405917925870904,
        0.0442691174142803,
        0.044117038352406025,
        0.043907387205315486,
        0.04360146296432145,
        0.043172703011644935,
        0.042596563929488414,
        0.041857145157791376,
        0.04095436917547333,
        0.039899674254769625,
        0.03870671236399845,
        0.03739703405482912,
        0.035999712985213254,
        0.03453957056116459,
        0.0330348013822299,
        0.03150342222967632,
        0.02995870045730271,
        0.028404041263405254,
        0.026841243563046718,
        0.02527645432376559,
        0.023716471265304025,
        0.02216853149872761,
        0.020650710994596602,
        0.019184328722839167,
        0.017787682006878757,
        0.01647884841311641,
        0.01527331589211509,
        0.01418049589299748,
        0.0131985927615217,
        0.012323674543516057,
        0.01154774875622983,
        0.010858021494775758,
        0.010237678315348268,
        0.009675662031751365,
        0.009159093463228506,
        0.008675735015986287,
        0.008215499840526523,
        0.007773555515323449,
        0.007343787868507372,
        0.00692099671384875,
        0.006503172349034207,
        0.0060904139870382595,
        0.005679676645615292,
        0.0052700298290555975,
        0.004862556352160259,
        0.004457464984033337,
        0.004052834259987574,
        0.0036489259958497416,
        0.0032477329101774856,
        0.002847272888000462,
        0.0024473198461928765,
        0.0020488054271220416,
        0.0016522338774304843,
        0.00125540593281277,
        0.0008597273449221578,
        0.0004658439060644577,
        7.296607870321345e-05,
        -0.00031934379490927505,
        -0.0007097311702100029,
        -0.0010977719963330952,
        -0.0014846239514963145,
        -0.0018692358517444926,
        -0.002250672553722773,
        -0.002628949539806075,
        -0.003004732535100532,
        -0.003376544071538459,
        -0.0037442871982970444,
        -0.004108233601162081,
        -0.0044687176372643,
        -0.004824315728680524,
        -0.005176335263797558,
        -0.005525002660221965,
        -0.005870417700759668,
        -0.006212343289052153,
        -0.006552681206898223,
        -0.006891478128413797,
        -0.007229263911957588,
        -0.0075667635630162185,
        -0.007905656513426224,
        -0.00824604476203949,
        -0.008588886212029617,
        -0.008935219204058827,
        -0.00928612852913721,
        -0.009641800734883884,
        -0.010003384834666127,
        -0.010371685784786751,
        -0.010747130652928186,
        -0.011129964053892117,
        -0.011521366981221127,
        -0.01192129223958286,
        -0.012329978129663606,
        -0.012747786355688448,
        -0.013175687543601107,
        -0.013612367422087575,
        -0.014058969100199662,
        -0.014515681211237773,
        -0.014982442066435519,
        -0.0154580855040581,
        -0.015944822519691565,
        -0.01644118294029697,
        -0.016947615280163645,
        -0.01746375923239929,
        -0.01799072831812087,
        -0.01852778483374676,
        -0.019075210439167194,
        -0.0196331683655767,
        -0.020202280416323274,
        -0.02078245273521829,
        -0.0213742642956391,
        -0.021978031506227028,
        -0.022594586834809163,
        -0.023224291116783945,
        -0.02386832395036707,
        -0.02452719109159703,
        -0.0252023370646452,
        -0.02589462718760391,
        -0.026605428324469323,
        -0.027335945026091685,
        -0.028088057826689355,
        -0.02886222202456032,
        -0.02966066112712809,
        -0.030483757459523107,
        -0.031333578372801645,
        -0.03220983352006667,
        -0.03311295473481317,
        -0.03404357591886803,
        -0.03500190309436044,
        -0.03598425314261486,
        -0.03699258141990124,
        -0.03802399544115882,
        -0.0390753253873362,
        -0.04014428127258264,
        -0.0412300877838186,
        -0.04232741338987176,
        -0.04343449481774185,
        -0.044549054445208625,
        -0.04566839721766074,
        -0.04679001197896224,
        -0.04791187918207056,
        -0.04903346643308129,
        -0.05015374226629073,
        -0.051269449047764294,
        -0.052385262711251775,
        -0.05349749351723098,
        -0.05460925302143669,
        -0.055721253529669564,
        -0.05683719084944102,
        -0.05796063137641309,
        -0.05909436214442516,
        -0.06025030072597619,
        -0.06143736488770046,
        -0.06267141016319328,
        -0.06397888940794447,
        -0.06539513688024728,
        -0.06697664504386808,
        -0.06880582257757781,
        -0.07101274622975523,
        -0.07379048060065178,
        -0.0774265898989201,
        -0.08234578157898867,
        -0.08914481540255871,
        -0.09863469362568501,
        -0.11182814009828303,
        -0.12986220612806595,
        -0.15371689148392237,
        -0.1837526795456337,
        -0.21894903100969054,
        -0.2562019588061907,
        -0.290019672469582,
        -0.3132609861246643,
        -0.3190493023112474,
        -0.3030939171748553,
        -0.2653479451195505,
        -0.209932319641038,
        -0.1433331099861374,
        -0.07198128518379956,
        -1.4457987700505997e-17
    ]
}

==> data/ldc_Re10000/profiles_0634995.json <==
{
    "ux(x=y=0)":[
        -2.168637825728136e-17,
        -0.01927363732180562,
        -0.03821911494176665,
        -0.05628171094566254,
        -0.0730420595509257,
        -0.08831069440021454,
        -0.10211027389199699,
        -0.11447676199248275,
        -0.12536659010497334,
        -0.13461823141606502,
        -0.14204954752098295,
        -0.14755681560531161,
        -0.15114207281932276,
        -0.15291791878027744,
        -0.15314325683345298,
        -0.1521260921867636,
        -0.1501573298548093,
        -0.1474534060984507,
        -0.14412756902183593,
        -0.14021591332543168,
        -0.1357198058519674,
        -0.1306317077960971,
        -0.12496061344968638,
        -0.11874655809349673,
        -0.11205410667586706,
        -0.10496893590778104,
        -0.09760976811608417,
        -0.0901202377386121,
        -0.08266959442586826,
        -0.07545159675548377,
        -0.06867258100638844,
        -0.06253848447524758,
        -0.05723895267460353,
        -0.05296584108793946,
        -0.04992164734391372,
        -0.04830986528788183,
        -0.04832744896758517,
        -0.05010964581816873,
        -0.05367874902387198,
        -0.0588702464563881,
        -0.06529392457679807,
        -0.07236165014165676,
        -0.07932943274595103,
        -0.08540312534889555,
        -0.08994461565854599,
        -0.09269549020814918,
        -0.09379819233777935,
        -0.0936387863219901,
        -0.09260856327751185,
        -0.09101770656812105,
        -0.08906464165514152,
        -0.08680767246790931,
        -0.08422039417727888,
        -0.08128677190906847,
        -0.07803928853104086,
        -0.07456339326390214,
        -0.07095108604809279,
        -0.0672871955644712,
        -0.0636505754099659,
        -0.060117120624849245,
        -0.05674546300669693,
        -0.053575385894358576,
        -0.05063042325205409,
        -0.04792107341036882,
        -0.045439486114507266,
        -0.043171948753637265,
        -0.041102006363378074,
        -0.03920859694069018,
        -0.037465241993502,
        -0.035852315410620804,
        -0.03435296677420229,
        -0.032947968203151656,
        -0.031619696902205334,
        -0.030359756296549866,
        -0.029156997127845828,
        -0.027998837232249836,
        -0.026877625827720464,
        -0.02578967169063935,
        -0.024726334862432316,
        -0.023680470267892557,
        -0.022650114047988744,
        -0.021633046664990885,
        -0.020622605966200264,
        -0.019617236258440172,
        -0.018617990169841336,
        -0.0176227393475836,
        -0.01662824143820091,
        -0.015637008684088214,
        -0.014650527706800897,
        -0.01366700613188477,
        -0.012687236764655512,
        -0.011715053710644392,
        -0.010751186151435117,
        -0.009795065626253903,
        -0.008850232984299471,
        -0.007920291245761543,
        -0.0070045800690560055,
        -0.006104670489353457,
        -0.005224808633103909,
        -0.004366994928988199,
        -0.003530119281275705,
        -0.0027173060190688273,
        -0.0019314353042010409,
        -0.001172617714782439,
        -0.00044013121514608955,
        0.00026255282837507637,
        0.0009354401697498446,
        0.0015797254768479482,
        0.0021952073991476904,
        0.002780290776433352,
        0.0033370275116412253,
        0.0038673187323229217,
        0.004370220480648172,
        0.00484688530902609,
        0.005300436230600076,
        0.005732145198626839,
        0.006142050196516041,
        0.006532488806789585,
        0.006907598969165591,
        0.007266182585906233,
        0.00761153048983359,
        0.00794536111112342,
        0.00827151593541329,
        0.008588268949262566,
        0.008900554349225601,
        0.009209871369304068,
        0.009518737271990133,
        0.009826544132545061,
        0.010139662379005784,
        0.010458056301297211,
        0.01078419969031578,
        0.011119730527757327,
        0.011469367027734462,
        0.011834122345283679,
        0.012215643145908018,
        0.012618010397306667,
        0.013043880390558189,
        0.01349377533424788,
        0.01397062383186474,
        0.014477176835435817,
        0.015014584787064422,
        0.01558226750414401,
        0.016182890597446542,
        0.016816489137114025,
        0.017481113252143014,
        0.01817616052180751,
        0.018900269398491723,
        0.019651529958004968,
        0.020423764194774575,
        0.021215952521953782,
        0.02202149019141657,
        0.02283691956157904,
        0.023651797283070812,
        0.024466526616632782,
        0.025268432955472587,
        0.02605484611512169,
        0.026815359670483298,
        0.027546335513585176,
        0.028241034194025946,
        0.028890115833524133,
        0.029495522922716,
        0.030047078956265953,
        0.030546881556923092,
        0.03098889373726432,
        0.031377527126424214,
        0.031712073329462125,
        0.03199322758917669,
        0.03222892122853967,
        0.032421961391278994,
        0.03257856206600262,
        0.03270544694523977,
        0.03281069030179677,
        0.03290272315482367,
        0.03298427473369434,
        0.03306857443915173,
        0.033158088444886255,
        0.03325937749053342,
        0.033376138774900116,
        0.033512899511794626,
        0.03367213928436749,
        0.03385086062368292,
        0.03405235966278961,
        0.034273468637143346,
        0.03451098108808483,
        0.034761103791860114,
        0.035021799449625045,
        0.03528784251163286,
        0.035554457378334785,
        0.03581924066491599,
        0.03607986055758016,
        0.03633299024490457,
        0.03657714265571784,
        0.03681409257392242,
        0.037043383706826624,
        0.03726685675893947,
        0.037486655833837694,
        0.03770897372735738,
        0.03793364360755405,
        0.0381673063757367,
        0.038413438038163966,
        0.03867776174329208,
        0.03896103063063669,
        0.03926865682619057,
        0.039605504614281174,
        0.039970400211782546,
        0.040368627895223316,
        0.04079918140343835,
        0.041269407721292665,
        0.04177408579070586,
        0.04232179546137342,
        0.04291381448607553,
        0.04355457225235931,
        0.04424897881099852,
        0.045002176702885144,
        0.045824073709929476,
        0.04671284374200005,
        0.04768237459795463,
        0.048727793285448635,
        0.049860559936777536,
        0.05106911181777541,
        0.05236311151834549,
        0.05373026001334225,
        0.05517094233545173,
        0.05667533329902893,
        0.05824207889403348,
        0.059861725259361516,
        0.06153406619615656,
        0.06325101914456085,
        0.06501793081933675,
        0.0668264833858291,
        0.06868407303684243,
        0.07058805781692422,
        0.07254286260159831,
        0.07455047947552933,
        0.07660996618077924,
        0.07873284906900434,
        0.0809048752561983,
        0.08315470023906289,
        0.08544853840589978,
        0.08785194482014576,
        0.09029701115498155,
        0.0929584602777748,
        0.09570345475443486,
        0.09904885415425274,
        0.10286622548313117,
        0.10840224510028781,
        0.11612966952344934,
        0.12848213069772832,
        0.14830451035192488,
        0.17973194588484326,
        0.2306146224822388,
        0.3072156775049575,
        0.4207325252794209,
        0.5760908001915782,
        0.7741641076538105,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        -7.228843849401633e-18,
        0.025571342628084824,
        0.049677319797361334,
        0.0711160047311625,
        0.08880282291885631,
        0.10203476601743754,
        0.11075261296846897,
        0.11555297413920414,
        0.11745090448233692,
        0.11754483891797807,
        0.11675367825891914,
        0.1156992694769271,
        0.11470067947592862,
        0.11387585252305456,
        0.11323740512600651,
        0.11276285679342177,
        0.11242541427055365,
        0.11221714972678692,
        0.11213618666147758,
        0.1121828894302209,
        0.11235999628397764,
        0.11266893824079545,
        0.11310129412309224,
        0.11364841605360874,
        0.11430483622328085,
        0.1150577474155562,
        0.11589199266828173,
        0.11679583185682119,
        0.11775453655965479,
        0.1187444948288058,
        0.11974282986572692,
        0.1207238062929708,
        0.12165329781108669,
        0.12249079197993637,
        0.12320007223827203,
        0.12374230865715186,
        0.1240789363382401,
        0.12417632735227767,
        0.12400995904149364,
        0.12355259904437592,
        0.12277965164046555,
        0.12167507402671497,
        0.12022672616572185,
        0.11842299430966172,
        0.11626643712950435,
        0.11377247390126419,
        0.11096332268553606,
        0.1078684545789561,
        0.10453329852134664,
        0.10101103049642085,
        0.09735558890451383,
        0.09362668653527319,
        0.08989453804066622,
        0.08622257889648911,
        0.08266922829905646,
        0.07929273622888125,
        0.07614801732126616,
        0.07326927033851889,
        0.07068354980451846,
        0.06841213663704779,
        0.0664618754482534,
        0.06482169208867786,
        0.06347986782846508,
        0.06241798194035806,
        0.06160554305946234,
        0.06100745738974188,
        0.06059535953361598,
        0.06033650043333738,
        0.06019604337536476,
        0.06014782421767557,
        0.06017402372868709,
        0.06025537495593416,
        0.06037826534995641,
        0.06053972871254052,
        0.060738988563571544,
        0.06097216839713677,
        0.06124103218418037,
        0.0615502344305374,
        0.06189557003394193,
        0.06226530174283327,
        0.06264792187768065,
        0.06302163836349108,
        0.06335190821036984,
        0.06360081328806953,
        0.06373178966749067,
        0.06369894332683791,
        0.06345114639835762,
        0.0629465650717783,
        0.06215089199945401,
        0.061022109705455345,
        0.059502740987265504,
        0.05751439294492452,
        0.054965371226932534,
        0.05179283611745149,
        0.048020104058761864,
        0.04377778594389024,
        0.039276359193249344,
        0.03475916932935312,
        0.03045012010735243,
        0.02651198804857623,
        0.023029063932374867,
        0.020023957374216275,
        0.017472583537183704,
        0.015323621456607404,
        0.013516624492890324,
        0.011985046585922756,
        0.010663297488906764,
        0.009494432200350856,
        0.008432150443842344,
        0.007444237992657429,
        0.006502019849127287,
        0.005586569709484584,
        0.0046880420416764565,
        0.0038024487538040747,
        0.0029256725303117826,
        0.0020605198236190495,
        0.001212164274062998,
        0.00038498289387883285,
        -0.00041769326590705095,
        -0.0011893569966856933,
        -0.001924168694568217,
        -0.002619750936918809,
        -0.0032733718750880586,
        -0.003880588011817298,
        -0.004440401889404992,
        -0.004952707003608657,
        -0.005417533662153275,
        -0.005833464909156443,
        -0.006204185783339635,
        -0.006531701359968381,
        -0.006817094850590518,
        -0.007063849481878612,
        -0.007275640282018974,
        -0.007456918072508458,
        -0.007608848801012978,
        -0.007736691681716305,
        -0.007844191106293627,
        -0.007934022513463966,
        -0.008008664451362552,
        -0.008072757899431378,
        -0.00812859779241473,
        -0.008177671173617248,
        -0.008222744463244879,
        -0.008266726393913421,
        -0.008310279882465032,
        -0.00835490349960882,
        -0.008402331730879727,
        -0.008454193303894205,
        -0.008509737342734358,
        -0.00857121565943579,
        -0.00863867888136473,
        -0.008713532806906881,
        -0.0087940043989857,
        -0.008883200317881366,
        -0.008979801801521973,
        -0.009084944069585207,
        -0.009197684628420163,
        -0.009320178096137529,
        -0.009451134540616277,
        -0.009591446941487197,
        -0.00974104889174259,
        -0.009901033091778033,
        -0.01007045917469622,
        -0.010250287217101238,
        -0.01044057162549001,
        -0.01064194174017059,
        -0.010853637583298525,
        -0.011076734106687885,
        -0.011311086061556133,
        -0.011557092626535677,
        -0.011814195115124894,
        -0.012083454031435225,
        -0.012364355659969793,
        -0.012657347604212946,
        -0.012961915446327799,
        -0.013279114356527387,
        -0.013608015303709631,
        -0.013949113711363944,
        -0.014302098939892226,
        -0.014667766848317564,
        -0.015044897532106038,
        -0.015434267093903324,
        -0.015835316605893088,
        -0.01624885801879901,
        -0.016673484706930388,
        -0.017110090925020038,
        -0.0175581065263618,
        -0.01801822960558647,
        -0.018488559935392508,
        -0.018971301061016865,
        -0.019464766805460363,
        -0.019969708810016806,
        -0.020485106759184853,
        -0.021012772549639024,
        -0.02155124417445796,
        -0.022100926661974434,
        -0.022661792311929316,
        -0.02323595016957987,
        -0.02382074723877971,
        -0.024418441983760544,
        -0.025028925707891874,
        -0.025653947403050013,
        -0.026291853739847975,
        -0.026945271773699857,
        -0.027615420211922696,
        -0.028302424948312352,
        -0.02900671630772217,
        -0.029732251093543983,
        -0.030479902495738606,
        -0.031249822836880523,
        -0.03204564788457727,
        -0.032871819997980944,
        -0.03372761049660835,
        -0.03461769352283283,
        -0.03554675202487832,
        -0.036518383512774,
        -0.03753530799443934,
        -0.03860379240248038,
        -0.03973088623732148,
        -0.040919387783087596,
        -0.042176428178369224,
        -0.043509609585029384,
        -0.044925523616378416,
        -0.04642807586393761,
        -0.04802599464633806,
        -0.049725022202108414,
        -0.05152975223722436,
        -0.05344508936460562,
        -0.05548413941101988,
        -0.05766417804035673,
        -0.06002506299596167,
        -0.06264869396404239,
        -0.06569132836622141,
        -0.0694236163211367,
        -0.07429002483746225,
        -0.08096013517846964,
        -0.09034373832855427,
        -0.1035434735924632,
        -0.12170099943104555,
        -0.14573063372190673,
        -0.17598504549168312,
        -0.2119740239499808,
        -0.25218112362605044,
        -0.29405387285668894,
        -0.33412675260236363,
        -0.368323290267039,
        -0.3924746999773764,
        -0.4028999004601415,
        -0.39708535138813406,
        -0.3741495829951936,
        -0.33494422228718335,
        -0.28182582095212205,
        -0.21820108451038414,
        -0.14787366463097934,
        -0.07432942770288042,
        -2.4479151721536876e-24
    ]
}

==> data/ldc_Re10000/profiles_0677328.json <==
{
    "ux(x=y=0)":[
        2.8915857938020346e-17,
        -0.05079985550372158,
        -0.10182310104475334,
        -0.15007991281859823,
        -0.1916129031691992,
        -0.22353990894727957,
        -0.24492244088361964,
        -0.25663914360666223,
        -0.2606122964538729,
        -0.259050059235322,
        -0.2537789992185748,
        -0.24601463246736285,
        -0.2365541911431225,
        -0.22594240276042696,
        -0.214555963825293,
        -0.20269832757949624,
        -0.1906288024190578,
        -0.17857708957939716,
        -0.16673599374463538,
        -0.15526194474818417,
        -0.14428601076964545,
        -0.13390577919723212,
        -0.12421247321634542,
        -0.11529218730696976,
        -0.1072168303987544,
        -0.10004770340873073,
        -0.09384083966449823,
        -0.08861929777266948,
        -0.0843797678568694,
        -0.08109561057907637,
        -0.07870636332844043,
        -0.07711067925463053,
        -0.07617036326858248,
        -0.07571614246513864,
        -0.0755595107804748,
        -0.07550200041285442,
        -0.07535067659563405,
        -0.07493997067031707,
        -0.07414658959932853,
        -0.0729118328608119,
        -0.07125288219556007,
        -0.06925348808458313,
        -0.06703986021668461,
        -0.06475853434204051,
        -0.06254781522731437,
        -0.0605188913770442,
        -0.0587395093157106,
        -0.05723862989674006,
        -0.056013109897019374,
        -0.05503675989766369,
        -0.05426879574813175,
        -0.05366644736638035,
        -0.05318911266535185,
        -0.05279486962789075,
        -0.05244589573256104,
        -0.05211607911966418,
        -0.05178003607010002,
        -0.05141111554438655,
        -0.050989852696342444,
        -0.05050086569500422,
        -0.04992707620005181,
        -0.04925272092992024,
        -0.048469020847285,
        -0.04757203581193288,
        -0.046557152432378464,
        -0.04542730181309142,
        -0.04419351212600004,
        -0.042868497115761364,
        -0.04146756714869403,
        -0.040014009270736846,
        -0.03853377440213906,
        -0.03704837831596051,
        -0.03557984930713675,
        -0.0341525496772704,
        -0.03278297419153762,
        -0.031480651676749266,
        -0.03025482298187574,
        -0.029108602555657805,
        -0.02803866112695072,
        -0.027038539757649166,
        -0.026099428740671757,
        -0.02521497027197164,
        -0.02437061106368379,
        -0.023558109967096955,
        -0.02276946231941346,
        -0.02199665604517334,
        -0.021230974910449656,
        -0.02047125932081317,
        -0.01971442421627,
        -0.01895749703363647,
        -0.01819960630833581,
        -0.017444334821814816,
        -0.016690735063666914,
        -0.01593896979139644,
        -0.015191846700758509,
        -0.0144513177120663,
        -0.013715954864885041,
        -0.012985488960788029,
        -0.012262442696869229,
        -0.01154461172732917,
        -0.01082984943268399,
        -0.010117332375983015,
        -0.00940746311203379,
        -0.008695926815682507,
        -0.007981155014945849,
        -0.007262993609942614,
        -0.00654083488432754,
        -0.005810931218384034,
        -0.005074630028279126,
        -0.004333128422770921,
        -0.003586001822928227,
        -0.0028330903548542882,
        -0.002078349398799165,
        -0.0013241319459309352,
        -0.0005705250886514551,
        0.00017887447042112557,
        0.0009198975926129304,
        0.0016514600967928934,
        0.002372696794362866,
        0.003080475660328671,
        0.003772803275267195,
        0.004452364198322001,
        0.005118789430219547,
        0.005771577966041415,
        0.006414455076507488,
        0.007051560004749502,
        0.007684006412085273,
        0.008315086891183139,
        0.0089508714643317,
        0.00959552453603906,
        0.0102505716570902,
        0.01092167217928778,
        0.011614107551519417,
        0.012329171756148874,
        0.01306915656489046,
        0.013838737840261081,
        0.014639254899351301,
        0.015470006987182771,
        0.016331349892156385,
        0.01722429532867232,
        0.018145666885103863,
        0.019091191716197928,
        0.020058497692110402,
        0.021043613228928976,
        0.022038992476405145,
        0.023037947312046874,
        0.024035835710496847,
        0.025024232741393596,
        0.025994694108438684,
        0.026939997457023024,
        0.027854874251013236,
        0.028729436785056555,
        0.02955740910265988,
        0.030333598211218834,
        0.031053118222429923,
        0.03170889165308016,
        0.032299294365073936,
        0.03282325642354942,
        0.03327839924760693,
        0.03366486342432896,
        0.033987314202293825,
        0.03424929284945605,
        0.034454206541955176,
        0.0346090045707668,
        0.03472385502031893,
        0.0348028438140351,
        0.034854984595695734,
        0.03488766953517992,
        0.03491010013737586,
        0.034924139198067375,
        0.03493678462301443,
        0.03495272308333006,
        0.03497564043683666,
        0.03500639224573339,
        0.035054087948213415,
        0.03512260516164914,
        0.03522128912097827,
        0.03535683306439607,
        0.035548165283965205,
        0.03580437531327616,
        0.03614049807762326,
        0.03657073888187729,
        0.03710692166730903,
        0.037754716161897614,
        0.03851429899779907,
        0.03938824971183565,
        0.04036311369520942,
        0.041427169712541186,
        0.04256193172154802,
        0.04375193905422433,
        0.04497133160827059,
        0.04620086323508594,
        0.04742322046824253,
        0.04862217808649904,
        0.04978233934873589,
        0.050896039051214204,
        0.05195738508037769,
        0.05296978929965211,
        0.053921038811213115,
        0.05483361359770895,
        0.055702302103220185,
        0.05653569690682789,
        0.05735313053174759,
        0.05815657569815496,
        0.05896706384784757,
        0.05979446447151356,
        0.060657508496392176,
        0.061570181555961716,
        0.06254634608022534,
        0.06360891190341465,
        0.06476726674695737,
        0.06604780750217287,
        0.06745644441110202,
        0.06901947998116732,
        0.07073748605141336,
        0.0726268926912613,
        0.0746755162138487,
        0.07688477080749906,
        0.07921411961917443,
        0.08164203406610741,
        0.08409597730851602,
        0.08652107842013494,
        0.08883081110449295,
        0.09094822964659169,
        0.09279759147245659,
        0.09432446219564718,
        0.09548276515539096,
        0.09628209586851712,
        0.09672113076115366,
        0.0968679039435534,
        0.09676657209396024,
        0.09650614474848686,
        0.09615232166135715,
        0.09578561151980275,
        0.09545584603450571,
        0.09524017140722528,
        0.09517498975500147,
        0.09541107503163455,
        0.09588712915787097,
        0.09674094782143317,
        0.09804379036539261,
        0.1001252191391564,
        0.10327865598112772,
        0.10818984764341083,
        0.11538030821651692,
        0.12625758025894748,
        0.14196959622689814,
        0.16490349991777323,
        0.19727423808657008,
        0.24214785176665143,
        0.3040310587443478,
        0.3861429160179015,
        0.49537832442208257,
        0.6348631467979703,
        0.8064220252489381,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -7.228930489370555e-18,
        0.02165706298126797,
        0.042084837255857904,
        0.06094943331270534,
        0.07798171013536756,
        0.0927397273522267,
        0.10484956228572077,
        0.11422996258991985,
        0.121180893883099,
        0.1262242477683975,
        0.12986773884478053,
        0.13244664601332717,
        0.1341107756315184,
        0.13490865463692275,
        0.13487851570733664,
        0.13408741239241223,
        0.13265324093495948,
        0.13073539705935663,
        0.12849477035418166,
        0.1260759386383751,
        0.12359617256442523,
        0.12114997213284048,
        0.11880272642404835,
        0.11659402048562902,
        0.11453992340049311,
        0.11263155824852698,
        0.11083246897334084,
        0.10908870987667059,
        0.10733231528022848,
        0.1054663265074757,
        0.10339253369469392,
        0.10102238679422126,
        0.09827835347643239,
        0.09513178646580213,
        0.09164168531108687,
        0.08796293204206855,
        0.08433050995952386,
        0.08102831286576363,
        0.0783118368095948,
        0.07629729854617866,
        0.0749087192970398,
        0.07390124834859889,
        0.07293335021668215,
        0.0716791072447559,
        0.06995814912897604,
        0.06778113272941298,
        0.0653025106798852,
        0.06274148719995547,
        0.060313747111756424,
        0.05816181230580762,
        0.05633374588881405,
        0.05480961312977767,
        0.053541217202173,
        0.05246282418701987,
        0.05150823180213859,
        0.05063061322610387,
        0.04980357256566673,
        0.04899912830689394,
        0.048195884159429846,
        0.04738977066621161,
        0.04657480980823072,
        0.04573529231132072,
        0.044869832160112505,
        0.043977954625558036,
        0.0430536492076394,
        0.04208964001153384,
        0.04108834328242198,
        0.040051127643571,
        0.03897284051220046,
        0.03785390039383129,
        0.03670157822088945,
        0.0355163479668365,
        0.03429802930336551,
        0.03305506163779765,
        0.031795296105233364,
        0.03052001302128071,
        0.02923580610647666,
        0.02795450047864383,
        0.0266825355620382,
        0.025423243290050485,
        0.02418824420643332,
        0.022987666713939186,
        0.021825164999369737,
        0.020706577551667507,
        0.01964364253101759,
        0.018640148702720984,
        0.01769752885198173,
        0.01682146060616946,
        0.016017949642222855,
        0.015283506079858792,
        0.014617393501679489,
        0.014021768408764557,
        0.013494275144345248,
        0.01302624359811336,
        0.012615542904089614,
        0.012259175407664366,
        0.011948218491700392,
        0.01167310525556153,
        0.011431640651857922,
        0.011215931638588908,
        0.011015416580496134,
        0.010823904183425366,
        0.010638414947607448,
        0.010449399661833541,
        0.010250077415417813,
        0.010038068998926338,
        0.009810132559721232,
        0.009559447430811458,
        0.009285349886955245,
        0.008988292063666031,
        0.008667273360288207,
        0.008320514027413893,
        0.007953184027370063,
        0.007568436973568238,
        0.007168421739671827,
        0.006756918823539477,
        0.0063428347701073836,
        0.005930289801752091,
        0.0055240202271884175,
        0.0051313197524625155,
        0.004759488405268979,
        0.004411801497043949,
        0.004092317645210096,
        0.0038062507750093594,
        0.003554953848662863,
        0.00333726355989061,
        0.003153853552008747,
        0.003002075608319348,
        0.0028764395105590657,
        0.0027703802827686143,
        0.002678588609921412,
        0.0025932254390490287,
        0.00250390553860392,
        0.0024024633834866587,
        0.002281482567194298,
        0.002131861657099863,
        0.0019451148842070266,
        0.0017158576171703525,
        0.0014391415860454913,
        0.0011087224246045713,
        0.0007222750452683701,
        0.00027835518848780884,
        -0.00022436411486277086,
        -0.0007873298945000361,
        -0.0014079143452177933,
        -0.0020847072500632807,
        -0.002816086730245435,
        -0.00359955476636079,
        -0.0044299703945207885,
        -0.005304542103190098,
        -0.006219442551414204,
        -0.007169704300775938,
        -0.008149631923002245,
        -0.009155677678506443,
        -0.01018248467753204,
        -0.011224315222795989,
        -0.012276044092114174,
        -0.01333353838364084,
        -0.014391182043563617,
        -0.015444029825514325,
        -0.016488005610885433,
        -0.017519537770089078,
        -0.018533919893307903,
        -0.019528482256483837,
        -0.020500707042965253,
        -0.021448686705999306,
        -0.02236968486926715,
        -0.0232637088834841,
        -0.02412988854186045,
        -0.02496802003544931,
        -0.025777497591361626,
        -0.026559918334902236,
        -0.027315558126003937,
        -0.028045124441262063,
        -0.028748987723498473,
        -0.029429784789928134,
        -0.030087112421109476,
        -0.030722278725868878,
        -0.031336339457953326,
        -0.031931294977128745,
        -0.032506108345375345,
        -0.03306302572579569,
        -0.03360240429043128,
        -0.03412608374179682,
        -0.03463283246712443,
        -0.035125455933876316,
        -0.03560408086865272,
        -0.03607007718584947,
        -0.036523035917744494,
        -0.036965825782835526,
        -0.03739867246238954,
        -0.037822568606044674,
        -0.03823835556346171,
        -0.03864829078603229,
        -0.0390529676709062,
        -0.03945313248261884,
        -0.03985034799784346,
        -0.040246836727290514,
        -0.04064203492401392,
        -0.04103784548125395,
        -0.04143604944791124,
        -0.04183710451471782,
        -0.04224157371694705,
        -0.04265172208916313,
        -0.04306770567875073,
        -0.04349130846184079,
        -0.043922395766782064,
        -0.044364317078100415,
        -0.04481715824841462,
        -0.04528350198752587,
        -0.04576575514363144,
        -0.046268548476297904,
        -0.04679516836410879,
        -0.04735253587999321,
        -0.04794889422811446,
        -0.04859480197708651,
        -0.049301469734566714,
        -0.050085389798778794,
        -0.05096242881912621,
        -0.05195003188150123,
        -0.053063882090946736,
        -0.05431942210111026,
        -0.05572447762369905,
        -0.05728124966194169,
        -0.05898296573113167,
        -0.06081857675194699,
        -0.06276675255698244,
        -0.06481056370253487,
        -0.06693827468014713,
        -0.06916106729612381,
        -0.07152106906142192,
        -0.07411865107304563,
        -0.07714078672754225,
        -0.08087924654904423,
        -0.08578240390896422,
        -0.09246903357667532,
        -0.10173718918510971,
        -0.11453659685659344,
        -0.1318601539470814,
        -0.15455666764521436,
        -0.18305616383532713,
        -0.21706444098604888,
        -0.2552912765143137,
        -0.2953547012307789,
        -0.33387911897440997,
        -0.3668128523742239,
        -0.3900121726746354,
        -0.39975549239533587,
        -0.3933252000205006,
        -0.3696877048014408,
        -0.32979064346509257,
        -0.27624458533423174,
        -0.21275305573420178,
        -0.14338033133485753,
        -0.07171312699550403,
        7.229103799250998e-18
    ]
}

==> data/ldc_Re10000/profiles_0719661.json <==
{
    "ux(x=y=0)":[
        -2.096438233607392e-16,
        -0.03408631239079743,
        -0.06926669448412207,
        -0.10295448272502525,
        -0.13117003879123065,
        -0.1512794627285353,
        -0.16299067420580352,
        -0.16788602661118557,
        -0.16810317459721727,
        -0.165592062445577,
        -0.161782951206605,
        -0.15752791430455715,
        -0.15316036564250798,
        -0.14873951038702146,
        -0.14428283117444202,
        -0.139851138717747,
        -0.13556332983090533,
        -0.13159333498587625,
        -0.12812875192945755,
        -0.12531233018328602,
        -0.1231737497909046,
        -0.12161391194104654,
        -0.12044459297854658,
        -0.11944151314340627,
        -0.11836649084070679,
        -0.11700070056106192,
        -0.11520917574913435,
        -0.11295128965095663,
        -0.11027745062559087,
        -0.10731338401114765,
        -0.10425219721602988,
        -0.10132051023879456,
        -0.09871166083293617,
        -0.09651591851543119,
        -0.09466632306453912,
        -0.09295517402161868,
        -0.09112853116892598,
        -0.08901944296784177,
        -0.08662766884372283,
        -0.08410943643626637,
        -0.08170124081882503,
        -0.0796409656504932,
        -0.07809525878246432,
        -0.07714757825004911,
        -0.07680766591546118,
        -0.07704297880092215,
        -0.07781819701146066,
        -0.0791193695165017,
        -0.0809496268649701,
        -0.0833280623725943,
        -0.08627328292816352,
        -0.08980713296347657,
        -0.09394242996923338,
        -0.09865487829258979,
        -0.10384147615163514,
        -0.10928165141892122,
        -0.11462945110714068,
        -0.11944541610568411,
        -0.12329009362282252,
        -0.12587040748686967,
        -0.12714573556916842,
        -0.12730417564693494,
        -0.126648419948105,
        -0.12542600334998538,
        -0.1237284633059533,
        -0.12151364502207797,
        -0.11869101481671689,
        -0.115213228808057,
        -0.11113466531396934,
        -0.10660951833083514,
        -0.10182613951004067,
        -0.09692535489449597,
        -0.09195301883216497,
        -0.08688008137621754,
        -0.08159938713108153,
        -0.07599587733301306,
        -0.07011536901365543,
        -0.06419084418966202,
        -0.058491871511805314,
        -0.05323369192562744,
        -0.048532436404587515,
        -0.04440077534313739,
        -0.040799409208722895,
        -0.037661831743135726,
        -0.03492259432370331,
        -0.032513702686300994,
        -0.03037043967649777,
        -0.028443874277393345,
        -0.026692195993542597,
        -0.025073352388455157,
        -0.023562840803132742,
        -0.022140769765764567,
        -0.02078746992591437,
        -0.019490018890418025,
        -0.01823918361798026,
        -0.01702723610956086,
        -0.01584445824143673,
        -0.014686054363374034,
        -0.01354767408839876,
        -0.012425730963887124,
        -0.011314068821125612,
        -0.010212556068915584,
        -0.009119279440707496,
        -0.008032358382140656,
        -0.00694993635815976,
        -0.005874227230338912,
        -0.004804955171560879,
        -0.0037415675725494106,
        -0.002685822061430421,
        -0.0016406187041052775,
        -0.0006063221242800767,
        0.0004159450491913296,
        0.0014230904628061592,
        0.0024120889420438545,
        0.0033833666287436883,
        0.0043340572127178335,
        0.005261259846719631,
        0.0061637575276127015,
        0.007041623120914035,
        0.00789206894447442,
        0.008713395415568143,
        0.009506541365419778,
        0.010271002312139751,
        0.011005075923359276,
        0.01170922951296859,
        0.012385369510697698,
        0.013032684708463773,
        0.013651148627569214,
        0.014242711423321452,
        0.01480913433581589,
        0.0153490807786947,
        0.015864437998056764,
        0.016356745041262714,
        0.016826177068028435,
        0.017271541294169388,
        0.017694423566705687,
        0.01809465066885846,
        0.018470156107212664,
        0.018819379281482876,
        0.019142244991137664,
        0.01943608892268033,
        0.019697245858806937,
        0.019925627431132135,
        0.02011996226584762,
        0.02027916542184661,
        0.020403615876580274,
        0.02049894063826582,
        0.020569551742286477,
        0.020622399073318108,
        0.020668983949781696,
        0.020723254056260715,
        0.020797626290664003,
        0.020907184439342717,
        0.02106874991238769,
        0.021295376339541167,
        0.021596855150644117,
        0.021982234949111733,
        0.022457202430422922,
        0.023019009419124364,
        0.02366315227724978,
        0.02438219374601043,
        0.025164165190332762,
        0.025992618271968932,
        0.02685207959410092,
        0.027728346326033944,
        0.028603941385648122,
        0.029466246322299522,
        0.03030476979767488,
        0.03111341991099655,
        0.031887133961407306,
        0.03262638052452968,
        0.03333535726971856,
        0.03401846819575148,
        0.034682536580886686,
        0.03533660303847524,
        0.035988635899093575,
        0.03664513983861941,
        0.03731140265789842,
        0.03799475784052206,
        0.03869563859813681,
        0.039415544244251595,
        0.040154166038584675,
        0.04091160227153194,
        0.04168229454454401,
        0.042463519577125956,
        0.04325227690833972,
        0.04404327056919662,
        0.04483147468598219,
        0.045612506575416316,
        0.046385466246625484,
        0.047143377180038575,
        0.047885471640516424,
        0.04861008039981117,
        0.04931664865605113,
        0.050002557391132504,
        0.0506683325595344,
        0.051316765681072164,
        0.05194441998168007,
        0.05255430832589251,
        0.05314552492832584,
        0.05372271569537568,
        0.05428065705343489,
        0.05482655401460597,
        0.05535816868275224,
        0.05588084230079899,
        0.05639151913626792,
        0.05689918377496349,
        0.05740247327234932,
        0.057905724597503545,
        0.05841102221405524,
        0.058922448509904905,
        0.05944272165060633,
        0.059969892921805865,
        0.06051280024806199,
        0.061066814029332256,
        0.061640989494679305,
        0.06222925496748421,
        0.06284597411510306,
        0.06348440986724896,
        0.06415594944219308,
        0.06485906048515311,
        0.0656038863020915,
        0.06638515679493749,
        0.06721279070993078,
        0.06808136269536975,
        0.06899907089250544,
        0.06995487763499023,
        0.07096007206055822,
        0.07200388570323162,
        0.07309253780406574,
        0.07421716293885038,
        0.07538339895627841,
        0.07658085207918972,
        0.07781074702091391,
        0.07906545875797061,
        0.080343143872415,
        0.08163551196022319,
        0.08294912912384195,
        0.08427318513485706,
        0.08564778543190249,
        0.08705807155961774,
        0.0886436371699545,
        0.09039067861907234,
        0.09271688583029987,
        0.09569000076572985,
        0.10050463284150739,
        0.10766252969232663,
        0.11962025306590454,
        0.13914755090318004,
        0.17037191262076293,
        0.22123982143174595,
        0.29830484184076034,
        0.41310618000702204,
        0.5707804470299562,
        0.771584903027543,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        -7.228928118360117e-18,
        0.0312616635288552,
        0.05993965770410664,
        0.08377848334750529,
        0.10136900672024994,
        0.11283219134894082,
        0.11968061616126796,
        0.12396425273596186,
        0.1273286696374324,
        0.13062579058071536,
        0.1340131286484819,
        0.13724809873600877,
        0.13992359823721778,
        0.1416638320800841,
        0.14224745289248478,
        0.14168895370786008,
        0.1401999886869857,
        0.13808418664456462,
        0.1356390800088671,
        0.13310122535184296,
        0.13061274444298723,
        0.12820778202961147,
        0.12584653958797007,
        0.1234575110203913,
        0.1209706129307269,
        0.11831939053298314,
        0.1154595858591752,
        0.11238713257590084,
        0.10912588517878657,
        0.10570869972326677,
        0.10219029823916734,
        0.09864240878843367,
        0.09512562368895623,
        0.09169376890221892,
        0.08840522146842221,
        0.08530724799149823,
        0.0824213686677074,
        0.07976924635900376,
        0.07736747077203754,
        0.07521214075687883,
        0.07328814999612163,
        0.07158617724651083,
        0.07009046559127767,
        0.0687728386196526,
        0.06760971822812016,
        0.06658354147238792,
        0.0656710648745375,
        0.0648429504404637,
        0.0640825097278292,
        0.0633741517230342,
        0.06269530417292705,
        0.06202724290164218,
        0.06136232375136124,
        0.06068880984758768,
        0.05999072051067296,
        0.05926042378626808,
        0.058499826844877256,
        0.05769779510341841,
        0.05684944849514685,
        0.05596223962955737,
        0.05503752740501598,
        0.05407143918627844,
        0.053071254065536456,
        0.05204678295890174,
        0.05099929672021773,
        0.04993240421030579,
        0.048857291515996576,
        0.04778124224034533,
        0.046704569833488606,
        0.04563372902637112,
        0.044578764990202,
        0.043540662090225675,
        0.04251961332580376,
        0.04152258531202768,
        0.040554480647138,
        0.03961176389390672,
        0.038695781490604354,
        0.03781221276062404,
        0.03696009569698576,
        0.0361351058965455,
        0.03534052940500363,
        0.03457915753143098,
        0.033846114498120285,
        0.03313967786088863,
        0.03246422482822999,
        0.03181832325276581,
        0.03119712281908766,
        0.03060213247741416,
        0.030036456755448145,
        0.02949531803570153,
        0.028976422580003262,
        0.028483192247569036,
        0.028015058764940884,
        0.027566505456543468,
        0.02713832354818119,
        0.026732640076246837,
        0.026345532403328754,
        0.0259735766419294,
        0.025618626669531158,
        0.02527971096141137,
        0.024951602258809963,
        0.024633948776025264,
        0.024327434457219025,
        0.024028245720103678,
        0.023732528380485122,
        0.023441531214012132,
        0.02315379184933774,
        0.02286501252991323,
        0.022573389687767537,
        0.022280567607707205,
        0.021982949255922347,
        0.02167809455839699,
        0.02136619549315984,
        0.021047697266522565,
        0.020719212022553668,
        0.02038063000017981,
        0.020033218331502633,
        0.01967659108153927,
        0.019308870044320716,
        0.018932166177387806,
        0.018547812945013398,
        0.018155270012692536,
        0.017754778240307786,
        0.0173496610792792,
        0.016940527844875448,
        0.01652708551289306,
        0.016111823386414127,
        0.015696876062289943,
        0.015282500378719366,
        0.014868920256089047,
        0.014458825427052072,
        0.014053014749069866,
        0.013650818353777978,
        0.013253269430580578,
        0.012861717999906356,
        0.012475620234244741,
        0.012093845812851507,
        0.011717784264607574,
        0.011346963223503271,
        0.01097994952758268,
        0.010616215169977058,
        0.010256408674311022,
        0.009898793842253359,
        0.009541975751098152,
        0.00918607136431435,
        0.008830725492843897,
        0.008473648729058267,
        0.008114307166969644,
        0.007752740624716621,
        0.007387561699527577,
        0.0070171346713515945,
        0.006641445353138393,
        0.00625977423773292,
        0.0058703042338550775,
        0.005472300997321435,
        0.005065489570419027,
        0.004648219824265876,
        0.004218957665239465,
        0.003777361002448684,
        0.0033221096853008857,
        0.0028511922063102772,
        0.0023634455847028157,
        0.0018581791464349503,
        0.0013330538161978975,
        0.0007863292174170184,
        0.00021690809848092706,
        -0.0003768823619205435,
        -0.0009973911324075828,
        -0.0016460799459314325,
        -0.002323990941340223,
        -0.0030336461621715276,
        -0.0037764380117260095,
        -0.004553464687486719,
        -0.005365634279102992,
        -0.006214955344306662,
        -0.007101434828578765,
        -0.008025072019145894,
        -0.008986364657791773,
        -0.009984600922660194,
        -0.011018484502513606,
        -0.01208556143777539,
        -0.013184723588402813,
        -0.014311433939849422,
        -0.01546251254416893,
        -0.016632618112971346,
        -0.017817911427702823,
        -0.019011205194204833,
        -0.020207591002993897,
        -0.02140027773407204,
        -0.02258446084878887,
        -0.023753638156220103,
        -0.024903773231050433,
        -0.02603137988179803,
        -0.027134175910579497,
        -0.028211905535928092,
        -0.029265294235075564,
        -0.03029734865344827,
        -0.031313736706395506,
        -0.03231876516641783,
        -0.03332080013855809,
        -0.03432822954080161,
        -0.03534953167902929,
        -0.03639268094133053,
        -0.037466502691184525,
        -0.038578594262004974,
        -0.03973430999791774,
        -0.040937907933062616,
        -0.04219361779944522,
        -0.04350049064829015,
        -0.04485731351294949,
        -0.04625920089431812,
        -0.04770260025359544,
        -0.04917468647371191,
        -0.050666546218769495,
        -0.052166494053579586,
        -0.05365782872803287,
        -0.05512771952386728,
        -0.05656026158263557,
        -0.05794242603420129,
        -0.05926243347187827,
        -0.060508778700091304,
        -0.061677080184903234,
        -0.06276493162458141,
        -0.06376928645385713,
        -0.0646983198455599,
        -0.06555907564083331,
        -0.06636251665950435,
        -0.06712698438519843,
        -0.06787269204034611,
        -0.06863693945782925,
        -0.0694612533732883,
        -0.07041401936356638,
        -0.07159599335437204,
        -0.07314769989088882,
        -0.07527364692898246,
        -0.07825981466139875,
        -0.08248568304648714,
        -0.08843587229245879,
        -0.09670723665737188,
        -0.10799275427877103,
        -0.12306301076450323,
        -0.14270655553544864,
        -0.16758971448279955,
        -0.19795564315805012,
        -0.2330911935388721,
        -0.2707363680834393,
        -0.3067357855884592,
        -0.3352997317580419,
        -0.35021130570488135,
        -0.34650136826566863,
        -0.3219042730558192,
        -0.27758960300507274,
        -0.21774179245643913,
        -0.148131700793276,
        -0.07435170273558207,
        -7.229160875009406e-18
    ]
}

==> data/ldc_Re10000/profiles_0761994.json <==
{
    "ux(x=y=0)":[
        -1.5181096166159835e-16,
        -0.024695029530955957,
        -0.047098847297973055,
        -0.06628028818180418,
        -0.082128057199696,
        -0.09495657320411578,
        -0.10526994274125542,
        -0.11355743560370388,
        -0.12026319735887936,
        -0.12574540805687978,
        -0.1303060979785907,
        -0.13418141052091442,
        -0.13755586693472197,
        -0.14055801033241544,
        -0.14326579672606277,
        -0.1457180034351556,
        -0.1479154688532496,
        -0.14981843996701497,
        -0.15138227450988065,
        -0.1525595432581835,
        -0.15331739520716547,
        -0.15363749953725703,
        -0.1535337100641954,
        -0.15305287561384118,
        -0.15227473581219536,
        -0.15130934686864994,
        -0.1502677635071857,
        -0.14925354246179764,
        -0.14833957804601447,
        -0.14756024371073756,
        -0.14689881327694748,
        -0.14628039044058255,
        -0.14560479564277423,
        -0.14480279451182482,
        -0.1438986468037483,
        -0.14298322173345948,
        -0.14216167573705218,
        -0.14144284882659325,
        -0.14062182278743046,
        -0.13928879376968087,
        -0.13696497024901164,
        -0.13332771383665515,
        -0.1284112764347593,
        -0.1226202070398852,
        -0.1165394564653974,
        -0.11072149906883104,
        -0.10552233808765957,
        -0.10106591832041775,
        -0.09730446674146717,
        -0.09411692860732865,
        -0.09137869485334282,
        -0.08900120920568862,
        -0.08692888235528379,
        -0.08511682090169319,
        -0.08352444711895243,
        -0.08212388603881259,
        -0.0808902486778948,
        -0.07979727706691352,
        -0.07882357105953049,
        -0.0779552012010625,
        -0.07717383835618713,
        -0.07646035341960515,
        -0.07580206454894942,
        -0.07518614219772128,
        -0.0745940194021423,
        -0.07401197921729356,
        -0.0734303781495413,
        -0.07283525986435414,
        -0.07221082929445104,
        -0.07154806906620757,
        -0.07083876266279711,
        -0.07007032711214334,
        -0.06923338664867272,
        -0.06832419506962768,
        -0.06733731222219594,
        -0.06626511363478546,
        -0.0651074663329923,
        -0.06386536147700735,
        -0.06253787562139142,
        -0.061126528402443335,
        -0.059638302625948686,
        -0.05807940947617305,
        -0.05645467996070499,
        -0.05477418138841212,
        -0.05304914731103576,
        -0.05128969330631928,
        -0.0495047831123138,
        -0.047708996570355634,
        -0.045913520545732306,
        -0.04412838430046379,
        -0.04236311103634821,
        -0.04062944696026079,
        -0.038934166239182826,
        -0.03728230539158888,
        -0.03567967756102762,
        -0.03413065547923758,
        -0.03263503775590196,
        -0.03119312698357768,
        -0.029805565953778947,
        -0.028470237830661632,
        -0.027183665995015854,
        -0.025943991071378077,
        -0.02475001519717112,
        -0.023596558524110654,
        -0.022481532566617578,
        -0.021403149368097223,
        -0.02035999712917928,
        -0.019346889087657172,
        -0.018363991132447723,
        -0.017409127728682666,
        -0.016480839721046723,
        -0.01557467887561394,
        -0.014691481958059685,
        -0.013828500090466564,
        -0.012983561920846914,
        -0.01215394234445948,
        -0.011340307802215155,
        -0.010538785545457388,
        -0.009749131959393812,
        -0.008968999058368666,
        -0.008200172207380466,
        -0.007438121839255242,
        -0.006686060672020753,
        -0.005941478394332053,
        -0.005206532586223496,
        -0.0044791320840796255,
        -0.0037608481850714957,
        -0.003051398905997843,
        -0.0023508592481515556,
        -0.0016565646337297155,
        -0.0009692482326606555,
        -0.00028756216703073716,
        0.0003926591397713968,
        0.0010736279111763396,
        0.0017568529880811574,
        0.0024481695944223066,
        0.0031509366511210004,
        0.003867533904990613,
        0.004601418181897375,
        0.005357872312230809,
        0.006138055885314185,
        0.0069423579660939875,
        0.0077737421526909095,
        0.00863288014976049,
        0.009517313513575923,
        0.01042498514386384,
        0.011356501534439298,
        0.012306909958408805,
        0.013272411341376517,
        0.014249746422420275,
        0.015237234246252203,
        0.016228355661597364,
        0.017220273156905518,
        0.018211444914576234,
        0.019199345541951393,
        0.02017974196291619,
        0.021153255896621384,
        0.022119929705666976,
        0.02307832842345316,
        0.024027471601295043,
        0.0249706361840772,
        0.025908140932896,
        0.02683903927705889,
        0.027764950543038226,
        0.028688637954404538,
        0.029609023604041017,
        0.03052526685412602,
        0.031439586265887706,
        0.03235191556697805,
        0.03325959697371026,
        0.034161906199501706,
        0.03506019024519454,
        0.03595087123236666,
        0.03683164244352462,
        0.03770175688580132,
        0.03856129408254893,
        0.03940531041887132,
        0.04023375488994946,
        0.041046992676776445,
        0.04184412053381594,
        0.04262366148645038,
        0.043388341292841394,
        0.044140973705506,
        0.04488154835069146,
        0.04561363117283596,
        0.04634271812877765,
        0.04707151297793363,
        0.047802301704419396,
        0.04853996258088951,
        0.0492889589969039,
        0.050048697193452805,
        0.050821483677376524,
        0.051608365492430745,
        0.0524091038842794,
        0.05321913006899923,
        0.054038692859260336,
        0.054864420396931755,
        0.05569185868908923,
        0.05651582104925828,
        0.057335994994649093,
        0.0581480975968633,
        0.058947639501115486,
        0.05973413895431211,
        0.06050880668771705,
        0.061270344831455104,
        0.0620191886943088,
        0.06276033421276093,
        0.06349810205216969,
        0.0642340744674337,
        0.06497465792062282,
        0.06572610069844395,
        0.06649284702054589,
        0.06727690669251565,
        0.06808496489335622,
        0.06891912119454845,
        0.06977891515692525,
        0.07066582031696819,
        0.07157916819642172,
        0.07251890758528144,
        0.07347770345301315,
        0.07445985582354361,
        0.07545752619915568,
        0.07647209915405842,
        0.07749817321754486,
        0.07853878248734189,
        0.07959046108426422,
        0.08065450797455498,
        0.08173477275537602,
        0.08282952519750822,
        0.08394814800669904,
        0.08508789386857321,
        0.0862640597027199,
        0.08747101279689684,
        0.0887292537194232,
        0.09003183400049221,
        0.09140167359356971,
        0.09282676616292704,
        0.09433527575738969,
        0.09590531162865994,
        0.0975742812091246,
        0.09931044798585738,
        0.10118527476411653,
        0.10318277061558233,
        0.10553924515990304,
        0.10830769411863453,
        0.11237792595050886,
        0.1184237621429157,
        0.1287663780623011,
        0.1465930954178399,
        0.1764486024759953,
        0.2265470590381427,
        0.30388924758868185,
        0.41895350305435086,
        0.5759976126347754,
        0.7747166950113331,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        -7.228947667919058e-18,
        0.021824984631159627,
        0.041625587423064096,
        0.0584515984126883,
        0.07189917507964816,
        0.08198059106519863,
        0.08915053026640157,
        0.0941389776400046,
        0.09768529176879773,
        0.10033835019321868,
        0.10238870968903267,
        0.10393656296912955,
        0.1049885973118863,
        0.10555328671718968,
        0.10567538665311015,
        0.10542857500429673,
        0.10490513404924687,
        0.10419429283082064,
        0.10336290094553514,
        0.10245423681872641,
        0.10148820867873773,
        0.10047210875449815,
        0.09940411773830596,
        0.09827975178039537,
        0.09709618068024511,
        0.09585054632676368,
        0.09454146563648151,
        0.09317122414792844,
        0.09174427546218243,
        0.09026197056300132,
        0.08873587637953746,
        0.08719274172561851,
        0.08567215845782063,
        0.08422998196879475,
        0.0829487219014357,
        0.08192155052125179,
        0.08123550676082834,
        0.0809696452386499,
        0.08118535368897456,
        0.08189867020602613,
        0.08308217622983131,
        0.08467727424078426,
        0.0865941787208149,
        0.0887116113649791,
        0.09090862201035976,
        0.09308088734758448,
        0.09513827876082946,
        0.0970150061390345,
        0.0986955611401624,
        0.10020290827356665,
        0.1015878062531216,
        0.10293580651153585,
        0.10434894100519919,
        0.10590760051275523,
        0.10763987642600345,
        0.10951601826788168,
        0.11144078526875399,
        0.11325202456092984,
        0.11476051966229121,
        0.11576932623436115,
        0.11605201463939079,
        0.11533366023515877,
        0.11331722590563047,
        0.10974477577365771,
        0.10448832685325925,
        0.09763895497764549,
        0.08952056767188504,
        0.08061293822583773,
        0.071452162865081,
        0.06254576674036111,
        0.05430768489589582,
        0.04702050206507534,
        0.040847829946648526,
        0.03585077794664856,
        0.03199679997768377,
        0.02917662453693513,
        0.02724430815419604,
        0.026035531069350873,
        0.025378477366668654,
        0.025116847216359678,
        0.025125431656600226,
        0.02530119872955934,
        0.025560556050938123,
        0.025846656234795155,
        0.02612376749121354,
        0.02636158137770028,
        0.026540796041951278,
        0.026654268309742907,
        0.026699275434812857,
        0.026670035479468026,
        0.026568466345318474,
        0.02640088163645683,
        0.026170690823619648,
        0.025880530870217588,
        0.025539059218136515,
        0.02515489960437122,
        0.02473265087363616,
        0.024279422553162754,
        0.02380439947504166,
        0.023315680083212782,
        0.022817490169042897,
        0.02231645473460793,
        0.021822086731762183,
        0.021336107427643098,
        0.02086237865894524,
        0.020405481807673227,
        0.019968832366432758,
        0.019550421608240876,
        0.01915136010929018,
        0.018773191548738865,
        0.018413441387403653,
        0.01806760237290653,
        0.017734716558040438,
        0.017412251933661797,
        0.017094443556606262,
        0.016776753632074964,
        0.016457472763553343,
        0.01613262273474572,
        0.01579700725991335,
        0.015449861508557578,
        0.015090750301566468,
        0.014716988443039357,
        0.01432868420183813,
        0.01392876736599616,
        0.013519894060934245,
        0.013100996001915166,
        0.012676984639831655,
        0.01225254997559628,
        0.01182844259895834,
        0.011407805486552415,
        0.010993861533311949,
        0.010589241334352024,
        0.010191988030099401,
        0.00980595784880347,
        0.009430161851501504,
        0.009064047304669153,
        0.008704742735838324,
        0.008353481389468464,
        0.008006898085259806,
        0.007661739429435294,
        0.007315973781596101,
        0.006967938258988203,
        0.006613791011921001,
        0.00625030599513172,
        0.005875943668867839,
        0.005487820984873319,
        0.005083316742288953,
        0.004660321411540367,
        0.004217942349892916,
        0.003753682672417529,
        0.00326696764001175,
        0.002756770679785648,
        0.0022235664119968444,
        0.0016659115084227715,
        0.0010849717570047966,
        0.000481390435072542,
        -0.00014414790956663752,
        -0.000790411827531197,
        -0.001456108132928488,
        -0.002138885655730585,
        -0.00283756806001048,
        -0.0035500911155478166,
        -0.004274136306470784,
        -0.005007665007536317,
        -0.0057486520353133615,
        -0.006495440025747068,
        -0.007245318201532186,
        -0.007997077773426465,
        -0.008748797289425942,
        -0.009499501798384703,
        -0.010246861894623366,
        -0.01099076380280962,
        -0.011729913494331433,
        -0.012463978056818517,
        -0.013191409179373788,
        -0.013913213998160064,
        -0.014628446305203338,
        -0.015337085380857344,
        -0.01603866081539289,
        -0.01673459539083656,
        -0.01742378338869184,
        -0.018106438647349753,
        -0.018783158106085836,
        -0.019454643975387174,
        -0.02011964276597147,
        -0.020779259763013706,
        -0.02143355446863103,
        -0.022083283491039368,
        -0.02272692160072263,
        -0.023366177066640435,
        -0.02400094808214076,
        -0.024631377923902117,
        -0.025256596917750566,
        -0.02587872075866071,
        -0.0264969110776114,
        -0.027111338864598034,
        -0.027721869906074326,
        -0.02833060663298476,
        -0.028935963310362356,
        -0.02953799428318554,
        -0.030138372968698573,
        -0.03073719324246008,
        -0.03133260287240806,
        -0.031926706169536835,
        -0.032519290889639056,
        -0.03311074941128019,
        -0.033698971339603534,
        -0.03428721091779401,
        -0.034875105242641063,
        -0.03546111133100097,
        -0.03604739792174147,
        -0.036636123117314866,
        -0.03722727310975719,
        -0.037822350637013925,
        -0.03842585702372451,
        -0.03904290886650332,
        -0.03967496981210237,
        -0.040332125535945874,
        -0.04102259702914125,
        -0.0417591319943396,
        -0.04255311521390441,
        -0.04342792082272614,
        -0.044406860769716554,
        -0.04552055729019564,
        -0.04680973833724995,
        -0.04832839711748178,
        -0.05014009639592428,
        -0.05232756644775746,
        -0.054995140294414165,
        -0.05826527064907588,
        -0.062280334426083,
        -0.06719882943641681,
        -0.0731822145520506,
        -0.0803666740627854,
        -0.08884426965604368,
        -0.09861664523876866,
        -0.10958546911171742,
        -0.12154724069042755,
        -0.134284870341596,
        -0.14767790059477157,
        -0.16187811349254144,
        -0.17743490784024535,
        -0.1953033223040675,
        -0.21653630715299407,
        -0.24163640604631487,
        -0.2696623579213306,
        -0.2974198880237775,
        -0.3196066813826991,
        -0.32997228939634143,
        -0.3231958784867435,
        -0.29697318293452396,
        -0.25291344899801405,
        -0.19575064015555727,
        -0.13147241600099535,
        -0.0653183666012138,
        -2.1687483457440177e-17
    ]
}

==> data/ldc_Re10000/profiles_0804327.json <==
{
    "ux(x=y=0)":[
        -2.6747547325097836e-16,
        -0.023106045088006802,
        -0.045768118402040696,
        -0.06694619083336699,
        -0.08562258463697459,
        -0.1010362095945768,
        -0.11271739830195439,
        -0.1205560155689035,
        -0.12482155270202995,
        -0.12616395445223683,
        -0.12544785367710518,
        -0.12349369469433809,
        -0.12091831770062633,
        -0.11811451693260838,
        -0.11531919678431818,
        -0.11264613079665305,
        -0.11018019092462822,
        -0.10799191723567327,
        -0.10611992279602586,
        -0.10455335068513909,
        -0.10321829173178719,
        -0.10198814498563354,
        -0.10071134919523612,
        -0.09923488451663319,
        -0.09742928759225535,
        -0.09523682022147638,
        -0.09274673588317353,
        -0.09021825601529107,
        -0.08806484191699383,
        -0.08679235723884036,
        -0.08686321856834889,
        -0.08858806271441927,
        -0.09206797871587379,
        -0.09720036092562112,
        -0.10373268691954877,
        -0.11130724884528699,
        -0.11948944446134331,
        -0.12782064546093247,
        -0.1358556031388054,
        -0.14317972601336487,
        -0.14924069074519217,
        -0.15311057894370872,
        -0.15354247310473534,
        -0.1496007011231259,
        -0.14155518949279372,
        -0.1311605561183767,
        -0.12089299583770219,
        -0.1127418979050286,
        -0.10748833704540221,
        -0.1048262398956562,
        -0.10396135234639789,
        -0.10416386488326354,
        -0.1049650506216695,
        -0.10613218952401186,
        -0.10755261644093608,
        -0.10916872743002883,
        -0.11093873954400553,
        -0.112827260522196,
        -0.1147926317623788,
        -0.11678335538351517,
        -0.11872387876267651,
        -0.12051441311497575,
        -0.12204218094153782,
        -0.12318831368968444,
        -0.12381719215298335,
        -0.12380671917875909,
        -0.12305678627608956,
        -0.12148766477067353,
        -0.11905406941714945,
        -0.11574203545989926,
        -0.11156509788214945,
        -0.10656958618886943,
        -0.10082432721160844,
        -0.09442952961614355,
        -0.0874980132642668,
        -0.08016177044031132,
        -0.07257408558777881,
        -0.06493066451280477,
        -0.05744191403893822,
        -0.05033848069144029,
        -0.043833274502873915,
        -0.0381201175070534,
        -0.03332924748163913,
        -0.029521127975776246,
        -0.0266184563553504,
        -0.024495257810642726,
        -0.022985355908666415,
        -0.021937064490378324,
        -0.021233138203526555,
        -0.020747302566912935,
        -0.020368792407991516,
        -0.02003593139901012,
        -0.019720933895456455,
        -0.01940659039865498,
        -0.0190798518413572,
        -0.018736215963024265,
        -0.018365398916452468,
        -0.01796954357755955,
        -0.017554657249454507,
        -0.017123169668333268,
        -0.01667640517220315,
        -0.01622117705625667,
        -0.015762849425215178,
        -0.015302425119894068,
        -0.014843233728581129,
        -0.014389599969262418,
        -0.013942898479981265,
        -0.013503284855401771,
        -0.013072102848615678,
        -0.012652030632730786,
        -0.0122409373709368,
        -0.011838009860698905,
        -0.01144464554761066,
        -0.011060503091797104,
        -0.01068263583832132,
        -0.010310606731970628,
        -0.009944820242063206,
        -0.009582815606732905,
        -0.00922229999912903,
        -0.008863480712888776,
        -0.008505268374867767,
        -0.00814414406108047,
        -0.007779028345541538,
        -0.007410120325854651,
        -0.007033988194047095,
        -0.006647894284353995,
        -0.006251596615004591,
        -0.005843951928547602,
        -0.005420672427736828,
        -0.004979901844710917,
        -0.0045210891003762245,
        -0.004042952134625117,
        -0.0035406868429666825,
        -0.003014570636036236,
        -0.0024643972984853936,
        -0.001887243786026004,
        -0.0012819256647996545,
        -0.0006501584190614979,
        8.041068264277487e-06,
        0.0006943582205380834,
        0.0014060492986121347,
        0.002140197088186954,
        0.0028964113992193336,
        0.0036728345075775475,
        0.004464123393243313,
        0.005267361027145649,
        0.006080904301158398,
        0.006899695476855452,
        0.007718394620128267,
        0.008535083262077674,
        0.009346315277789733,
        0.010146886955352733,
        0.010933075027783054,
        0.011704387134876187,
        0.012456389468377396,
        0.013186216119473989,
        0.013892310181921781,
        0.01457533768296026,
        0.015231222197474104,
        0.015860264535536184,
        0.01646294281587905,
        0.017040112799377057,
        0.017589503481139312,
        0.01811426304145749,
        0.018616068404829867,
        0.0190954249135672,
        0.01955297232666239,
        0.019993699823981498,
        0.0204192089804734,
        0.020830098032389218,
        0.02123074126263227,
        0.021625274512296313,
        0.022015173817977466,
        0.02240270032834532,
        0.022793091615187052,
        0.02318962885344189,
        0.023592766796821325,
        0.024007022739472278,
        0.02443579886974053,
        0.02488142409809195,
        0.0253431119218843,
        0.025827148994895622,
        0.02633289929743979,
        0.026862903404924525,
        0.027415523333545494,
        0.027997598108431762,
        0.028605963357282056,
        0.029243340502142463,
        0.029911505477985417,
        0.030613638268270276,
        0.03135075635285604,
        0.0321233366812217,
        0.03293735899759059,
        0.03378990372659336,
        0.03468174193432014,
        0.035609005575898946,
        0.03656906017085432,
        0.0375505247994605,
        0.03854338101869339,
        0.03953642284406744,
        0.04051477769195427,
        0.04146218444247202,
        0.042367548872330955,
        0.0432216617062249,
        0.04401621375165379,
        0.0447476875294722,
        0.04542078499193475,
        0.046042076276707304,
        0.046617100451677544,
        0.04716320513787604,
        0.04769303066064942,
        0.048225354725517484,
        0.04877247994544725,
        0.049358010680862464,
        0.049995103075455426,
        0.05069900561915245,
        0.05148608417271504,
        0.05236553159629986,
        0.05335044259530604,
        0.054437073685353506,
        0.055638904415560166,
        0.056943047167532734,
        0.05835269106481593,
        0.05985430584803664,
        0.06144306399817541,
        0.0631092122513054,
        0.06483738340388438,
        0.06662816239207618,
        0.06846073898336386,
        0.07033931674331591,
        0.07224093063885892,
        0.07417140064069075,
        0.07610456433797272,
        0.07804054069367529,
        0.07995235514123322,
        0.08183734373297674,
        0.08366189812181313,
        0.08542922376473952,
        0.08710477594214211,
        0.08871740040219162,
        0.09024007582438387,
        0.09178703626126725,
        0.0933951802721777,
        0.09540631161984624,
        0.0980723815205131,
        0.10241829856226149,
        0.10940284894872968,
        0.12149229326965627,
        0.14177070604806682,
        0.17462151564187003,
        0.2276866604653605,
        0.3073201896576881,
        0.42351175071229424,
        0.580298853237838,
        0.7773116099010501,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -7.229045140287802e-18,
        0.010252007905639937,
        0.020100936920531897,
        0.02922634233514335,
        0.037484105025041264,
        0.044847473535739195,
        0.05132457356947881,
        0.05690648711672975,
        0.06154355318896392,
        0.06516987585292175,
        0.06776505792169298,
        0.06941784686279318,
        0.07032186308692598,
        0.07075468003401945,
        0.07103513495449086,
        0.07143376064617152,
        0.07212009531201427,
        0.07316883877843322,
        0.07459629804509205,
        0.07640065828240263,
        0.07856751378044688,
        0.08104082534106244,
        0.08371014701981679,
        0.08645911854152129,
        0.08922379486836618,
        0.0919988144524775,
        0.09479471555113884,
        0.0975889831589654,
        0.1002908282024331,
        0.102736362742925,
        0.10472462240768898,
        0.10607368364001427,
        0.10665622418089188,
        0.10641726824814887,
        0.10539290360999821,
        0.10368679377875395,
        0.10144934465488559,
        0.09885748439452953,
        0.09609158092777145,
        0.09329987045265493,
        0.09058701127660837,
        0.0880259202241284,
        0.08565660399834261,
        0.08348466293275698,
        0.08150346046913406,
        0.07970550526215073,
        0.0780742057101458,
        0.07658692747963101,
        0.07523092613433635,
        0.07399457907790609,
        0.07285898000950154,
        0.07180533516553658,
        0.07082554777886575,
        0.06990424458354888,
        0.06901716249306951,
        0.06815203432551514,
        0.06729868006088312,
        0.06643496087293396,
        0.06554568299891277,
        0.06462608507810153,
        0.06366671107172008,
        0.06265404224499913,
        0.06158788934011809,
        0.060470589893446114,
        0.0592996078293395,
        0.05807431953789041,
        0.056804604961975,
        0.055495719680863205,
        0.05414946895270304,
        0.05277220789993495,
        0.051374722866259534,
        0.04995957194160127,
        0.048529794430555884,
        0.04709348041675977,
        0.0456575637804522,
        0.04422209346697741,
        0.04279146414325704,
        0.041374080479942836,
        0.039972466222583276,
        0.038586992342251096,
        0.037225454576085594,
        0.03589512353362699,
        0.03459698966904866,
        0.033336943648728835,
        0.03212641770545091,
        0.030971440049255523,
        0.029876425770049137,
        0.028852331118425334,
        0.027908783255825294,
        0.027048002438792327,
        0.026273097344369493,
        0.02559016629645559,
        0.024996820525600254,
        0.02448579282963992,
        0.024051964837956623,
        0.02368907511762969,
        0.023382346549904006,
        0.02311821691557921,
        0.02288681186639606,
        0.02267563333037642,
        0.02246904602194838,
        0.022257924297048735,
        0.022035886254359153,
        0.02179392552084352,
        0.02152532639629684,
        0.021230046418443047,
        0.020907434369633607,
        0.020555136681659786,
        0.020175392511675914,
        0.01977361010974328,
        0.019351179134275732,
        0.01891056108011047,
        0.018457556792727804,
        0.01799731356966802,
        0.017530136047403347,
        0.017060265788143014,
        0.016592492283595498,
        0.01612838073969088,
        0.015667481040006793,
        0.01521354068824976,
        0.014768395742101984,
        0.014330441529350504,
        0.013899832621902043,
        0.013478733370994376,
        0.01306624751136859,
        0.01266014921161683,
        0.012261035458625918,
        0.011870159797241746,
        0.011484138621366435,
        0.011102328363674065,
        0.010725851596082758,
        0.010353782146323742,
        0.009983424474911127,
        0.009615241545644058,
        0.009249992166866266,
        0.008885524979542295,
        0.008520324325144314,
        0.008156011544489954,
        0.007791662174445702,
        0.007425574513188917,
        0.007057510852603814,
        0.006688613613629634,
        0.006317074008800506,
        0.005942264367019934,
        0.005564417360830609,
        0.005183966524057775,
        0.004798727988547085,
        0.004409180643929479,
        0.004015742688943056,
        0.0036174798697356904,
        0.003213381569535537,
        0.002804021831347848,
        0.0023896173169025005,
        0.00196850443997548,
        0.001541125450314346,
        0.0011073516331623601,
        0.0006672271442610118,
        0.00021917519476912745,
        -0.00023558983807891675,
        -0.0006980978314846291,
        -0.0011680071521264642,
        -0.0016467915716677597,
        -0.002133068579703171,
        -0.0026283250672162807,
        -0.003132154266569214,
        -0.0036456879360461905,
        -0.004167920101568262,
        -0.004700445407899091,
        -0.005242762574258461,
        -0.005796054124229405,
        -0.0063595732922502425,
        -0.006934788066797207,
        -0.007521708043785255,
        -0.008121076727375097,
        -0.008732516823592933,
        -0.009357942485020844,
        -0.009996860118481837,
        -0.010650428028937859,
        -0.01131881102680717,
        -0.012003378976351585,
        -0.01270436098737015,
        -0.013422488598744283,
        -0.014158649815204215,
        -0.014914005319059205,
        -0.015688821377172483,
        -0.016484238261818343,
        -0.017301172214892677,
        -0.01814085191685833,
        -0.01900336455370083,
        -0.019890435651700535,
        -0.020802642913918475,
        -0.0217412681898367,
        -0.022706011723968186,
        -0.023699247990981057,
        -0.024720523728616134,
        -0.025770790299861075,
        -0.026849423638403265,
        -0.027958283273468994,
        -0.029094885027607216,
        -0.030259614654546765,
        -0.03145018518862615,
        -0.032665471025616455,
        -0.03390099400075593,
        -0.035153692099545955,
        -0.036417740255248146,
        -0.03768846128065536,
        -0.038955974573097074,
        -0.04021305254927163,
        -0.041451537103639295,
        -0.042658515343401655,
        -0.043825347610373426,
        -0.04494306207266048,
        -0.04600076304592816,
        -0.046993388614109406,
        -0.04791543171721835,
        -0.04876929627357513,
        -0.049557460190963215,
        -0.050290345322243024,
        -0.05098712460484096,
        -0.05166902140627634,
        -0.05236857340967987,
        -0.053129476220548276,
        -0.054002843249141896,
        -0.05504975456804921,
        -0.056344374848331366,
        -0.05796248315501906,
        -0.0599843652432756,
        -0.06248345903772683,
        -0.06552333358211743,
        -0.06915384852412394,
        -0.07340195836948013,
        -0.0782836812168997,
        -0.08379743674606774,
        -0.08993443474375036,
        -0.09668779507339006,
        -0.1040771127562998,
        -0.11217957005190038,
        -0.12119730917940344,
        -0.13153604100356747,
        -0.14386948008318498,
        -0.1591224571968054,
        -0.17830499268700994,
        -0.2021731388635275,
        -0.23073359739300184,
        -0.2627687041224778,
        -0.2954687155166223,
        -0.3244909585523973,
        -0.3444876445739687,
        -0.3503194307452998,
        -0.3385375586017334,
        -0.30831218109688685,
        -0.26172802570939013,
        -0.20301452494323283,
        -0.13713730435038593,
        -0.06855170791096472,
        7.22922275981412e-18
    ]
}

==> data/ldc_Re10000/profiles_0846660.json <==
{
    "ux(x=y=0)":[
        5.783353677687848e-17,
        -0.017641390830114227,
        -0.035021379719700416,
        -0.05244385715294218,
        -0.06998344996990061,
        -0.08729775158493322,
        -0.10380138140700293,
        -0.11869313500560885,
        -0.1312468979912402,
        -0.14107268048003785,
        -0.14829473243833005,
        -0.15349820772014652,
        -0.15757100143793634,
        -0.1613970149528632,
        -0.16550748423572495,
        -0.16991074144824794,
        -0.17419334181528942,
        -0.1777411805813485,
        -0.17993824651383306,
        -0.18037744386688798,
        -0.17900936441889864,
        -0.17613039543055897,
        -0.17228533548862732,
        -0.16805797470033712,
        -0.1638817928191058,
        -0.1599888559304016,
        -0.15643969513824998,
        -0.1531762926855525,
        -0.15009285789477922,
        -0.1471063452990083,
        -0.14418215971930526,
        -0.1413072753522712,
        -0.1384806516984319,
        -0.13571090812856268,
        -0.13300878203731933,
        -0.1303822446991232,
        -0.12784185729862382,
        -0.12540533351805624,
        -0.12309149251259573,
        -0.12091267548349753,
        -0.11887334675128404,
        -0.1169713355490405,
        -0.1151894421095783,
        -0.11350271982259488,
        -0.11188874728656834,
        -0.11032866371737118,
        -0.10879722478558199,
        -0.10726188179084976,
        -0.10569105292368361,
        -0.10405387531428135,
        -0.10231541458257755,
        -0.10043356962104857,
        -0.09836899201163771,
        -0.09608047913533017,
        -0.09352555621656394,
        -0.09067460664291423,
        -0.08750901974481845,
        -0.08401806060694109,
        -0.08021438377386675,
        -0.07613906102772773,
        -0.07184782260084843,
        -0.06741430822282769,
        -0.06293235588218356,
        -0.05850151271556523,
        -0.05420799418817812,
        -0.05013090840960747,
        -0.04633030512860726,
        -0.04283558080258808,
        -0.03964666387972034,
        -0.036747552907201414,
        -0.034102621860793395,
        -0.03166305721106786,
        -0.02938352333113845,
        -0.027231105430237598,
        -0.02518138090933261,
        -0.02322541132326445,
        -0.02137028772733887,
        -0.019635091106402033,
        -0.018036255147505387,
        -0.016596379735297952,
        -0.015336059500446038,
        -0.014261466804525471,
        -0.013363205811435281,
        -0.012627202962037369,
        -0.012033369873604855,
        -0.011557456771000322,
        -0.011167060865573857,
        -0.010839016931899852,
        -0.010551980728321125,
        -0.010286785500337894,
        -0.010030236978954837,
        -0.009777900957931582,
        -0.009522312695050624,
        -0.009259907765158558,
        -0.008990984047306567,
        -0.008717661771021847,
        -0.008437159659428844,
        -0.008150182530653567,
        -0.007860312677951273,
        -0.007566964261970876,
        -0.007268913655920518,
        -0.006967463466741527,
        -0.0066649567113787975,
        -0.006357954655833572,
        -0.0060466015004227115,
        -0.005731905597205282,
        -0.005413049841256799,
        -0.005086141417087637,
        -0.004752420017445756,
        -0.00441136896868805,
        -0.004059904000708443,
        -0.0036953252372391777,
        -0.0033189997592340723,
        -0.00292857219117017,
        -0.0025203577628870174,
        -0.0020935043704269633,
        -0.0016482351157241632,
        -0.0011809701228938756,
        -0.0006887577650967919,
        -0.00017242092255792614,
        0.00036962088524803663,
        0.0009409940943673733,
        0.00154209816877863,
        0.0021722498215458706,
        0.002833084939025746,
        0.003526731933964131,
        0.004250662929399421,
        0.00500426214690372,
        0.00578816484675726,
        0.006600535781342176,
        0.007437155800932425,
        0.0082964780936392,
        0.009176093027507905,
        0.010071687802958135,
        0.010977738460511742,
        0.011891751230875058,
        0.012809957085485034,
        0.013725533012996505,
        0.014635187078002326,
        0.015536332139010465,
        0.016424434061378584,
        0.017294484511659367,
        0.018146294013847916,
        0.01897750069844771,
        0.019785221036222298,
        0.020567829048890054,
        0.02132724768585176,
        0.02206148822653834,
        0.022769657624653893,
        0.02345281821471249,
        0.024112724418857343,
        0.02474629887167534,
        0.025354375269926017,
        0.025937313770547414,
        0.026493809775127858,
        0.027019716741255684,
        0.027514842673355484,
        0.027976490022490558,
        0.028400774301046077,
        0.02878157480604593,
        0.029119810046726497,
        0.029409938685264425,
        0.029647221011783843,
        0.02983243002835874,
        0.029964887485570982,
        0.030044424973461485,
        0.030072465825340244,
        0.030054799466171237,
        0.02999713551578368,
        0.029902859948708047,
        0.02978131222891397,
        0.029641768439033614,
        0.029491327339997764,
        0.029336735946638378,
        0.029188585995277405,
        0.029054065385354946,
        0.02893696755679431,
        0.028843472036701442,
        0.028779377865254384,
        0.028746344124872255,
        0.028743749074361617,
        0.02877554149228207,
        0.028841544456229076,
        0.02893899110009902,
        0.029066484113204907,
        0.029225465530334248,
        0.02941315781320887,
        0.02962494498654578,
        0.029862444694267857,
        0.030123778373846555,
        0.03040651538239225,
        0.030707225399052917,
        0.031029130938833954,
        0.031368049961409884,
        0.03172296151447501,
        0.032093985620919856,
        0.03248269097161576,
        0.032887235651140996,
        0.03330880321212348,
        0.03375289123392325,
        0.03422082023903049,
        0.03471696046645682,
        0.03524777615861335,
        0.035821838526838054,
        0.036443911136641305,
        0.03712145323798377,
        0.03786332873018439,
        0.03867369682342894,
        0.039555024475184615,
        0.04050934202990618,
        0.041535704568333776,
        0.042627717791464056,
        0.043776995450688645,
        0.04497637043679302,
        0.0462118051358983,
        0.04747068303708065,
        0.04874106383345126,
        0.05001058229282396,
        0.05126922784290319,
        0.05250509820005374,
        0.05371727495405538,
        0.054893797316562805,
        0.05603970075906561,
        0.05714690666695907,
        0.05822428889891421,
        0.059266867527839,
        0.060284558118776053,
        0.06127815779252267,
        0.062254344402127584,
        0.06322017419975812,
        0.06417809336904003,
        0.0651417088847672,
        0.06610728650783841,
        0.06709664966927592,
        0.06810081378280626,
        0.06914932715100511,
        0.07022880063501102,
        0.07137689964930129,
        0.07257098251074655,
        0.0738692841627176,
        0.07522081483363073,
        0.07674960198706841,
        0.07832368046499809,
        0.08027327395954734,
        0.08236780316392163,
        0.08563906286198242,
        0.09034022690339107,
        0.09865760956650037,
        0.1135035682351229,
        0.139684045959713,
        0.1874419221662683,
        0.2654791691970815,
        0.3865439629188451,
        0.5542711961904692,
        0.764686593984477,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        1.4458269270102548e-17,
        0.014328056892021625,
        0.02808330099360841,
        0.0410729777241052,
        0.05310924887010967,
        0.0638674507770547,
        0.07292622595445779,
        0.0799267251078591,
        0.08474189112475777,
        0.08757730156607799,
        0.0889679415317593,
        0.08967361536468949,
        0.0904734171904063,
        0.09199568507926065,
        0.09460528239819543,
        0.09836436507302983,
        0.10307505311593133,
        0.10836604739842022,
        0.11376556351587103,
        0.11877504005496084,
        0.12295444484184428,
        0.12598743489602401,
        0.12773916359207485,
        0.12825877493692434,
        0.12772531960908662,
        0.12640640672816295,
        0.12459763707239943,
        0.1225526558451296,
        0.12044358701493559,
        0.1183710961446669,
        0.11638433466014142,
        0.11450251428505087,
        0.11271463170023535,
        0.1109863091987678,
        0.10928381031958485,
        0.10756520570983014,
        0.10578173114519511,
        0.10389370410185955,
        0.1018787657505608,
        0.0997217405620519,
        0.0974259614794776,
        0.0950175574447743,
        0.09253634258813816,
        0.09001886435515312,
        0.08750287149197766,
        0.08502669183593817,
        0.08261896829724226,
        0.0802962140500605,
        0.07808322003160628,
        0.07600679072871915,
        0.07408067703149725,
        0.07231215342531096,
        0.0707096245253032,
        0.0692587791072092,
        0.06792522080725227,
        0.06667408880236517,
        0.06546780528762502,
        0.06425578654132932,
        0.06299470441670095,
        0.061658916628845414,
        0.060227416187870836,
        0.05868195057965132,
        0.05702425753000332,
        0.05526739007538451,
        0.05342152451237441,
        0.05150096549286115,
        0.04953317643228854,
        0.04754054733183281,
        0.04553800783209107,
        0.04354491853713542,
        0.04158373645878607,
        0.0396643470316527,
        0.03779325967871868,
        0.0359830474817605,
        0.03424027385852026,
        0.03256152782267727,
        0.030947518797680724,
        0.029402894170993045,
        0.027921869932577045,
        0.02649762764147466,
        0.025132724228814612,
        0.023825644009824377,
        0.022569539950454638,
        0.021364361713985078,
        0.02021447438232411,
        0.019117656676049106,
        0.018073398068821116,
        0.017085995281357326,
        0.016159750421427272,
        0.01529196403332544,
        0.014484298251840166,
        0.013740940107936599,
        0.013060264474962405,
        0.012436773928561769,
        0.011870641678835864,
        0.011360242134033976,
        0.010897326941833178,
        0.010475092633737425,
        0.010090988742360946,
        0.009738048413070745,
        0.009406428709616318,
        0.009091638102347397,
        0.008790343769259567,
        0.008494458684896608,
        0.00819813469589588,
        0.007900907266572317,
        0.007599929368600857,
        0.007289885627558499,
        0.006970474093975991,
        0.006643736537231612,
        0.006307328204128221,
        0.005960081883146272,
        0.005605234735774035,
        0.005244542548829673,
        0.004876350553659567,
        0.004502976612105241,
        0.004127931927812906,
        0.0037512442425963605,
        0.0033726160694245266,
        0.002995755030822768,
        0.0026224579553476286,
        0.0022510911902398284,
        0.0018831138344012652,
        0.001521494385768263,
        0.0011657470181409351,
        0.0008141848352713972,
        0.00046874707587404185,
        0.0001307147398826297,
        -0.00020207197896308763,
        -0.0005300873243850018,
        -0.0008516180396596872,
        -0.0011679649746422433,
        -0.0014811418220176725,
        -0.0017907107678496014,
        -0.0020964231760535576,
        -0.0023998831777507766,
        -0.0027030670923030224,
        -0.0030048223404421964,
        -0.0033061018268899863,
        -0.0036088381098693186,
        -0.00391363544448967,
        -0.004219652095343085,
        -0.004528739125214185,
        -0.004842248562705343,
        -0.0051594493297016705,
        -0.005480678830614369,
        -0.0058076533965097455,
        -0.0061407470199338135,
        -0.006478814856416396,
        -0.006823292121545255,
        -0.007174913316187901,
        -0.007533070152680136,
        -0.007897665928751655,
        -0.0082697357780674,
        -0.008649431875671276,
        -0.0090354856690458,
        -0.00942890744192767,
        -0.009830002828061315,
        -0.010238211254725755,
        -0.01065265793958873,
        -0.011074701813219387,
        -0.01150386125588775,
        -0.011939346542576692,
        -0.012381161990970781,
        -0.01282995167816104,
        -0.013285086122503618,
        -0.013745939766975596,
        -0.014212994002670652,
        -0.014686123709312751,
        -0.015164891099199378,
        -0.01564892754696578,
        -0.016138730754266962,
        -0.016633826169164815,
        -0.01713391803593822,
        -0.017638730578088017,
        -0.01814877260452439,
        -0.018663281767424923,
        -0.019182003461675538,
        -0.01970466150427714,
        -0.02023179308081286,
        -0.020762131364506966,
        -0.021295499452053473,
        -0.021831734018576156,
        -0.02237101577678377,
        -0.02291140838865866,
        -0.023453393033778483,
        -0.023996410534369586,
        -0.024539946071196233,
        -0.025082058397314255,
        -0.02562368440922074,
        -0.026163742462959317,
        -0.026700761886978317,
        -0.027233947791958323,
        -0.0277641598796804,
        -0.02828931896744282,
        -0.028808600748487182,
        -0.029322043940590133,
        -0.029830351596724963,
        -0.03033087436261386,
        -0.030824542189179238,
        -0.031312177491402395,
        -0.03179370826662545,
        -0.032267711207848535,
        -0.03273706573327141,
        -0.03320211562016302,
        -0.033663555736472124,
        -0.034120949750576536,
        -0.03457864918267384,
        -0.03503705192247026,
        -0.03549504038844,
        -0.03595695774863009,
        -0.036424293446389935,
        -0.036895771982495724,
        -0.03737445700948914,
        -0.03786069067921653,
        -0.03835593013733305,
        -0.03885906805007052,
        -0.03937048188807269,
        -0.039892023209215983,
        -0.040420881621054415,
        -0.04095740109021057,
        -0.041501045989328744,
        -0.04205066667781332,
        -0.04260593475574733,
        -0.043163599974905854,
        -0.04372750831376556,
        -0.04429398406022017,
        -0.044864288982350495,
        -0.045440341534202226,
        -0.04602610396340735,
        -0.04662588930398852,
        -0.04725093233981091,
        -0.04792089859791685,
        -0.04866547645334549,
        -0.04953982176614436,
        -0.05063842113250139,
        -0.05211405043640596,
        -0.054208119311163386,
        -0.05729337752537875,
        -0.06190860490738998,
        -0.06877850400204165,
        -0.07880372494732235,
        -0.09297704694246652,
        -0.11217276042752487,
        -0.1367971972279437,
        -0.16627107288606188,
        -0.19845838582105002,
        -0.22934841845323087,
        -0.2532124411036068,
        -0.2637695189718555,
        -0.25623936372456385,
        -0.2290843571688233,
        -0.18458373793164534,
        -0.12789202846323225,
        -0.06489316640676564,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_0888993.json <==
{
    "ux(x=y=0)":[
        -5.494244878309997e-16,
        -0.042020464735727146,
        -0.0821893323514409,
        -0.11825396966889608,
        -0.1474324297757177,
        -0.16742085025260775,
        -0.17752503751789783,
        -0.17901999118515832,
        -0.17457199742143323,
        -0.16709994395893024,
        -0.1589463795114271,
        -0.1515367425083985,
        -0.1454462003672903,
        -0.14067979580170184,
        -0.13696428954220527,
        -0.13396250695669212,
        -0.13137929963573386,
        -0.1289879330063352,
        -0.1266391877318035,
        -0.12424014666815383,
        -0.12173717837965127,
        -0.11909362050801404,
        -0.11628067293707019,
        -0.11328498930802265,
        -0.110092591865527,
        -0.1066973541643179,
        -0.10311694298674078,
        -0.09938733593153559,
        -0.09557163417297027,
        -0.09176580562343101,
        -0.08810212866497624,
        -0.08473473507482311,
        -0.08179945704132197,
        -0.07938729612775351,
        -0.07753659982991978,
        -0.07623390181752118,
        -0.07542185278451403,
        -0.07501095711524254,
        -0.07489951835582388,
        -0.07498768236754756,
        -0.07519349574297132,
        -0.07546066961562806,
        -0.07574726874088694,
        -0.07601956948392045,
        -0.07625716614684512,
        -0.07644221302880783,
        -0.07655427309479672,
        -0.07657479945779297,
        -0.07649293700812411,
        -0.07629822980872558,
        -0.07598074807215029,
        -0.07553858182378365,
        -0.07497825751799393,
        -0.07430190978099943,
        -0.07351489016136602,
        -0.07263044546276017,
        -0.07165882678132225,
        -0.0706092274889907,
        -0.06949012289021554,
        -0.06831865405247255,
        -0.06710588561881181,
        -0.06586227330943109,
        -0.06460740437952278,
        -0.06336188348518453,
        -0.06213986745796014,
        -0.060960210057853986,
        -0.059846467623894915,
        -0.05881526861062637,
        -0.05787899847980721,
        -0.05705948535414448,
        -0.05637542386836301,
        -0.05583979304229502,
        -0.05546554536420683,
        -0.055271110305684594,
        -0.05526375901422112,
        -0.055445948661531436,
        -0.05581687143712878,
        -0.05637052618261024,
        -0.05708330734048059,
        -0.05792855355894914,
        -0.058873367155262125,
        -0.059876307378449234,
        -0.06088438037990146,
        -0.06185018754218397,
        -0.06271953108474275,
        -0.06343823756913906,
        -0.06395055023332637,
        -0.06421130483116241,
        -0.0641745952049131,
        -0.06380085176136435,
        -0.06306085162559281,
        -0.061939843801648464,
        -0.060430396270988354,
        -0.05853868335843398,
        -0.05628600273745242,
        -0.05370338698577599,
        -0.050833980838855736,
        -0.04773190780151222,
        -0.04447079042162826,
        -0.04112635268111615,
        -0.03778083864803888,
        -0.03451710819008061,
        -0.031415733627859245,
        -0.028539690451244576,
        -0.02594512548749214,
        -0.02367530796520068,
        -0.021757918497727086,
        -0.02020389240341548,
        -0.01901534083292056,
        -0.01818317850269487,
        -0.017685056337110774,
        -0.017492016562283986,
        -0.017572096047882964,
        -0.01788558526543868,
        -0.018387758055910235,
        -0.01903425561162691,
        -0.01977973980568925,
        -0.020575522592867664,
        -0.021373865518382558,
        -0.022133047895512212,
        -0.022811085536960783,
        -0.023371032650948604,
        -0.023785741994677017,
        -0.024034641967784674,
        -0.02410119989114235,
        -0.023975811004770847,
        -0.023653999041249627,
        -0.023128976911974377,
        -0.022389769110559437,
        -0.021424956424643905,
        -0.020215951189066342,
        -0.018734667917093585,
        -0.01694128932458699,
        -0.014791909912718032,
        -0.012248085911149259,
        -0.009287610132439724,
        -0.005934798066714247,
        -0.002280716576471074,
        0.0015057258757046196,
        0.005187025614151916,
        0.008484384949635004,
        0.011140220787251853,
        0.012977088344164583,
        0.01394252797816096,
        0.014123065586625858,
        0.01370337503912717,
        0.012913949249620043,
        0.01197102678221512,
        0.011041837797421093,
        0.010242718987884748,
        0.009642248099810232,
        0.009273644550008559,
        0.009140004508976047,
        0.009226817568469962,
        0.009505469118014033,
        0.00994265026957262,
        0.01050324278807623,
        0.011151510973031754,
        0.011856898235803218,
        0.012595137330526668,
        0.013353795863845783,
        0.014122824619352247,
        0.014900897679645444,
        0.015691814731269915,
        0.016505052891241743,
        0.017346065435509688,
        0.018223054705119677,
        0.019144511931687994,
        0.020114584929187287,
        0.021132532104957392,
        0.022195772632948488,
        0.023302728371491478,
        0.024439216012867,
        0.025594194677950752,
        0.026753208749166764,
        0.0278988828155853,
        0.029010725678663425,
        0.030069651145900274,
        0.0310591768447315,
        0.03195854138797481,
        0.0327538506486302,
        0.03343232334086546,
        0.03399070470750136,
        0.034422886986053974,
        0.0347393214339188,
        0.03495228997377522,
        0.03508370815736172,
        0.03515478822899526,
        0.03519647527623632,
        0.03523816871360132,
        0.03530032127955419,
        0.035405000316456665,
        0.0355659850650527,
        0.03578885075279471,
        0.036068782054205335,
        0.036402751644811125,
        0.036779355385894316,
        0.037187328513775375,
        0.03761747483511055,
        0.038070319589499545,
        0.03854821124883952,
        0.03906283970884146,
        0.03963373165625179,
        0.040284723699079046,
        0.041035804778369094,
        0.04190376397228275,
        0.04289917313839317,
        0.044017773986331526,
        0.04523963803050378,
        0.04654359751064944,
        0.04788995275422633,
        0.04925120808660438,
        0.05058104295349651,
        0.051869552314500085,
        0.05308346851940334,
        0.054225300810517754,
        0.055284553834280124,
        0.05627122054266747,
        0.05719116749544397,
        0.05805220199864654,
        0.05886817024899406,
        0.059645341531251256,
        0.06039553746326033,
        0.06112631655951912,
        0.061841867815062346,
        0.06255074605821143,
        0.06325264937598564,
        0.06395519908010878,
        0.06465483515801548,
        0.06535857646938967,
        0.06606472606913649,
        0.06677857695874331,
        0.06750167289958948,
        0.06824067605576499,
        0.06900264442537507,
        0.06979681844450833,
        0.07063832884360326,
        0.07155465268852719,
        0.07256410190132369,
        0.07376097486789715,
        0.07514946022600866,
        0.07699132199285916,
        0.0792934509944268,
        0.08259971884792254,
        0.08712882662341924,
        0.0940743915099158,
        0.10428848127639644,
        0.12010301169057591,
        0.1442489774590099,
        0.18050219803348633,
        0.23559337351716428,
        0.3151456182612691,
        0.42927663888642464,
        0.5830353388332178,
        0.7778937625014485,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -7.229146602083418e-18,
        0.021393254805632356,
        0.04168274121541882,
        0.05988355460457867,
        0.07507274116999316,
        0.08672314625994935,
        0.09489641389239306,
        0.10013569968675713,
        0.10319766089986324,
        0.10481601988062127,
        0.10556551677754282,
        0.10584043597990465,
        0.1058753277244297,
        0.10579803772344296,
        0.10567626446172733,
        0.10553670045839922,
        0.10537058383669809,
        0.10516402615652838,
        0.10489911282788246,
        0.10455031369388865,
        0.10410079131659897,
        0.10354299785725321,
        0.10286664113708884,
        0.10206951224593487,
        0.10116003527612727,
        0.10014632049731197,
        0.09903729099355918,
        0.0978515873678902,
        0.09660900245795154,
        0.0953210954199747,
        0.09400376710011688,
        0.09267583666927659,
        0.09134753391043665,
        0.09002308925646631,
        0.0887134675799404,
        0.08742543317468783,
        0.08615539442014908,
        0.08490121463058893,
        0.08366904637850861,
        0.08245269737802774,
        0.08124330005131242,
        0.08003997398363388,
        0.07884416200751095,
        0.07764415992503246,
        0.07643464926431617,
        0.07522050200055719,
        0.07399974068795279,
        0.07276310740283472,
        0.07151664391761108,
        0.07026887902818836,
        0.06901770733288591,
        0.06776569395455989,
        0.06653054610312904,
        0.0653218238454762,
        0.06414365581169774,
        0.06301232688117057,
        0.061948596454059,
        0.060957668439526394,
        0.060046136128077875,
        0.05922722646628901,
        0.05850270004918989,
        0.05785568149526494,
        0.05727178423700948,
        0.0567301159085285,
        0.056185946595431385,
        0.055585370045620336,
        0.054881398820752096,
        0.054020584711904136,
        0.052948986223194154,
        0.05163402276469516,
        0.05006805211737426,
        0.04825568586308267,
        0.04622171453967864,
        0.04401784870074647,
        0.041704778941531476,
        0.03933769434665329,
        0.036975770867502415,
        0.034675798932757226,
        0.032475985217965526,
        0.030399666636486987,
        0.028471119369597665,
        0.026704653999453803,
        0.025100509207290875,
        0.023658109849280337,
        0.0223829306837114,
        0.021265738039846042,
        0.020292541611049528,
        0.019456110256873875,
        0.018748734975595382,
        0.018157047368292992,
        0.01767284544372166,
        0.01729058621505349,
        0.017001344428520367,
        0.016795381539092002,
        0.016672643607818866,
        0.016637776651846074,
        0.01669508626306477,
        0.01685725389708438,
        0.017151590550969462,
        0.01760958109270315,
        0.018268374107887567,
        0.019174802356610912,
        0.020376758438292373,
        0.021905508060903613,
        0.02377520594081458,
        0.025977319237897045,
        0.028471276448934834,
        0.03118590404002306,
        0.0340379456410197,
        0.03694070932873793,
        0.03981043286638011,
        0.04257907083405993,
        0.04520278479299197,
        0.047653552329856595,
        0.04991429233110652,
        0.051979184268257476,
        0.05384614270303632,
        0.05550897076867841,
        0.056955505066986975,
        0.058173086476611874,
        0.05914228984599251,
        0.0598367859146278,
        0.060231847057429753,
        0.06030997399218585,
        0.06006249823285828,
        0.05949528145684982,
        0.058642467965028935,
        0.05756162241582903,
        0.056326167809251135,
        0.05502058536664267,
        0.05373003221268499,
        0.05252219978193577,
        0.05144282272084405,
        0.0505176941236007,
        0.049755497904525756,
        0.04914536058857263,
        0.04867152663532241,
        0.048314608359150565,
        0.04805242919589193,
        0.047861655302064016,
        0.047718597947932054,
        0.04760122582027017,
        0.04748398237808508,
        0.04734069719139077,
        0.047145932534813056,
        0.04687565996813359,
        0.04650353624340153,
        0.04600462724654262,
        0.04535901209602366,
        0.044545074112315,
        0.04354573755610455,
        0.042347147461772365,
        0.040941311121827154,
        0.03932128641590615,
        0.03748736951098026,
        0.03544418452031327,
        0.03320142635836325,
        0.030772119851005482,
        0.02817667272518822,
        0.02543874177532773,
        0.022586277056078668,
        0.019650837458441397,
        0.01666697835114141,
        0.013668740658695243,
        0.010689021633216642,
        0.007757304806203764,
        0.004897239843258091,
        0.0021244565230790205,
        -0.000551539000765885,
        -0.003126378647819703,
        -0.005601272540417899,
        -0.00797845113291815,
        -0.010259377774246122,
        -0.012443121317528057,
        -0.014526868371981187,
        -0.016503535208941073,
        -0.018362958494950808,
        -0.020094979282318126,
        -0.021687974213762527,
        -0.023133247432132634,
        -0.02442396846311004,
        -0.025558883883065674,
        -0.02653936268980296,
        -0.027373421550503166,
        -0.028071773561055353,
        -0.028649918767042568,
        -0.02912540415889656,
        -0.0295174306204043,
        -0.02984557492673249,
        -0.030130734431508238,
        -0.030392851121741313,
        -0.030649539940457174,
        -0.03091826648095893,
        -0.03121588207496564,
        -0.03155599954867521,
        -0.03195024044767266,
        -0.0324092049885577,
        -0.0329421844611848,
        -0.033553600761447026,
        -0.03424752866381998,
        -0.035025739582834566,
        -0.03588794808530159,
        -0.036830956249492564,
        -0.03785013135390292,
        -0.0389398349176771,
        -0.04009379430018204,
        -0.04130234726855233,
        -0.04255727987775478,
        -0.043850568503301275,
        -0.04517169994083199,
        -0.046511679384291106,
        -0.047863274573564873,
        -0.04921646188584033,
        -0.05056340367632333,
        -0.051898811647542266,
        -0.05321798451088823,
        -0.05451184729799431,
        -0.0557794142783032,
        -0.05701784567854528,
        -0.05822413366277053,
        -0.059396064013390946,
        -0.06053681749775803,
        -0.06164589345240489,
        -0.0627252493320329,
        -0.06378104045862071,
        -0.06482017153972044,
        -0.06584935341914844,
        -0.0668823022410226,
        -0.06793239839477615,
        -0.06901641544087286,
        -0.07014806315178242,
        -0.07134296241084288,
        -0.07261671074362133,
        -0.07397657710990811,
        -0.07542850185893481,
        -0.07698789968585641,
        -0.0786662392679073,
        -0.08051121774875483,
        -0.08262003734881652,
        -0.08518519761193728,
        -0.08855080731727773,
        -0.09323503747255925,
        -0.09993402697639826,
        -0.10936276264887768,
        -0.12196628013803933,
        -0.13741673112696448,
        -0.1542135909578557,
        -0.16949724401645508,
        -0.17938335837699576,
        -0.1800839029855734,
        -0.16927249330588778,
        -0.14699078211951494,
        -0.11549906455371182,
        -0.07834430140207801,
        -0.03910199960368626,
        7.229303685110037e-18
    ]
}

==> data/ldc_Re10000/profiles_0931326.json <==
{
    "ux(x=y=0)":[
        2.6025380773330585e-16,
        -0.0159079483342634,
        -0.03203445641813974,
        -0.04806668219043487,
        -0.06329255048133199,
        -0.07688850734318163,
        -0.08815468121544093,
        -0.09665108595918245,
        -0.10232532955360693,
        -0.10545732832413048,
        -0.10658452748967205,
        -0.10635678430161366,
        -0.1054144074307506,
        -0.10426663833818751,
        -0.10323077962547915,
        -0.10243073843151891,
        -0.10181578259957842,
        -0.10117445771128132,
        -0.10019160538217409,
        -0.09849852202232498,
        -0.0957614204413855,
        -0.09178977519294836,
        -0.08663958232860168,
        -0.08071625509800531,
        -0.07478973400635397,
        -0.06996103051574702,
        -0.0674258701579309,
        -0.06823819044041134,
        -0.07310288446437938,
        -0.08205309613591913,
        -0.09440635266098236,
        -0.10906853557230128,
        -0.12483588286740296,
        -0.14027069096510889,
        -0.1533988429910804,
        -0.16195452017175688,
        -0.16425536853664527,
        -0.16010120815327974,
        -0.15080373816780457,
        -0.13853669283902215,
        -0.12550906298526623,
        -0.11345183724405031,
        -0.10344751638914695,
        -0.09591658925829089,
        -0.0907399976784458,
        -0.08746856521446676,
        -0.08553512775683622,
        -0.08443438461990278,
        -0.08379815863593731,
        -0.08339741989850277,
        -0.08309244525602101,
        -0.08281219050373431,
        -0.08252614891897578,
        -0.0822241074354842,
        -0.08190529431703739,
        -0.08157636542628066,
        -0.0812421913061462,
        -0.08090545590541867,
        -0.08056795139351512,
        -0.08023440701191015,
        -0.07990409061938786,
        -0.07957081561514157,
        -0.07923043154757642,
        -0.07887799365574481,
        -0.07849784398526906,
        -0.07807150613531011,
        -0.07757954451966477,
        -0.07699514749124742,
        -0.07627964713077433,
        -0.07539445140900168,
        -0.07429673691701899,
        -0.0729374802826201,
        -0.0712651194122182,
        -0.06924087134853435,
        -0.06683287505125224,
        -0.06402343700819485,
        -0.06081788865819096,
        -0.0572505447338034,
        -0.053375773552711225,
        -0.04926213077414605,
        -0.04499308845623802,
        -0.04064549320005352,
        -0.036277330130714804,
        -0.031931227914242265,
        -0.02763846128937602,
        -0.023433581829285042,
        -0.01936432710788867,
        -0.01550922686417599,
        -0.011962770307508388,
        -0.008812062746653984,
        -0.0061243269910261945,
        -0.003933091938254174,
        -0.0022254174908925865,
        -0.0009473191568906986,
        -2.4346344774373822e-05,
        0.0006414022347527206,
        0.0011539744840587888,
        0.001595166533127186,
        0.0020256500973297484,
        0.002479085947683121,
        0.002965408730378007,
        0.003472604220801158,
        0.003974840676524596,
        0.00444737577536017,
        0.0048663464655726765,
        0.005213388465208279,
        0.005481202075334663,
        0.00567303934987722,
        0.005797048234920078,
        0.005864283991008648,
        0.005891374206696908,
        0.005893713691846145,
        0.005883323698766937,
        0.005871325839575905,
        0.005868344763065792,
        0.005880908611489414,
        0.0059123467177646695,
        0.005968524142994652,
        0.006053591141657883,
        0.006169412333614631,
        0.006317252593945927,
        0.006503742685031607,
        0.006730274325517094,
        0.006999487612489688,
        0.0073153655016408815,
        0.007684222287858327,
        0.008106254146121865,
        0.008585749069847512,
        0.00912649235388321,
        0.009731463059317142,
        0.010400790465811383,
        0.011135788262840332,
        0.011937500860638281,
        0.012804546365610934,
        0.013733019673280113,
        0.014721624682470265,
        0.01576653340536807,
        0.01686117177081888,
        0.018000140592332306,
        0.01917792217343985,
        0.020387445209159256,
        0.021618088027432335,
        0.022863774383612985,
        0.024112916507637337,
        0.02535332089610231,
        0.026568053969471025,
        0.027742263624775006,
        0.028851325907973256,
        0.02986919994874426,
        0.030765064863003674,
        0.031508344879606645,
        0.03206362490442374,
        0.032400741493028073,
        0.032498113544789924,
        0.032342286920348386,
        0.03193325779546303,
        0.031288211900509864,
        0.03044071818456885,
        0.029435366482023252,
        0.028323313824377146,
        0.027163278881709486,
        0.02600534615816284,
        0.02489604390714219,
        0.023873394829994288,
        0.022973704065231245,
        0.022223409036665937,
        0.02164991465170948,
        0.021279779394730282,
        0.021133501791668216,
        0.021226661493986953,
        0.02156659010227876,
        0.022152550168363563,
        0.022971625597531513,
        0.023999818411877934,
        0.025209735301499486,
        0.026563499031788007,
        0.02802348831194372,
        0.02955071555541192,
        0.03111363241839892,
        0.03268008272442805,
        0.034226848119339376,
        0.03573758369811874,
        0.03720279272249822,
        0.038616415630640694,
        0.03997823741839976,
        0.04129463363241833,
        0.042569900062958924,
        0.04381153194606802,
        0.04502601580926003,
        0.04622254661883414,
        0.047401506031060484,
        0.048566577292919744,
        0.049717926981703166,
        0.05085466117718824,
        0.05196920443814544,
        0.053059368655182314,
        0.05411910783383904,
        0.055142185541931385,
        0.05612068374483944,
        0.057054326749338025,
        0.057936488005508935,
        0.0587668156145935,
        0.05954251905660242,
        0.06026979380003661,
        0.06094602057237522,
        0.06157838170952732,
        0.062169945804625995,
        0.06273105064642498,
        0.0632629123669001,
        0.06377770713767354,
        0.06428070120747428,
        0.06478154198234416,
        0.06528201843103444,
        0.0657942586129556,
        0.06631642909764096,
        0.06685431559129826,
        0.06740598375414163,
        0.0679742883921421,
        0.06855113685346753,
        0.06913685471862237,
        0.06972779650858861,
        0.0703143346915889,
        0.07089861131878294,
        0.07147147774370664,
        0.0720341988263777,
        0.07258044445544176,
        0.07310983542499322,
        0.07361929061815162,
        0.07410789779658328,
        0.0745748985280362,
        0.07501746054111771,
        0.0754410088109394,
        0.07583687300655949,
        0.07621952554656651,
        0.07657754154956724,
        0.07694172083512382,
        0.07730127202279816,
        0.0777174650480092,
        0.0781931468454719,
        0.07884266320019989,
        0.07970204062701935,
        0.08100489233976779,
        0.08281917268151663,
        0.08570681216464497,
        0.08987875313955437,
        0.09669281923487084,
        0.1065620720473543,
        0.12191732977899715,
        0.14502611701737034,
        0.17940598359393867,
        0.23219868073449998,
        0.30907662516572176,
        0.42166547881020117,
        0.5760231674580097,
        0.7737224061533985,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        -7.229231202854178e-18,
        0.015706731690795513,
        0.030478861045128074,
        0.043915424112028555,
        0.05580391395296221,
        0.06596828064949264,
        0.07429406418374737,
        0.08076496283928407,
        0.08548123548970635,
        0.08864907399904197,
        0.0905303299372552,
        0.09138249915190925,
        0.0914162628375286,
        0.09079927167085387,
        0.08966865154263054,
        0.08814204906378528,
        0.08632774476841779,
        0.08433446728892874,
        0.082258303086767,
        0.0801777076907078,
        0.07815676061955419,
        0.07624302959930873,
        0.0744693612750103,
        0.07285891437693023,
        0.07143232437894631,
        0.07020327621632183,
        0.06917857392784912,
        0.06836846171846317,
        0.06777705541093623,
        0.06739833600171803,
        0.06722384297226285,
        0.06724352228412252,
        0.06743240542598535,
        0.06775758834758282,
        0.0681903774623692,
        0.06869780842791878,
        0.06924000658420794,
        0.0697823594086665,
        0.07030433246617934,
        0.0707840842902764,
        0.07120539603285915,
        0.0715670460195711,
        0.07187780997010153,
        0.07214211260715994,
        0.07237165405786045,
        0.07258702651741497,
        0.07280279095160408,
        0.07302438667200413,
        0.07326227045005008,
        0.07352192949200033,
        0.07379290250742382,
        0.07405821488347418,
        0.07430019175351035,
        0.07448475951573535,
        0.07456205312181138,
        0.07448098398550504,
        0.07418806306302389,
        0.07361815194766004,
        0.072714435436658,
        0.07144080590858745,
        0.06977472637940656,
        0.06770975277890078,
        0.06527618933442092,
        0.0625306021021412,
        0.05954189572668256,
        0.0563955636740173,
        0.05319422261147834,
        0.0500326186668234,
        0.046990309536332105,
        0.04413888862555054,
        0.04153287606143662,
        0.03919743463540423,
        0.037137710107691686,
        0.03535026411896913,
        0.033817771651943405,
        0.03250846879323488,
        0.03139462367441175,
        0.030452598474837278,
        0.029656269499938187,
        0.028980008459263715,
        0.028410327355588717,
        0.027933627691886655,
        0.027533532744633105,
        0.02719815818195526,
        0.026923196772095544,
        0.0266969207909622,
        0.02650803216576428,
        0.026351114824152526,
        0.026221412083005356,
        0.026104781286802166,
        0.02599526357364964,
        0.02588835453158355,
        0.02577672976588528,
        0.0256504614071823,
        0.0255072892384971,
        0.025344592376648177,
        0.025156383274593026,
        0.02493894146287169,
        0.024694708524282745,
        0.02442300541695248,
        0.024122106820385396,
        0.023793831843308556,
        0.023443772464235398,
        0.023071321406237535,
        0.022678420000471395,
        0.02227050590828705,
        0.02185172706980191,
        0.02142130003275,
        0.020983039590993065,
        0.020542231000980283,
        0.020099561712952973,
        0.019654291039072572,
        0.019210957433415707,
        0.018771201396747542,
        0.018333031737593587,
        0.01789604852786026,
        0.017463121028538135,
        0.01703175901740617,
        0.01659899969394396,
        0.016164802485326903,
        0.015729304536911504,
        0.015287931541392335,
        0.014838882090675527,
        0.014382785739801665,
        0.013917595353101582,
        0.013440711607642562,
        0.012952312185244114,
        0.012454616338390784,
        0.011945216796901081,
        0.0114252244541086,
        0.010897504268751619,
        0.01036342951248199,
        0.00982383425800251,
        0.009281360252267126,
        0.008739731561257737,
        0.008200450998541367,
        0.007664772534729813,
        0.00713705796507863,
        0.006619294710784069,
        0.006112999591181425,
        0.005619767971838996,
        0.005143368335095852,
        0.004684568613590779,
        0.00424408931465087,
        0.0038244459953946488,
        0.0034268223513354984,
        0.0030515472701209217,
        0.0026987546574664617,
        0.0023702588378095237,
        0.0020653383039180243,
        0.0017831872363614724,
        0.0015236357702778352,
        0.0012863560562953907,
        0.0010693941163030193,
        0.0008706231207643651,
        0.0006894225758108718,
        0.000523210035310129,
        0.00036914747249938186,
        0.00022473920646026848,
        8.804246185271667e-05,
        -4.4518089574468566e-05,
        -0.00017622235799410742,
        -0.00030971978786852603,
        -0.00044840121353964345,
        -0.0005957971014568828,
        -0.0007558825088676504,
        -0.0009314657471592657,
        -0.0011273309483900802,
        -0.0013468577864339283,
        -0.0015945504833716332,
        -0.0018743936602752614,
        -0.002191451119273877,
        -0.0025493525841859934,
        -0.002952983062343532,
        -0.003406893891736706,
        -0.0039152496707094454,
        -0.004481615114786772,
        -0.005109681579374573,
        -0.00580256069879595,
        -0.006561714821771218,
        -0.007388651229138174,
        -0.008283494279409463,
        -0.00924479973988769,
        -0.01027054956663902,
        -0.011356921736966313,
        -0.012498765014788553,
        -0.013690205228111174,
        -0.014924665577127466,
        -0.016191981289607214,
        -0.017484259520525812,
        -0.018793103353233826,
        -0.020107931554893724,
        -0.021418923970329757,
        -0.022719533853547445,
        -0.024001659894594532,
        -0.02525731559343593,
        -0.026481804717989443,
        -0.02767235967595094,
        -0.028823885688676283,
        -0.029934259361225363,
        -0.03100336289112405,
        -0.032030348392828166,
        -0.03301281867440997,
        -0.03395173750628806,
        -0.03484717155468883,
        -0.03569716784501166,
        -0.03649963219689615,
        -0.03725623277905507,
        -0.03796288907508723,
        -0.038619690108502,
        -0.03922592353879288,
        -0.039783570611949454,
        -0.040296271351857996,
        -0.04076765325041133,
        -0.04120955202794488,
        -0.041635941012495986,
        -0.04206096625607527,
        -0.042510247258157406,
        -0.04301233360942955,
        -0.043599982057975516,
        -0.04431238472416627,
        -0.045200895748106804,
        -0.04632076453967779,
        -0.04773692782288587,
        -0.04952824140537478,
        -0.051783268118261686,
        -0.054601047855178,
        -0.058086569952088614,
        -0.0623569926316558,
        -0.06752397375880959,
        -0.07369668044993709,
        -0.08096888368396919,
        -0.08942121442683038,
        -0.09907972461087423,
        -0.1099130345914805,
        -0.12176894392752194,
        -0.13434111437034088,
        -0.14716445779687257,
        -0.15975547955900168,
        -0.17180000051342728,
        -0.1834126712246482,
        -0.19521648694486757,
        -0.2082810254908358,
        -0.22372371261649485,
        -0.24205984427978705,
        -0.26242434019363575,
        -0.2820091568712995,
        -0.29644173645180716,
        -0.30084786985401585,
        -0.2911698083566975,
        -0.2656697113560414,
        -0.22568578861400015,
        -0.17488722039534413,
        -0.11783485464888306,
        -0.05871999021192498,
        -2.1688081629065548e-17
    ]
}

==> data/ldc_Re10000/profiles_0973659.json <==
{
    "ux(x=y=0)":[
        8.675051036230248e-17,
        -0.02701548407105511,
        -0.05367272169603039,
        -0.07916823423624308,
        -0.10235829350494806,
        -0.12204282533558745,
        -0.13727333916116335,
        -0.14758158894591134,
        -0.15311485465916366,
        -0.15455236206928,
        -0.15292636198199272,
        -0.1493794422093096,
        -0.14489444542508692,
        -0.14015646245068675,
        -0.13556566242465695,
        -0.1313059489822745,
        -0.12740524740586337,
        -0.12380896322357372,
        -0.12041944247036529,
        -0.11713751383706733,
        -0.11387015589416563,
        -0.11053153311607365,
        -0.10706096780941635,
        -0.10342507733375679,
        -0.09961360314193733,
        -0.09564664351289744,
        -0.09158417364200014,
        -0.08753127367456184,
        -0.08362850745264905,
        -0.08005342087241801,
        -0.07701347527809609,
        -0.07471507264522144,
        -0.07332370863481778,
        -0.07292247459266556,
        -0.07345234859823609,
        -0.07468021945906435,
        -0.07622188664008477,
        -0.07761545530207056,
        -0.07841815264107513,
        -0.07831711566032044,
        -0.07721553731463233,
        -0.07525024883931186,
        -0.07272479286845657,
        -0.0700052963451886,
        -0.06741504660624725,
        -0.06515991050708746,
        -0.06331374631984558,
        -0.061837584481469324,
        -0.06062352217757586,
        -0.059532895696685004,
        -0.05843104071493855,
        -0.05721442116940363,
        -0.05582341448482761,
        -0.05423441713313457,
        -0.05245924197953237,
        -0.05054897650060302,
        -0.04858039706855227,
        -0.046652212349317046,
        -0.04488052913305716,
        -0.04339627461091219,
        -0.04232163786337114,
        -0.04176821166576352,
        -0.04183100900972815,
        -0.04257980561317909,
        -0.04405238450544201,
        -0.04625973740018497,
        -0.04918381069806235,
        -0.05276171678258361,
        -0.056877149779543994,
        -0.06134996422012025,
        -0.06593336183686939,
        -0.07032452792071954,
        -0.07420282138864724,
        -0.07725612233322818,
        -0.079203160843606,
        -0.07981398712873036,
        -0.07895474255587354,
        -0.0766543388347812,
        -0.0731116915005753,
        -0.06866025273729078,
        -0.06372176175876224,
        -0.05872690548042672,
        -0.054033245334764446,
        -0.0498715319528192,
        -0.04633248612899772,
        -0.04338034373089126,
        -0.04089891445402869,
        -0.03875594479354867,
        -0.036829944721868804,
        -0.035026762673744195,
        -0.03327424858194938,
        -0.0315255729184321,
        -0.02974516880354317,
        -0.02791563284566276,
        -0.0260299742964616,
        -0.0240945639758693,
        -0.02211381863540211,
        -0.020103021835431053,
        -0.01807820879020367,
        -0.016057913352955856,
        -0.01405461036487312,
        -0.012084859551759756,
        -0.01016171787248642,
        -0.008293097322140137,
        -0.006484502902981015,
        -0.0047423001931684375,
        -0.003068940881841872,
        -0.0014617324062013107,
        7.684670780395709e-05,
        0.001547936949355442,
        0.002954295035980438,
        0.004300956519624812,
        0.005587630231104361,
        0.006818079831297048,
        0.00799711444593813,
        0.00912754580954628,
        0.010211864452521391,
        0.011254813017889012,
        0.012264047663327534,
        0.013240718796989093,
        0.014189685370464389,
        0.015115871620422496,
        0.0160230932870905,
        0.016912591021643393,
        0.01778670789996892,
        0.01864873297661881,
        0.019497075338190884,
        0.020331387391080737,
        0.021152427181731336,
        0.021957588012182387,
        0.022743713222875953,
        0.023509239365662488,
        0.024253112809687206,
        0.02497088651007197,
        0.025660538576162538,
        0.026320999074328517,
        0.026951326806940686,
        0.02754773433261081,
        0.028110534773664955,
        0.0286393037974392,
        0.029132707380120554,
        0.02958752844578206,
        0.030004666120201154,
        0.030381709725298668,
        0.030715424702255432,
        0.031002615066684162,
        0.031242669715030976,
        0.031431512058270814,
        0.031565548444481714,
        0.03164488509398877,
        0.03166928268942984,
        0.03163818549744314,
        0.03155306707182248,
        0.03142059223570578,
        0.03124483079120288,
        0.031031386793799305,
        0.030789650563225943,
        0.03052998809070857,
        0.03026023030877401,
        0.029989349159600463,
        0.029730147554844093,
        0.02949037755708764,
        0.029277254475185352,
        0.029098654690466203,
        0.0289626530096217,
        0.02887160306328558,
        0.028828081076863344,
        0.02883574779829979,
        0.028893818541293234,
        0.029000011993503785,
        0.029151362044746262,
        0.029346470117438465,
        0.029577635880001757,
        0.029839007982252194,
        0.030124674167938476,
        0.03042856393476445,
        0.03073912365055682,
        0.03105042698442288,
        0.031355429020966885,
        0.03164430808808892,
        0.03191011377244875,
        0.032147494386343504,
        0.032353692315195845,
        0.03252334304421431,
        0.032658513870856436,
        0.03276319171890031,
        0.03284272287844646,
        0.03290439034792123,
        0.03295987090154917,
        0.03302303254722917,
        0.03310326459617068,
        0.033215226315676236,
        0.03336930723618178,
        0.03357856347926268,
        0.03384644555122336,
        0.03418372449995111,
        0.034594277957529625,
        0.035081909414353116,
        0.03564642425220167,
        0.03629319059725519,
        0.03701853777096012,
        0.037821603658857804,
        0.038698350688621326,
        0.039648052593095014,
        0.04065889343418914,
        0.04172829715033571,
        0.04284619139970503,
        0.04400524383913089,
        0.04519557628583604,
        0.04640770225074409,
        0.047637884169042424,
        0.048871719004950596,
        0.050106773151706065,
        0.051334348607455164,
        0.05255006581191168,
        0.05374786898500817,
        0.05492444295036693,
        0.056077089782843106,
        0.05720492400095955,
        0.0583033720620492,
        0.059377229734038285,
        0.060424937448880646,
        0.06144662337408639,
        0.0624494907505404,
        0.06342948082034387,
        0.06439833454830282,
        0.06534749213639285,
        0.0662945674393735,
        0.06722426252900283,
        0.06815719117965001,
        0.0690730845241307,
        0.06999454055272612,
        0.07089761019258788,
        0.07180194238379532,
        0.07268840975073046,
        0.07356955023953679,
        0.07443229178228668,
        0.07530343634144296,
        0.07616012091479811,
        0.07708097327145143,
        0.07804056964673348,
        0.0792035562619405,
        0.08055230849090496,
        0.08249920362201492,
        0.08494102932277185,
        0.08889666096905476,
        0.09467957804822161,
        0.10419771665144671,
        0.11998187749218936,
        0.14593681471878803,
        0.19113284381511658,
        0.2642075098170656,
        0.3798414455746976,
        0.5447061306208851,
        0.7576557368982484,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        -1.4458524959147558e-17,
        0.01868006842352207,
        0.035836367618263275,
        0.05072261120059642,
        0.0629939012716936,
        0.07263295872179726,
        0.07990592417145126,
        0.08525869654214135,
        0.08916663631075342,
        0.09205462025013786,
        0.09425443764917915,
        0.09601842740015147,
        0.09752089209810481,
        0.09888158665708449,
        0.1001899458998438,
        0.10150073265989805,
        0.10284606100021233,
        0.10424053981816946,
        0.10567596088825867,
        0.10712164613888148,
        0.10852683313571895,
        0.10981954195415286,
        0.11089942355299465,
        0.1116518681278018,
        0.11195724266188505,
        0.1117077786435757,
        0.11082589093619218,
        0.1092919200223728,
        0.10714863939570814,
        0.10450208203524369,
        0.10151379081992404,
        0.09837771746689063,
        0.09528615603994042,
        0.09240347140153632,
        0.08985704501598507,
        0.08772009601494977,
        0.08601521186926313,
        0.08472529981642808,
        0.08380575317512276,
        0.08318516737210195,
        0.08277825319039185,
        0.08250350640518946,
        0.08228230907614464,
        0.08203598340984787,
        0.0816980067605573,
        0.08122064292693854,
        0.08055927027049174,
        0.07967626884080396,
        0.07855464678914155,
        0.07718706657524024,
        0.07556620234383361,
        0.07369661355332002,
        0.07159747541264289,
        0.06928603952990658,
        0.06678002245555976,
        0.0641088234391648,
        0.06130456718352754,
        0.058391412225794435,
        0.05539520105273437,
        0.052347038276505886,
        0.04926946804084882,
        0.046174834798346796,
        0.0430785720120759,
        0.039993693268456636,
        0.03692318848616845,
        0.033868878028048784,
        0.030843282068342324,
        0.027859151228028473,
        0.024931058581734694,
        0.022089439823607688,
        0.019380465617589233,
        0.01685698049262691,
        0.014587338054876485,
        0.01265955998386515,
        0.011170790674090617,
        0.010212032453850346,
        0.009866757012744589,
        0.010193379654153198,
        0.011204767370491694,
        0.01286230756460222,
        0.015087410822132802,
        0.017757339941840505,
        0.02071499624115755,
        0.023795256766729472,
        0.026838067025986397,
        0.02969157992006888,
        0.032226459401832865,
        0.03435703472765015,
        0.03603847744551359,
        0.03726777547548281,
        0.03808559164170316,
        0.03856638151750758,
        0.038789524243838455,
        0.038828789506271076,
        0.038745009451392344,
        0.03858029833078491,
        0.038347994344283036,
        0.0380444253778392,
        0.03765762547174165,
        0.03716237822156628,
        0.0365318225468428,
        0.03573916793933357,
        0.03476601810876741,
        0.03359040298302327,
        0.03220123174651454,
        0.030596803009684655,
        0.028784136916408118,
        0.0267755304372473,
        0.024597976230172586,
        0.022286952156088863,
        0.019883372092953076,
        0.01743206602766876,
        0.014984686492081114,
        0.012589131350066908,
        0.010288258112754517,
        0.008119996505713585,
        0.00611623110025244,
        0.004295729535984142,
        0.0026689678026706894,
        0.0012384794173548128,
        -2.9296209031750173e-07,
        -0.0010621142791882468,
        -0.001963454763248094,
        -0.002722562831319879,
        -0.003362102551347249,
        -0.003905331398744264,
        -0.004372213616783175,
        -0.004780050878581491,
        -0.005147976272184933,
        -0.0054904267445108675,
        -0.005816991628002681,
        -0.006138426010339326,
        -0.0064622423338149436,
        -0.006792369341306613,
        -0.007130317644356398,
        -0.007479058589158527,
        -0.00783752864402996,
        -0.00820416687326165,
        -0.00857488496832815,
        -0.008948916366806363,
        -0.009320943228900334,
        -0.00968668644217115,
        -0.01004147573207593,
        -0.01038314826499584,
        -0.01070574187032513,
        -0.011006108441855721,
        -0.011281275467544757,
        -0.011529658806729843,
        -0.01174739246168292,
        -0.011934349146333746,
        -0.012090642772687649,
        -0.01221629019986208,
        -0.012312311153685153,
        -0.01238236296688106,
        -0.012430599566287158,
        -0.012460614563687598,
        -0.01247965180869134,
        -0.012494702211895753,
        -0.012513119469785648,
        -0.012542193664702586,
        -0.012590060299917397,
        -0.012663285182860116,
        -0.012766253265749239,
        -0.012902471362865557,
        -0.01307213165024637,
        -0.013273478031095827,
        -0.013499753171485284,
        -0.01374377666382825,
        -0.013993769442600466,
        -0.014237735563026955,
        -0.014460069628457433,
        -0.014648115721294765,
        -0.01478854760609048,
        -0.014870600416665995,
        -0.014886112555954359,
        -0.014832989899224432,
        -0.014712101551788762,
        -0.014528556113303441,
        -0.01429259139947212,
        -0.014019814357681706,
        -0.013725736984013507,
        -0.013429780649137225,
        -0.013151970103027663,
        -0.012913555948535388,
        -0.012731374907533346,
        -0.01262389887878845,
        -0.012605193538756219,
        -0.01268776603164715,
        -0.012878186407822926,
        -0.013182369623365699,
        -0.013600451374645517,
        -0.014129796591013315,
        -0.0147629082550359,
        -0.015492361340913715,
        -0.016305521653154624,
        -0.017189177832952384,
        -0.01812933231833028,
        -0.019113637688854348,
        -0.020126713152464223,
        -0.02115739311473737,
        -0.02219733519743239,
        -0.0232398668518281,
        -0.024278755213495925,
        -0.02531473818265252,
        -0.026349980382364076,
        -0.02738682967357754,
        -0.02843049644479011,
        -0.02949020825431198,
        -0.030572571480344406,
        -0.03168418900088923,
        -0.032832835811273,
        -0.03402676947444276,
        -0.0352685272714961,
        -0.03656175277173478,
        -0.03791020610801928,
        -0.03931421626647662,
        -0.040770573471763695,
        -0.042278372369224805,
        -0.04383531152448992,
        -0.04543514484529691,
        -0.047071853631866264,
        -0.04874174934937822,
        -0.050438709343338585,
        -0.05215435063967341,
        -0.05388430807562902,
        -0.05562476467411302,
        -0.057369830145423684,
        -0.05911566372338036,
        -0.06086456923900257,
        -0.0626203175409725,
        -0.06439119456405765,
        -0.06620340794777886,
        -0.0681056858326686,
        -0.07018550193458055,
        -0.07260065130095794,
        -0.07562564331972102,
        -0.0797088931962264,
        -0.0855446430254516,
        -0.09414104314251029,
        -0.10682310089167832,
        -0.12510862236266992,
        -0.15037968927851617,
        -0.1833129138293964,
        -0.22319278152861025,
        -0.26740144180437486,
        -0.31140832787930744,
        -0.34940268425782256,
        -0.3754267240846595,
        -0.38456399403694436,
        -0.37385318645127624,
        -0.3428373855102815,
        -0.29354502293841644,
        -0.22991543428329325,
        -0.1568642199686166,
        -0.07911346608073117,
        2.1688338527379118e-17
    ]
}

==> data/ldc_Re10000/profiles_1015992.json <==
{
    "ux(x=y=0)":[
        2.3856752083844136e-16,
        -0.010581497926455534,
        -0.02528163140985858,
        -0.04591076049449289,
        -0.07293411350428154,
        -0.10482941377193852,
        -0.13821909136472413,
        -0.16897097360310628,
        -0.19382030533638245,
        -0.21125117128391613,
        -0.2214868605464867,
        -0.22619210875016785,
        -0.22772779478989505,
        -0.22812362053697724,
        -0.22852930256012616,
        -0.22921896679170015,
        -0.22979275382555137,
        -0.22961152526558418,
        -0.22808720949880554,
        -0.2248793936222869,
        -0.2199124818532667,
        -0.2133823510752467,
        -0.20569816275222136,
        -0.19743072720817637,
        -0.18919791158260343,
        -0.18156630707128124,
        -0.17495798584013553,
        -0.16957015433073203,
        -0.16536971977080117,
        -0.16207812307950684,
        -0.15922022377678835,
        -0.15618943786141384,
        -0.15238970683273098,
        -0.1473592761192683,
        -0.14086551989363524,
        -0.1328904709568737,
        -0.12356051607423545,
        -0.11303134390476902,
        -0.10141635142318862,
        -0.08883079381740927,
        -0.07543559673553069,
        -0.06151632843153399,
        -0.04758977049010874,
        -0.03443018124872569,
        -0.022992815165986353,
        -0.014174136505204899,
        -0.008468166940943798,
        -0.005735002600617019,
        -0.005345187715321404,
        -0.006502066715820502,
        -0.008548573663938863,
        -0.011062088554799815,
        -0.01383216807291017,
        -0.01680324914318225,
        -0.019988198774431098,
        -0.023400531309056595,
        -0.027007179624737386,
        -0.030736577389424542,
        -0.03449707165047215,
        -0.038198474705601414,
        -0.04175620274950123,
        -0.04509834860169661,
        -0.04817122643003104,
        -0.05092473025153125,
        -0.05330516450613763,
        -0.05525765694288028,
        -0.05672601991937346,
        -0.057642805917989315,
        -0.057935414624980086,
        -0.05753367196510802,
        -0.05638617738091337,
        -0.05447918468340801,
        -0.051871818912428834,
        -0.04870377120127781,
        -0.045177017891324264,
        -0.04152650226626032,
        -0.03796937314937056,
        -0.03467042866920362,
        -0.03172520170332627,
        -0.029173451311335422,
        -0.027011069852235416,
        -0.025199283927929944,
        -0.02367295278527038,
        -0.022372108122808446,
        -0.021244294429359815,
        -0.020247549812182488,
        -0.019347401407417225,
        -0.018521817508207552,
        -0.017748445943243353,
        -0.017008584604602067,
        -0.016288881939593096,
        -0.015585082896761731,
        -0.014889631575108203,
        -0.01419800302408158,
        -0.013509024499087835,
        -0.012822559743158364,
        -0.012135724313653194,
        -0.011448887735426207,
        -0.010763389044975143,
        -0.010078151712109974,
        -0.009391039686111758,
        -0.008703890029266774,
        -0.008016761605460195,
        -0.007326969860443565,
        -0.006633107579862242,
        -0.005937312073685196,
        -0.0052377089595327265,
        -0.004531760248499685,
        -0.0038197774931294144,
        -0.0031032527194680896,
        -0.002379170577421731,
        -0.0016478948995402698,
        -0.0009101606380980468,
        -0.00016691101052894255,
        0.0005838770229914264,
        0.0013401663041046864,
        0.00210012958847562,
        0.0028643572969520473,
        0.0036325231994085,
        0.004402225770904872,
        0.005171191306935739,
        0.005940326617933295,
        0.00670774915074206,
        0.0074698983987551764,
        0.008226472842463023,
        0.008976745658522474,
        0.009718660716468978,
        0.010449239451081938,
        0.011170438606707408,
        0.01188195734723034,
        0.012582047535207622,
        0.013273145999679298,
        0.013958113366746247,
        0.014638076671527729,
        0.01531392219799991,
        0.01599095392934302,
        0.01667089300808884,
        0.017354577566414734,
        0.018043897667345377,
        0.018742098645138316,
        0.019448361024374545,
        0.020161777008067025,
        0.020884184684146618,
        0.021615489439579003,
        0.022353065804582573,
        0.02309604157841904,
        0.023845598233205822,
        0.024599139691110924,
        0.025354373562806762,
        0.026111250098075873,
        0.026870470125091712,
        0.027628738492850594,
        0.02838633598529102,
        0.029144749367359023,
        0.029903916796942143,
        0.03066186873402753,
        0.03141953679863421,
        0.03217591668919826,
        0.0329253775515815,
        0.03366085760613921,
        0.034375644975504153,
        0.03505614833607329,
        0.03568623686276508,
        0.03624915263316111,
        0.036729699215771426,
        0.037108149280753844,
        0.037371887607535494,
        0.03751237026029918,
        0.0375291480510554,
        0.03742275945607574,
        0.037207290568766656,
        0.03690086832322628,
        0.03652712947023621,
        0.03611380296195306,
        0.03569153001060004,
        0.03529395259930318,
        0.034947839538423175,
        0.03468469328106925,
        0.03452853601063801,
        0.03450192271368192,
        0.0346207567112133,
        0.034897500991526526,
        0.03534123608788745,
        0.0359481775030617,
        0.0367171257712811,
        0.03763616306295447,
        0.03869171603445774,
        0.03986150269270911,
        0.041127227652210094,
        0.042464946179673675,
        0.04385287258709993,
        0.04526639909827085,
        0.046691969944808016,
        0.04810860657689915,
        0.04950583295428332,
        0.05087069778475957,
        0.05220030432154849,
        0.05348661769485961,
        0.054727783657643206,
        0.05592591741102689,
        0.057080936120253,
        0.058197299335644104,
        0.059276109850572,
        0.06032941987953356,
        0.06135487092801422,
        0.062366199818612085,
        0.06336073929288748,
        0.06435304870869658,
        0.06533492381764082,
        0.06631944372721435,
        0.0672997324322926,
        0.06828507880975629,
        0.06926535767381882,
        0.07025104333819432,
        0.07123083857389438,
        0.07221242263195768,
        0.07318555772491764,
        0.07415871131981203,
        0.07512165031454433,
        0.07608217733472573,
        0.07703193043516443,
        0.07798183278326418,
        0.07891935356105093,
        0.079861519742384,
        0.08079293680334819,
        0.08173150774847199,
        0.08266097048709133,
        0.08360097744299777,
        0.08453548677768671,
        0.08548249592124636,
        0.08643275487422566,
        0.08739999475049844,
        0.08838151796041917,
        0.08939211445473874,
        0.09043715385766057,
        0.0915389413479198,
        0.09271621445180138,
        0.09402012748783667,
        0.09548194552857195,
        0.09724949749372284,
        0.09933162361737426,
        0.10213048074007129,
        0.10556463627157947,
        0.11044152624659322,
        0.11684529821501602,
        0.12590815691901538,
        0.13862446105715245,
        0.15677966735636983,
        0.18311692285605052,
        0.2207853973279903,
        0.27564247866233343,
        0.35263532051853935,
        0.4608517840320976,
        0.6056834126916564,
        0.7895136927257334,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -2.891693670788947e-17,
        0.030519154993323937,
        0.05849884423861218,
        0.08155174928848787,
        0.09756325145468593,
        0.10599457171687289,
        0.10828373505917155,
        0.10699491180307485,
        0.10443652010431115,
        0.1019310284629225,
        0.09988111909560736,
        0.09835621987915777,
        0.09732701924059738,
        0.096728335333009,
        0.0964735418635347,
        0.09650068323662188,
        0.09674331037397389,
        0.09712127741820681,
        0.09754202098036788,
        0.09790621302103744,
        0.09810653378447633,
        0.0980574894162231,
        0.0977004370440733,
        0.09701400673784623,
        0.09602331186725435,
        0.09479380509640302,
        0.09340590535288062,
        0.0919432607708506,
        0.09048709789620105,
        0.08909963790846562,
        0.08783220955898433,
        0.0867201463064781,
        0.08577484801341453,
        0.08498867877198159,
        0.08435386228002416,
        0.08386057485425533,
        0.083489354794404,
        0.08321973040421193,
        0.08304257643904836,
        0.08294275161193224,
        0.08289896955571407,
        0.08290062961251639,
        0.08294112499437824,
        0.08300081969217299,
        0.08306492182938988,
        0.08312849624444155,
        0.08317861556542235,
        0.08319472929018631,
        0.08316793895558035,
        0.0830896972610674,
        0.0829401950018434,
        0.08270217836178198,
        0.08236867154515257,
        0.08192471262075604,
        0.08135106286200824,
        0.08063746516751998,
        0.07977929005088585,
        0.07876260832422027,
        0.07757996931218045,
        0.07623497137139104,
        0.07473273310081918,
        0.07307428799571464,
        0.07127426442683135,
        0.06935415950469186,
        0.06732999788815552,
        0.06521993373968521,
        0.06305422397710668,
        0.060859809408630734,
        0.05865690633042496,
        0.056470837844477324,
        0.05433021931608921,
        0.0522529005427831,
        0.05025256602630309,
        0.04834768858622008,
        0.0465510278053433,
        0.0448642841865957,
        0.04329037058106535,
        0.04183428270473527,
        0.04049110817760746,
        0.03925167778307674,
        0.03811247716109695,
        0.037068591029727316,
        0.03610683090990191,
        0.03521822546352081,
        0.03439910948902122,
        0.03364050937230463,
        0.03293130469892265,
        0.032267538912156744,
        0.031646293623704656,
        0.03105837352201414,
        0.03049814096452379,
        0.02996558512356332,
        0.029456352133098777,
        0.028963749447485986,
        0.028486979536676425,
        0.028026672108945466,
        0.02757688168622345,
        0.027134846491231816,
        0.026702579111521366,
        0.02627849097530949,
        0.025857648292896784,
        0.025440605424506473,
        0.025029454283322903,
        0.024620389578422483,
        0.024211542547486694,
        0.023804995722457364,
        0.02340089712972203,
        0.022995297154506503,
        0.022589205247266014,
        0.022184283585099978,
        0.021778617866973975,
        0.02136969872040278,
        0.02095990511574986,
        0.02054901772958714,
        0.020134112277922885,
        0.019714379838516788,
        0.019291692729051832,
        0.018863530113444046,
        0.018427050278731285,
        0.017982516795857197,
        0.017529531312747353,
        0.017064288076931354,
        0.016584326229773946,
        0.01609005288227481,
        0.015578296612763847,
        0.015045172198706705,
        0.01448910228585042,
        0.013908794678345365,
        0.013300454456011775,
        0.012660172916239045,
        0.011987714517638954,
        0.011280502608789161,
        0.0105345050638153,
        0.009748449337690228,
        0.008921679085685776,
        0.00805227179123432,
        0.007137724872329856,
        0.006179658650886546,
        0.0051778969069893105,
        0.0041323388617929314,
        0.0030445716721815633,
        0.0019182740905124374,
        0.0007566313162814584,
        -0.00043742973903824805,
        -0.0016566993248653438,
        -0.0028947313952704416,
        -0.004144044984845651,
        -0.00539662959172344,
        -0.006641340850269004,
        -0.00786891153946254,
        -0.009069468189879644,
        -0.010232354060136077,
        -0.011347239587622444,
        -0.012406370451544572,
        -0.013402146834892575,
        -0.014328006548968441,
        -0.015179550806174008,
        -0.015955027328466313,
        -0.01665279580248719,
        -0.017273239044644954,
        -0.017818310316957547,
        -0.018291400884429772,
        -0.018695051569471672,
        -0.019033926660701684,
        -0.019312499985316905,
        -0.019535421534238026,
        -0.01970668264376139,
        -0.019831610790657032,
        -0.019914911065297365,
        -0.019960907525466042,
        -0.01997429198376541,
        -0.019960544600644652,
        -0.019924112619538564,
        -0.019869977882719127,
        -0.019803511070758544,
        -0.01973061148129851,
        -0.019655662631290656,
        -0.01958471159168096,
        -0.019522759813459287,
        -0.019475625494629303,
        -0.019447142352817862,
        -0.01944304537512851,
        -0.019466775466883374,
        -0.019522716197548015,
        -0.01961311198242043,
        -0.019741879297052872,
        -0.019909997226812297,
        -0.02011990424616028,
        -0.020371782271005702,
        -0.020667344968577157,
        -0.021005570773342797,
        -0.021387169389515043,
        -0.021810969124691475,
        -0.02227739426748674,
        -0.022784380610883444,
        -0.023331668377853457,
        -0.023917968429313295,
        -0.024543011801237868,
        -0.02520447231304095,
        -0.02590180181979514,
        -0.026634112341677608,
        -0.027400338730412862,
        -0.02819777337045523,
        -0.029026498752132195,
        -0.029884805502533557,
        -0.03077071966917007,
        -0.031681682649090284,
        -0.032617501557589655,
        -0.03357543275112012,
        -0.034552556156532084,
        -0.03554691201026607,
        -0.03655773832653917,
        -0.03758094528593791,
        -0.03861428853150775,
        -0.039657004119572827,
        -0.040706615106054105,
        -0.04176035519703676,
        -0.042817968776485985,
        -0.04387902980732362,
        -0.044942638233711724,
        -0.0460088316516106,
        -0.047081322646710604,
        -0.0481626651477689,
        -0.04925764934077175,
        -0.05037572780255507,
        -0.05152941010765587,
        -0.052738094850106915,
        -0.05402620067128193,
        -0.055437242547440986,
        -0.05702635949786229,
        -0.05887689502480579,
        -0.06110890055329201,
        -0.06389469841720012,
        -0.06748023195134256,
        -0.07221001805498709,
        -0.07857020502752922,
        -0.08721222504244748,
        -0.09898903990184939,
        -0.11493043014296712,
        -0.13613987505811664,
        -0.16352429014570047,
        -0.19736037045948038,
        -0.23676871867921306,
        -0.27936276014765427,
        -0.3212959402822721,
        -0.3578506383570145,
        -0.38416551967030793,
        -0.39606089331460337,
        -0.3908859158950152,
        -0.3678549722360637,
        -0.32815444177879066,
        -0.274746100958179,
        -0.2115787327840497,
        -0.14268045304977295,
        -0.07145220475488553,
        -2.8918226267137845e-17
    ]
}

==> data/ldc_Re10000/profiles_1058325.json <==
{
    "ux(x=y=0)":[
        -4.482192887383645e-16,
        -0.019099834463032466,
        -0.03750059787301978,
        -0.054508837091487884,
        -0.06963566463123154,
        -0.08274178021233031,
        -0.0940107256508155,
        -0.10378757612283533,
        -0.11240828538413682,
        -0.12006626757608647,
        -0.12679428474879922,
        -0.13253777096517094,
        -0.13721414188348002,
        -0.14075212352953323,
        -0.14310624052040394,
        -0.14425940802101328,
        -0.14426973887706163,
        -0.1432513328489249,
        -0.14137990070587944,
        -0.13885769392603248,
        -0.1358758773245137,
        -0.13260878880051125,
        -0.12921695848863143,
        -0.1258364793575528,
        -0.12257104569629883,
        -0.11949063280222777,
        -0.11664435512897577,
        -0.11405621100250565,
        -0.111734217292597,
        -0.10968301573777836,
        -0.10791388484112167,
        -0.10643899889663276,
        -0.10526821446352701,
        -0.10442080144388464,
        -0.10391208515815749,
        -0.10374164635776117,
        -0.1038877027825767,
        -0.10430639912017366,
        -0.10491732713549023,
        -0.10560801201397238,
        -0.10625250238199055,
        -0.10673922236824321,
        -0.10698431822912571,
        -0.10695497133994565,
        -0.10666879035090089,
        -0.10618592814735014,
        -0.10557085604731943,
        -0.10486364637358599,
        -0.10405503241183214,
        -0.10307554373050927,
        -0.10179266047542795,
        -0.10004961487405677,
        -0.09770455453602736,
        -0.09466568086908678,
        -0.09092532176437046,
        -0.08658428886746684,
        -0.08183234358667349,
        -0.07690698447043873,
        -0.07206427815502144,
        -0.06756748215938925,
        -0.06367207441640406,
        -0.060642180480556813,
        -0.058655910182498015,
        -0.05765604044837814,
        -0.057253748101767,
        -0.05683662699325993,
        -0.05585080967525897,
        -0.054068343440855496,
        -0.05162921889150458,
        -0.04889979521586997,
        -0.046245688030351007,
        -0.0438868455013853,
        -0.04188721996959707,
        -0.04022064581886673,
        -0.038820851520636586,
        -0.0376203519724756,
        -0.03656593907526683,
        -0.03562221703929111,
        -0.03476025461941803,
        -0.03395967553181095,
        -0.03320899606170213,
        -0.03249958976464193,
        -0.03181976920935042,
        -0.03116441114511956,
        -0.030530649276829556,
        -0.029912764319085412,
        -0.029305104233421808,
        -0.02870751060545491,
        -0.02811821244765986,
        -0.027532834712172428,
        -0.026950499825023125,
        -0.02637221935359305,
        -0.025796843286906453,
        -0.02522202255340963,
        -0.024649998274824975,
        -0.024081754510361972,
        -0.023516666151857008,
        -0.022954498379886314,
        -0.02239929818961323,
        -0.021851174580751958,
        -0.021309998620151996,
        -0.02077839194506137,
        -0.02025909026065433,
        -0.01975250705610504,
        -0.01925845709437532,
        -0.018781748314544357,
        -0.018322814451335215,
        -0.01788197675615189,
        -0.01746039211951093,
        -0.017061844713810774,
        -0.016685461286077754,
        -0.016330828332080594,
        -0.016001407140384713,
        -0.015696566100310064,
        -0.015416552733455824,
        -0.015159231553353454,
        -0.014929702915038558,
        -0.01472221756839582,
        -0.01453880423079488,
        -0.014377097904831779,
        -0.014239013861162018,
        -0.014118791049218463,
        -0.014017207780490572,
        -0.0139332580497553,
        -0.01386359741037052,
        -0.013804768952500471,
        -0.013755881558261882,
        -0.013714821712541346,
        -0.013676476838004,
        -0.013637814654309747,
        -0.013597561524613373,
        -0.013551648614442448,
        -0.013494525966888715,
        -0.013426158774803774,
        -0.013343144724196985,
        -0.013241239507224464,
        -0.013118502172460226,
        -0.012975082703111322,
        -0.012808052078352094,
        -0.012615275529646532,
        -0.01239760334486141,
        -0.012155440189529453,
        -0.011887077198790574,
        -0.011592491548464524,
        -0.011274270652534824,
        -0.010931896552300866,
        -0.010564884834315256,
        -0.010174767042320572,
        -0.009763442424198708,
        -0.009329330530769805,
        -0.008872514547861426,
        -0.008394601167306476,
        -0.007894915570478497,
        -0.00737061602179433,
        -0.006821024907151001,
        -0.006245145198902771,
        -0.005638844032444437,
        -0.004996889957071599,
        -0.004316209807827854,
        -0.00359129793943996,
        -0.0028141469982105706,
        -0.0019773146109974887,
        -0.0010748493677463363,
        -9.786515161662972e-05,
        0.0009631309571004577,
        0.0021133264512081975,
        0.0033583427854638683,
        0.0047025600658100394,
        0.006147606123126049,
        0.007686602911694073,
        0.009313867219738807,
        0.011015344024297434,
        0.01277186152927444,
        0.01455505291693176,
        0.016338104274308818,
        0.018082676186485416,
        0.019751520383703994,
        0.02130357010195324,
        0.022705920894862175,
        0.02392433507622996,
        0.024936613056709165,
        0.025732904343522472,
        0.026318485567035727,
        0.026714373400464758,
        0.026960785680943677,
        0.0271151628830971,
        0.0272471062471244,
        0.027426466835675064,
        0.027727206299476878,
        0.028207130712916945,
        0.02890424426508906,
        0.02982986916237202,
        0.030975378269777226,
        0.03230004101788798,
        0.03374951660171692,
        0.03526284545308639,
        0.03678162767657469,
        0.03825283282362395,
        0.039641970167324916,
        0.04093083808529686,
        0.04211506715516863,
        0.04320085652625581,
        0.04420539571033072,
        0.045144231304991456,
        0.046036949386463605,
        0.04689263931680866,
        0.04772939789770843,
        0.04855420079340075,
        0.04937100752077095,
        0.05018588497347289,
        0.05099947407208938,
        0.05181411144847623,
        0.05262738743587249,
        0.05344165379864751,
        0.05425679851797337,
        0.05507008327790765,
        0.05588530622294463,
        0.05669917410752005,
        0.05751739848346306,
        0.05833448919231269,
        0.059160473834488914,
        0.05999046529624411,
        0.06083348669115961,
        0.061686397714339286,
        0.06256152394897592,
        0.06345645562931464,
        0.06438191962582286,
        0.06534092114855636,
        0.06634536714500759,
        0.067397676862912,
        0.0685120381093208,
        0.0696922878124717,
        0.0709534088960719,
        0.07229087512306524,
        0.07372331825220754,
        0.07523309514675908,
        0.0768296168647261,
        0.07847862961456029,
        0.08017432214012303,
        0.0818665001191309,
        0.08353151668379183,
        0.08514191263734004,
        0.08660375951525931,
        0.08824830000037755,
        0.0898744955428837,
        0.09280702014557633,
        0.09740425422699917,
        0.10617838862164107,
        0.1225223661812528,
        0.15135204541059735,
        0.2020715404786545,
        0.2822605532526272,
        0.40264753699343914,
        0.566184160793756,
        0.7705720403470183,
        0.9999999999999997
    ],
    "uz(z=y=0)":[
        -1.5814705194489066e-23,
        0.029735066126381222,
        0.05726825389578169,
        0.08175960145085359,
        0.10255745062406135,
        0.11913638850175601,
        0.13135215440931178,
        0.13949437454098113,
        0.14414341743342843,
        0.14599593175436687,
        0.1457103798343525,
        0.14385296049462157,
        0.1408816476321929,
        0.13717737800861007,
        0.13306637718459344,
        0.12882574580527384,
        0.12468836980175742,
        0.12084908233103708,
        0.11745721499246241,
        0.114621566476998,
        0.11241773289451368,
        0.11088145090456085,
        0.10999816895033551,
        0.10970643768133934,
        0.10989954018374541,
        0.11042206534672133,
        0.11108678199738994,
        0.11169934912169877,
        0.11207770439909633,
        0.1120726668251881,
        0.11158569774876946,
        0.11056211744780815,
        0.10896622184178319,
        0.10677350023639466,
        0.10397774468435568,
        0.10060820679931187,
        0.09674644698499357,
        0.09254389782545047,
        0.08819765672390921,
        0.08390121300713349,
        0.07981423973358731,
        0.07605182718820276,
        0.07267604555026178,
        0.06969808607407563,
        0.06710533398273806,
        0.06487330483183279,
        0.06296503465031847,
        0.06133801342291781,
        0.05995673287262479,
        0.0587865438403326,
        0.057783041504075885,
        0.05690649057038907,
        0.056121555418250056,
        0.055384543227539086,
        0.05465178244812275,
        0.053888601940976284,
        0.05306715076776653,
        0.05215867212805632,
        0.05114758431821718,
        0.05003553515303219,
        0.048828757121521085,
        0.047538598476442304,
        0.04619344034425211,
        0.04482715820150478,
        0.043468362857747314,
        0.042148727691343334,
        0.04090479344508617,
        0.03976156776521643,
        0.0387347158505718,
        0.0378390293898646,
        0.03708384838461978,
        0.03646287267648566,
        0.035966227793321974,
        0.035584831947472834,
        0.03530153615587252,
        0.035092009294649,
        0.03493728892405861,
        0.034820496466667954,
        0.03471904596676244,
        0.03461246857853614,
        0.034488856457463545,
        0.034336027902984796,
        0.03413897391738185,
        0.03388928211141211,
        0.03358483983925374,
        0.03321916193170862,
        0.03278731634784138,
        0.03229209522759756,
        0.031735206942811615,
        0.031115457882293068,
        0.030436226067853938,
        0.029704653594791738,
        0.028923727689940518,
        0.02809661541235556,
        0.027230789984475492,
        0.02633432960188863,
        0.025410569069719273,
        0.024466951566099456,
        0.023513728196151412,
        0.022559323210497716,
        0.021610089778130788,
        0.020679013864470505,
        0.01977841556275122,
        0.018918393240187775,
        0.0181091430026186,
        0.01736581696214268,
        0.01669831873892664,
        0.01611349963116876,
        0.01561927730649476,
        0.015221480058575794,
        0.014918660571701197,
        0.014706741517732455,
        0.014581448746945645,
        0.014533196313745889,
        0.014546720024459907,
        0.014608268268944147,
        0.014703209851063477,
        0.014813947985032438,
        0.014922465165375895,
        0.015015872472781494,
        0.015080980242878291,
        0.015104389057914433,
        0.015077569838174454,
        0.014995351112881833,
        0.01485286115967886,
        0.014645836330364944,
        0.01437663001790657,
        0.014046176379158724,
        0.013655235737319416,
        0.013208174522160585,
        0.012710002749081378,
        0.012165329326222484,
        0.011577209616220663,
        0.010952210481994186,
        0.010295949440760836,
        0.00961243122553633,
        0.00890526549125108,
        0.008181926196046461,
        0.0074448606366357625,
        0.006698155780079386,
        0.0059454072341723185,
        0.005191790038191859,
        0.004438371735651792,
        0.00368798330148146,
        0.002944012341476075,
        0.002208233982112002,
        0.001481219900364471,
        0.0007643612926231008,
        5.9539497738569585e-05,
        -0.0006339083101201381,
        -0.001316067922192576,
        -0.0019867225195693197,
        -0.0026458192355440966,
        -0.0032954929728966926,
        -0.003936060228490659,
        -0.004568575114696284,
        -0.005193891148953107,
        -0.005814640714831438,
        -0.006431110419341335,
        -0.0070447142374908565,
        -0.00765654353239593,
        -0.008268958457192997,
        -0.008881389371065097,
        -0.009495340364497677,
        -0.010111392300186687,
        -0.01073085885025883,
        -0.011352122571511821,
        -0.01197671352936269,
        -0.01260401297885969,
        -0.013234096251595356,
        -0.013864731044532268,
        -0.014497124052295363,
        -0.015129472925544262,
        -0.01576074914571308,
        -0.016388808735195565,
        -0.01701442852076803,
        -0.017634853673014723,
        -0.01824858970055954,
        -0.018854506476103036,
        -0.0194526589105783,
        -0.020040075926829708,
        -0.020616237326249762,
        -0.02118093887640048,
        -0.021734093908044743,
        -0.022273646234618017,
        -0.0228011218428532,
        -0.023317053379047704,
        -0.023822127667806572,
        -0.024316208799679054,
        -0.024803121320771622,
        -0.025284057470759652,
        -0.02576086083354384,
        -0.026235927935024782,
        -0.026714321509031053,
        -0.027197239256278132,
        -0.027688107858992114,
        -0.028190428681516666,
        -0.028709188145299998,
        -0.029244497833347562,
        -0.029801114525694308,
        -0.030381367605415203,
        -0.0309887046012848,
        -0.03162189767706925,
        -0.032285289262486194,
        -0.03297981485572342,
        -0.03370436654637567,
        -0.034458890736443516,
        -0.0352451333199077,
        -0.03605988477726529,
        -0.03690155030342011,
        -0.03776791613491325,
        -0.03865816785152819,
        -0.03956566025161844,
        -0.0404872023809428,
        -0.04142069659001066,
        -0.04235866133550188,
        -0.04329528873392586,
        -0.04422565031971836,
        -0.045145866694246715,
        -0.04604603176676732,
        -0.046921887179063954,
        -0.04776954562319844,
        -0.048584858732762914,
        -0.04936121502330746,
        -0.05010156916170575,
        -0.050806984186497026,
        -0.0514805110793313,
        -0.05213374301156643,
        -0.052780343240371064,
        -0.053446449298912395,
        -0.05416352356928338,
        -0.054987105940859406,
        -0.05600378899459564,
        -0.0573605191804762,
        -0.05929752282789306,
        -0.06220572565328099,
        -0.06674237153209843,
        -0.07391848059561056,
        -0.08509955945563165,
        -0.10183727300081288,
        -0.12547442952663795,
        -0.15662569575523128,
        -0.19463840151936393,
        -0.23724910276211592,
        -0.28064079374112477,
        -0.32002548653112445,
        -0.35051676605629845,
        -0.3678814848967931,
        -0.3690933180066992,
        -0.3527750330504783,
        -0.3195136453763209,
        -0.27148611149040774,
        -0.21177596697449405,
        -0.1441756069457929,
        -0.07262262961698589,
        -1.445902031986482e-17
    ]
}

==> data/ldc_Re10000/profiles_1100658.json <==
{
    "ux(x=y=0)":[
        1.1567092829347547e-16,
        -0.02484376292928471,
        -0.0495920152899843,
        -0.07328724232419263,
        -0.09463715077658467,
        -0.11270027186457204,
        -0.12714472431755514,
        -0.13822505771132054,
        -0.14656988536115673,
        -0.1528656433397299,
        -0.1576615781922232,
        -0.1613283640006889,
        -0.1641156847609946,
        -0.1661878855873985,
        -0.16766244205916264,
        -0.16863618273795472,
        -0.1691790657463382,
        -0.16932350397956392,
        -0.16908570939171153,
        -0.16846078315271598,
        -0.167430438399235,
        -0.1659847960787504,
        -0.1641303094377103,
        -0.16189400883316354,
        -0.15932298618916177,
        -0.1564808191530037,
        -0.15345241659902478,
        -0.15032963959026932,
        -0.14720437756043736,
        -0.14416176310230258,
        -0.14128254053925937,
        -0.13862759648821135,
        -0.13624056850157384,
        -0.1341581618949345,
        -0.1324081197454905,
        -0.13100102831270058,
        -0.1299316479518764,
        -0.12919687510690325,
        -0.12878006981147866,
        -0.12863742436340392,
        -0.12865590564257917,
        -0.12860638261605592,
        -0.1281213992415168,
        -0.1267509876545809,
        -0.12415182095434069,
        -0.12033097020926777,
        -0.11573178166499727,
        -0.11106835895653411,
        -0.1069559626817521,
        -0.10358395245425765,
        -0.10073702456609684,
        -0.09807896729752165,
        -0.09534354885594915,
        -0.09238705145783264,
        -0.08917255766281006,
        -0.08574885058451817,
        -0.08220185584073228,
        -0.07862866955795361,
        -0.07511079424823604,
        -0.0717102019177195,
        -0.0684475448329343,
        -0.06532493300236111,
        -0.062338450830251926,
        -0.059483852461986945,
        -0.056752077238750975,
        -0.054139087926214656,
        -0.051645614162446035,
        -0.049267254289101135,
        -0.046992927718382205,
        -0.04481745417213585,
        -0.04273258253063604,
        -0.04072509601548401,
        -0.038781245135181226,
        -0.036894503035261594,
        -0.03505376735148524,
        -0.03324645929401562,
        -0.031464815723383166,
        -0.02970514371630654,
        -0.02795956931318555,
        -0.026222042288098404,
        -0.024493147361852707,
        -0.022773691602183732,
        -0.021060507188443038,
        -0.019357064057023313,
        -0.017669713463284796,
        -0.01600212448780518,
        -0.014356649171631838,
        -0.012743254499295227,
        -0.011169342807060287,
        -0.00963884036756893,
        -0.008158750403680566,
        -0.006738604197575934,
        -0.0053838716046537,
        -0.004097280568338318,
        -0.002886339109814112,
        -0.0017565665480581145,
        -0.000708328936286055,
        0.00025675903910315806,
        0.0011354920350963866,
        0.0019288998693207683,
        0.0026420103141737753,
        0.003276376685607297,
        0.0038352114943159227,
        0.004327410439711618,
        0.004760433212546292,
        0.005140470974387868,
        0.00547652810439672,
        0.00578045336435318,
        0.006060431779238571,
        0.006324116027207314,
        0.006583060540907938,
        0.00684600533488207,
        0.0071193636097352615,
        0.007409728492692917,
        0.007725923116374002,
        0.008071593240307161,
        0.008449731273594349,
        0.008865027868540886,
        0.009321017580701804,
        0.009816988072004157,
        0.010353831153765015,
        0.01093387493913356,
        0.01155578262367453,
        0.012216970949244859,
        0.01291808576234454,
        0.013658330725133384,
        0.01443470558393054,
        0.015244256714002435,
        0.016087942399044167,
        0.016962852768561007,
        0.017865532566851333,
        0.01879485324486318,
        0.01974954539173043,
        0.020726088523520123,
        0.02172080850188256,
        0.02273301043688417,
        0.023759096475097868,
        0.024794359764082514,
        0.02583519456743028,
        0.02687983585438134,
        0.027922467018809204,
        0.02895819232042237,
        0.029984199986796772,
        0.030996990950395147,
        0.031990280055415765,
        0.032960244909948984,
        0.033904346949149566,
        0.03481708006789202,
        0.03569228196739626,
        0.03652589984460557,
        0.037313645161810925,
        0.03804704666536481,
        0.03872004649152563,
        0.03932771857901498,
        0.03986361499749439,
        0.04032068673883464,
        0.040695627758489256,
        0.04098655616515013,
        0.04119090135948625,
        0.04130862112055445,
        0.04134410827472399,
        0.04130129597373403,
        0.041185089220141455,
        0.04100359107910305,
        0.04076572002145694,
        0.04048017638846772,
        0.04015508014953575,
        0.039802626631580476,
        0.03943401495729707,
        0.039059503646474446,
        0.03869331391921182,
        0.038350630298199836,
        0.038045787697005,
        0.037791792527501936,
        0.037605519818287456,
        0.03749892243913217,
        0.03748061113439424,
        0.03755637275440556,
        0.03773052595129165,
        0.0379986618169195,
        0.038351439781501406,
        0.038780104192524666,
        0.03926922619945936,
        0.03980088890666875,
        0.04035506266655768,
        0.04091767321899109,
        0.04146883545988533,
        0.041991756547383643,
        0.0424774649528063,
        0.04291616964626728,
        0.04330041460760824,
        0.04363124557222722,
        0.04391414612985996,
        0.04415540734028606,
        0.04437088902795204,
        0.044567159653820056,
        0.044760745517771795,
        0.044963985493809394,
        0.04518789302339755,
        0.04544746909064598,
        0.045745245797249215,
        0.04608736615112979,
        0.04647363586916671,
        0.04690498483317463,
        0.04738411279214627,
        0.04790581188660521,
        0.048470076402049846,
        0.04907243592358549,
        0.049704742005250935,
        0.050371331069445614,
        0.05106424799220906,
        0.05178999237497309,
        0.05254357854804579,
        0.05333445739823372,
        0.05416312704663286,
        0.055038340323081844,
        0.05596329385777702,
        0.056953075158368185,
        0.05800557150930518,
        0.05913849722206486,
        0.060346001872266616,
        0.06164305653232947,
        0.06301571137101315,
        0.0644712193863584,
        0.06599330979205673,
        0.06758083485530733,
        0.0692143150945126,
        0.07089363085403548,
        0.07260096819360097,
        0.0743394071301975,
        0.07609757896525884,
        0.0778864348459421,
        0.07970950611137104,
        0.0815706883917255,
        0.08350488586135228,
        0.08550815725623202,
        0.08762620561105654,
        0.08989917498202103,
        0.09234334734926809,
        0.095095670801338,
        0.09813987828831723,
        0.10176415551458215,
        0.105964965304137,
        0.11129255081458674,
        0.11785358083345852,
        0.12674328203722357,
        0.13844767460053145,
        0.15502838846530573,
        0.17850581602583412,
        0.21217605133677134,
        0.26261329526842414,
        0.3356885531498872,
        0.4429241086757759,
        0.5908485731498933,
        0.7813301431055295,
        0.9999999999999997
    ],
    "uz(z=y=0)":[
        7.22946899968824e-18,
        0.01880400289363017,
        0.036531597966613885,
        0.05255687063354353,
        0.06644040506033688,
        0.07790337327317053,
        0.08688937196638707,
        0.09357360245228626,
        0.09831280799297956,
        0.10158630484383234,
        0.10390562865251633,
        0.1057224436895983,
        0.10736191980422975,
        0.10901753962340179,
        0.11076133743585793,
        0.1125639695049138,
        0.11431806924925604,
        0.11584736941014298,
        0.11692376908216696,
        0.11729485356971271,
        0.11674131502736147,
        0.11515542434371409,
        0.11258349564349707,
        0.10923305617168307,
        0.10544545181461236,
        0.10161730913611478,
        0.09811758776263631,
        0.09523755336177228,
        0.09313002460486762,
        0.09178662018719976,
        0.09106156627266708,
        0.09071665154696777,
        0.09046824437400558,
        0.09005626695431374,
        0.0893135436982428,
        0.08818004396781189,
        0.08667906809648189,
        0.08490210137909988,
        0.08297984688368144,
        0.08103557541827265,
        0.07916656991533585,
        0.07744660321548413,
        0.07592252737762499,
        0.0746050720834161,
        0.07348841388267949,
        0.07256201192264326,
        0.07179987716882444,
        0.07116569191490592,
        0.07063116732941425,
        0.07017153715738068,
        0.0697535013305249,
        0.06934887752434776,
        0.06894055595915019,
        0.06850720182060802,
        0.06802458941794484,
        0.06747919114312997,
        0.06686138412851303,
        0.06615472574560471,
        0.06534960105800648,
        0.06444576164467168,
        0.06344110389764665,
        0.06233181159233157,
        0.06112635703778176,
        0.059834967604285416,
        0.05846427532781656,
        0.057022965905261354,
        0.05552970230471199,
        0.05399679779988491,
        0.0524344132024871,
        0.05085450863055261,
        0.04927634312693258,
        0.04770613198351647,
        0.04615234704679092,
        0.044626820566040615,
        0.04314145418414238,
        0.04169602463755955,
        0.04029772034528781,
        0.03895565527213211,
        0.0376717090730255,
        0.03644387581889142,
        0.03527893633198303,
        0.03418054834909179,
        0.03314432588474063,
        0.03217111386597744,
        0.03126453285826123,
        0.030423168929934397,
        0.029641433018355392,
        0.02892183211570652,
        0.02826404924717676,
        0.027663280490270677,
        0.027115314970116388,
        0.026621809103539,
        0.02617886960540156,
        0.025779628443457856,
        0.02542205210042806,
        0.025105167439737994,
        0.024821727943466647,
        0.024565426628088135,
        0.024335288730292774,
        0.024126790802385216,
        0.023931582660143082,
        0.023745894304761036,
        0.023568359222068177,
        0.023392034080922396,
        0.02321100488975899,
        0.023024478965928515,
        0.022830336791423954,
        0.022622359029718656,
        0.022399231094249274,
        0.022162327760281833,
        0.021909265520743237,
        0.021637287005032518,
        0.02134898032213213,
        0.02104593998872541,
        0.02072599243470969,
        0.020390163553022745,
        0.0200418143386144,
        0.01968102697696406,
        0.019306094500672888,
        0.01891991089779276,
        0.018523893700118036,
        0.018116431249164934,
        0.01769696596894823,
        0.017268376789224556,
        0.01682939573811927,
        0.016378570524591927,
        0.015917098244462326,
        0.015446544155237787,
        0.01496518484092645,
        0.014472889262150648,
        0.013972221050401483,
        0.013463478070323803,
        0.01294559001288436,
        0.012421434458619233,
        0.011892294475270742,
        0.011358850768406764,
        0.010821776162657868,
        0.010284413387061752,
        0.00974793065879112,
        0.009213086511768798,
        0.00868177483750397,
        0.008157276613800496,
        0.007639709150840794,
        0.007130244423048513,
        0.006631102522683909,
        0.0061438241326949835,
        0.005667394222050377,
        0.005202981234533374,
        0.004751163133259633,
        0.004310907958316317,
        0.003880286338006387,
        0.0034584417301758708,
        0.003044014572557322,
        0.0026330790194301983,
        0.00222268553160454,
        0.0018101411341000355,
        0.0013921130972831231,
        0.0009631778324838584,
        0.0005204862379379212,
        6.076400993547378e-05,
        -0.00041938296178589365,
        -0.0009246407453736336,
        -0.001455627946382022,
        -0.002014402893566801,
        -0.0026028312896217067,
        -0.003222058325380928,
        -0.0038703004402056997,
        -0.004547412593983361,
        -0.005252900538719428,
        -0.005984485485233454,
        -0.006739155646764601,
        -0.007515789011967819,
        -0.008312353915154034,
        -0.009125879676233366,
        -0.009954132722559144,
        -0.01079729742521196,
        -0.011653255065950729,
        -0.01252142392406909,
        -0.013402124053104578,
        -0.014297387198107227,
        -0.01520669790227327,
        -0.016132432443273177,
        -0.01707646920299761,
        -0.018041164489585114,
        -0.019026514451375022,
        -0.020034918046121022,
        -0.021065847690614297,
        -0.02211879588283143,
        -0.023190676921105904,
        -0.024279497249775742,
        -0.025379742035354397,
        -0.026485298640129575,
        -0.02758937633609729,
        -0.02868526740063868,
        -0.029763748336681616,
        -0.030817416227468475,
        -0.031839382291562156,
        -0.032823146318163916,
        -0.03376348621065424,
        -0.034656471837741024,
        -0.03550012309817911,
        -0.036295726942706955,
        -0.037040676417784996,
        -0.03774008415928336,
        -0.03839795263581372,
        -0.039014669755051114,
        -0.03959717495290846,
        -0.04015210688319511,
        -0.0406809358435646,
        -0.041190651299553835,
        -0.04168607567125346,
        -0.042174098297642584,
        -0.04265895140573684,
        -0.04314504588816864,
        -0.04364011056044572,
        -0.04414950532062804,
        -0.044673682610540236,
        -0.04522199970909448,
        -0.0457980237782944,
        -0.046403319516381915,
        -0.04704057281885096,
        -0.047716064712659594,
        -0.0484276834588778,
        -0.04917965867604165,
        -0.04997272054339021,
        -0.050809481562481974,
        -0.05169712628084818,
        -0.05263666581135464,
        -0.05364451637614807,
        -0.054739735725597045,
        -0.05595024726996258,
        -0.05732693925904261,
        -0.058950003177951106,
        -0.06094069649265528,
        -0.06348678559205605,
        -0.06688110654615434,
        -0.07155181960893343,
        -0.0781131728597206,
        -0.08740919264294235,
        -0.10051715663413485,
        -0.11867491818954831,
        -0.14308231115772707,
        -0.17451401338467024,
        -0.21277459267830037,
        -0.2561206806435995,
        -0.3008594724437102,
        -0.34151277659203183,
        -0.37154486650586793,
        -0.3847866981296817,
        -0.377054599629689,
        -0.3471772476292006,
        -0.29728432682459927,
        -0.23210841327985557,
        -0.15752919992745656,
        -0.07900416135528826,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_1142991.json <==
{
    "ux(x=y=0)":[
        -1.3012997349668889e-16,
        -0.022440987861716218,
        -0.044806010588638895,
        -0.06648595504553789,
        -0.08656520223706675,
        -0.10427440092436924,
        -0.11920717661776044,
        -0.13138851618266206,
        -0.14118719457259363,
        -0.1491078351831831,
        -0.15562621178005373,
        -0.16106505035176355,
        -0.16555573052579878,
        -0.16907869749424947,
        -0.1715713651321859,
        -0.17297174882279115,
        -0.17325107102017873,
        -0.1724624899551933,
        -0.1707617034786714,
        -0.16836484590048129,
        -0.16552443806924164,
        -0.1624882015049184,
        -0.15947466720821774,
        -0.15666983715641788,
        -0.1542101857435301,
        -0.1521885894485011,
        -0.15066372817382276,
        -0.14965951513242,
        -0.14915971231268627,
        -0.14911632792252646,
        -0.14945143318691154,
        -0.15004503591081955,
        -0.15072927362535024,
        -0.15130042949053513,
        -0.1515318629015342,
        -0.15119766284566144,
        -0.15012868015954203,
        -0.1482878844776583,
        -0.14581788991769082,
        -0.14306518236175755,
        -0.1405675988599765,
        -0.13894725670372365,
        -0.13871852525764988,
        -0.14005340372050148,
        -0.14268584933274012,
        -0.14597353191002088,
        -0.1491367320340071,
        -0.15157562338653846,
        -0.15299948542166603,
        -0.15340146901186663,
        -0.15295332262076974,
        -0.15189478263021305,
        -0.15038212194917305,
        -0.14845892803084504,
        -0.14607934198729422,
        -0.14315790837583914,
        -0.1396247670676361,
        -0.13546717546878154,
        -0.13077507517543174,
        -0.125723435151917,
        -0.1205255357368461,
        -0.11537175897218079,
        -0.11039528589658068,
        -0.10566310030447786,
        -0.10112957559944152,
        -0.09665415205663738,
        -0.09206216100797263,
        -0.08722484195549951,
        -0.08211846623245364,
        -0.07683818737916236,
        -0.0715443347024499,
        -0.06639048094789421,
        -0.0614809371167891,
        -0.056875648770432614,
        -0.05259432969103151,
        -0.04863529112453571,
        -0.04499083511731934,
        -0.04165693063850846,
        -0.03862459479728945,
        -0.035882983564267834,
        -0.033419102260413135,
        -0.031215387653810742,
        -0.029241256217608882,
        -0.02746773849833569,
        -0.02586384356908768,
        -0.024396509463376077,
        -0.02303332882707182,
        -0.021751162939723342,
        -0.020530221134246678,
        -0.01935371941143635,
        -0.01821146120674407,
        -0.017101198906576718,
        -0.01602056249849097,
        -0.014968355001251364,
        -0.013949093360068067,
        -0.012967148280594674,
        -0.012024766805742323,
        -0.011122502300886907,
        -0.010265937564291143,
        -0.009453871882264502,
        -0.008684087556738457,
        -0.00795374393948025,
        -0.007262154546382459,
        -0.006601437406831511,
        -0.005966151689312981,
        -0.005352002484327766,
        -0.004754734946589394,
        -0.004167589044741536,
        -0.0035887003204155186,
        -0.0030182251464976285,
        -0.0024578673781163207,
        -0.001907178278890821,
        -0.0013762370477808867,
        -0.0008721301171505903,
        -0.00040127173012816775,
        2.4125951388550108e-05,
        0.0003961253425493427,
        0.000707836267007055,
        0.0009568525337320262,
        0.0011411282228269695,
        0.0012645932704171447,
        0.0013377521320163388,
        0.0013723021804558074,
        0.0013835469178510357,
        0.0013897398932633058,
        0.0014131718112052132,
        0.001470775373097398,
        0.0015823147308898244,
        0.0017669005179677163,
        0.002039732521595149,
        0.0024137122940502,
        0.0028984354488832227,
        0.0035040567387332714,
        0.004232841169092085,
        0.005084538138047636,
        0.006058186153155443,
        0.007146664816909845,
        0.008337864171746265,
        0.009617368181411089,
        0.010968583535131238,
        0.012369579999606124,
        0.013795067898532326,
        0.015220888831489266,
        0.016620815214654364,
        0.01796832070065742,
        0.019237784927783223,
        0.02041093505052892,
        0.021469394596281673,
        0.02240120184240541,
        0.02320066060378731,
        0.02387009910446201,
        0.02441347575634963,
        0.024840826289059287,
        0.02516747553376068,
        0.025409730577290505,
        0.025583921791270465,
        0.025708739714997455,
        0.025802629578721332,
        0.025881132304466634,
        0.02595912438133515,
        0.026053222379684163,
        0.026175045428979457,
        0.026335654725454308,
        0.026543911263046054,
        0.026808939907203802,
        0.027133489327534586,
        0.027519967941942478,
        0.027968841106344337,
        0.02847861399120176,
        0.029042242326472584,
        0.029656677133937118,
        0.030314943625825378,
        0.031011469696247428,
        0.03173802757170996,
        0.032493134286222775,
        0.03327221963417635,
        0.034073230769261505,
        0.034895086961579856,
        0.03574177547947573,
        0.036612604757990226,
        0.03751139517286745,
        0.038440118748951,
        0.039405078746735704,
        0.04040504520606534,
        0.041443663871979924,
        0.04252274378184424,
        0.04364225069271911,
        0.04479969900598356,
        0.045993325716486365,
        0.04722209636534652,
        0.04847873605081998,
        0.049758585712523735,
        0.051056795678257216,
        0.052368794236165146,
        0.05368307901291775,
        0.0549975631840081,
        0.05630270170918778,
        0.057594577025989586,
        0.05886078828473354,
        0.06010331483009162,
        0.06130944107464396,
        0.06247864322974914,
        0.06359941299114426,
        0.0646773062500741,
        0.06569621049024472,
        0.06666129393836602,
        0.06756182310307318,
        0.06840335189021743,
        0.0691720069515021,
        0.06987643662347445,
        0.07050786833208787,
        0.07107286070748683,
        0.07156233462099999,
        0.07198902354189693,
        0.07234608332241221,
        0.07264090239810812,
        0.07287522402758433,
        0.07305416300232964,
        0.07318505544603063,
        0.07326534469483076,
        0.0733125774601381,
        0.0733228030965614,
        0.07331048151022933,
        0.07327449689243215,
        0.07323205442484006,
        0.07317965887495329,
        0.07313169271600399,
        0.07309127784571563,
        0.07306718695616767,
        0.0730693409063818,
        0.07309741266982822,
        0.07317465837715875,
        0.07329570843801263,
        0.07348049000705735,
        0.0737428651036966,
        0.07409474698632616,
        0.0745604199712142,
        0.07518148877302602,
        0.07596043264047421,
        0.07703079850094989,
        0.07832018414336006,
        0.08016367005954975,
        0.0823710806326395,
        0.08563613807778886,
        0.08985790750086325,
        0.09626039757392109,
        0.10570327406124817,
        0.12046487078064566,
        0.14422067627610768,
        0.18111108472646134,
        0.23868660617679024,
        0.3224704686139344,
        0.4403492935091654,
        0.5950154183553132,
        0.7858205394608305,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        1.445896935188066e-17,
        0.017720658228811408,
        0.03420054578383662,
        0.04920458756298153,
        0.06268159611037934,
        0.07452640084978736,
        0.08463184639399085,
        0.09295365739923114,
        0.09955697919852781,
        0.10463067427544885,
        0.10846187897854191,
        0.11137774670359066,
        0.1136705700144214,
        0.11554452278892441,
        0.11709922294716224,
        0.11833166393561409,
        0.11918298203396398,
        0.11959532759457173,
        0.11954825450875775,
        0.11906929629286418,
        0.11823800404951973,
        0.11716754488202784,
        0.11597300092556091,
        0.11475436235931485,
        0.11358738355643705,
        0.11251406391200804,
        0.11154417997540314,
        0.11066631941155865,
        0.10985259473358121,
        0.10905823036875126,
        0.10823917403629497,
        0.10736068260575206,
        0.10639462305519198,
        0.10532343118243172,
        0.10415273362042211,
        0.10290118280069464,
        0.10159481153524716,
        0.10026866186862378,
        0.09896656446303297,
        0.0977235239852829,
        0.09656574623812025,
        0.09551383362606312,
        0.09457743362564007,
        0.09374475494694341,
        0.09299587643872655,
        0.09230722835588483,
        0.09164542025916012,
        0.09096833948848655,
        0.09024369720145113,
        0.08944318407135443,
        0.08853633475953779,
        0.08750005243315549,
        0.08632719173789766,
        0.08501083841705907,
        0.0835458690448538,
        0.08193877547987378,
        0.0802041549616385,
        0.07835029859708752,
        0.07638976405140518,
        0.07434410841885201,
        0.0722329456603173,
        0.07006885731344918,
        0.06787167419188951,
        0.0656645630203415,
        0.0634622482345546,
        0.061277628530154823,
        0.05913031178819877,
        0.057036204603198214,
        0.05500280295771213,
        0.053039792753319194,
        0.051160743933759724,
        0.049369134905139514,
        0.047665826263482605,
        0.04605431824645781,
        0.04453775530072851,
        0.04310851909907283,
        0.04176218374737075,
        0.040495662064604136,
        0.039301523046190105,
        0.038165946009038096,
        0.03708203285362825,
        0.036040900539521296,
        0.035028781966206686,
        0.03403239237678643,
        0.0330451437693232,
        0.032055703024399945,
        0.031050892737329763,
        0.030023208722821534,
        0.0289668945878484,
        0.02787111790076502,
        0.026727172572372813,
        0.025533106153487726,
        0.024283792519429328,
        0.022973930288727337,
        0.021605048772743565,
        0.02018384104358473,
        0.018714942510273454,
        0.017208718167296504,
        0.0156833982394546,
        0.014157978253729355,
        0.012651098816137301,
        0.011186351416547708,
        0.00978972314759244,
        0.008481318607436275,
        0.007278708664611223,
        0.006200612267208337,
        0.005258639200292956,
        0.004457173596103614,
        0.0037971819079854405,
        0.0032780344648316515,
        0.002892449379110281,
        0.0026270619616963003,
        0.0024725869686790377,
        0.002417143118511056,
        0.0024454954458713366,
        0.0025457989418070266,
        0.0027093420386487175,
        0.002926418513797085,
        0.0031871934157263835,
        0.0034866115653888726,
        0.0038202493585335557,
        0.004181658980161682,
        0.004566128170000245,
        0.004970895225099838,
        0.005392287224624678,
        0.005822233424610627,
        0.00625999180299664,
        0.006699684076129188,
        0.007135583721539345,
        0.007562517991210723,
        0.007977091491348181,
        0.008373953576388964,
        0.008747159060551618,
        0.009093546922829526,
        0.009410227852095445,
        0.009692429622176393,
        0.009937229925679183,
        0.010143713501221754,
        0.010309855711999638,
        0.010433660850358241,
        0.010515354668820141,
        0.01055566915029881,
        0.010554307640083995,
        0.01051174411120738,
        0.01043049494470416,
        0.010312142319023911,
        0.010157359162409204,
        0.009969024183655705,
        0.009749790215193847,
        0.009500897358987907,
        0.009225092289132831,
        0.008924255135859298,
        0.008601920314374836,
        0.008258177349547627,
        0.007896418154997881,
        0.007518369722668691,
        0.007126166761624911,
        0.006720351221758467,
        0.006303383242913515,
        0.005876802053800136,
        0.005441434089918266,
        0.004998020068845533,
        0.004548267937868243,
        0.004092671091303787,
        0.0036315429256022092,
        0.003165014299101255,
        0.0026943184105616383,
        0.002218631744541183,
        0.0017379339334089596,
        0.0012516550487465228,
        0.0007603506979425028,
        0.0002620295007743488,
        -0.0002437076147786565,
        -0.0007580271154959466,
        -0.0012812822219281307,
        -0.0018163713915684998,
        -0.0023640663498279515,
        -0.002925804078094866,
        -0.003503427027851418,
        -0.00410013862960721,
        -0.004716892995773948,
        -0.005355630796504213,
        -0.0060197567960257594,
        -0.006711976867166386,
        -0.00743321302505343,
        -0.008186760867196153,
        -0.008976323414314145,
        -0.009803502571679104,
        -0.010669547959143016,
        -0.011578713979486616,
        -0.01253311122073743,
        -0.013532925662497287,
        -0.01457967445813083,
        -0.01567684173043806,
        -0.01682264414684397,
        -0.01801602547115879,
        -0.019257947280313888,
        -0.020546835316562765,
        -0.021877259543233912,
        -0.023247462109778034,
        -0.02465261180707364,
        -0.02608725167876215,
        -0.027543138384560458,
        -0.02901345037521431,
        -0.03049218399460885,
        -0.0319673615564594,
        -0.03343043256283013,
        -0.0348748390323055,
        -0.03628878359684137,
        -0.0376653442828116,
        -0.03899552253724139,
        -0.04027617657556616,
        -0.04149972245489792,
        -0.04266336737705734,
        -0.04376920770638135,
        -0.0448174830598633,
        -0.0458127735106838,
        -0.046762308272039727,
        -0.04767783253897741,
        -0.04857014201844807,
        -0.049451498459096944,
        -0.050340597888574395,
        -0.051250695691804446,
        -0.05219613138668913,
        -0.053189260066989014,
        -0.05424336391535809,
        -0.05536386529150519,
        -0.056557395032074506,
        -0.05783624531352755,
        -0.05922289896716602,
        -0.06077013147802934,
        -0.06259338559405837,
        -0.06493103182789202,
        -0.0682009597188576,
        -0.07310518821998424,
        -0.08069088009630769,
        -0.09234371887833782,
        -0.10961808440660374,
        -0.13385286026248808,
        -0.16560429307736568,
        -0.2040803960853637,
        -0.24693837519564427,
        -0.2906246423505616,
        -0.3311646372045115,
        -0.36499296056633096,
        -0.3892840666757542,
        -0.4019112237025244,
        -0.4013601089116636,
        -0.38673171247707594,
        -0.3580939458835119,
        -0.3167653062658043,
        -0.2649025952045968,
        -0.20498105464998978,
        -0.13944765594942632,
        -0.07048331798684351,
        7.22969282177569e-18
    ]
}

==> data/ldc_Re10000/profiles_1185324.json <==
{
    "ux(x=y=0)":[
        -4.33769095303727e-16,
        -0.02968610532758485,
        -0.05928377770279401,
        -0.08890704941446662,
        -0.1177264571033709,
        -0.1433455468288192,
        -0.16301641639571637,
        -0.17486833559932913,
        -0.17852311492389789,
        -0.1749444453563014,
        -0.1661247621157077,
        -0.15424326876434793,
        -0.14115451978131793,
        -0.12824045660268435,
        -0.11644646913755476,
        -0.1063986391521669,
        -0.09840355090241394,
        -0.09255007926980138,
        -0.08876757397989442,
        -0.08691963269774408,
        -0.08684644116906391,
        -0.08836528337239014,
        -0.09129094160888322,
        -0.09542795144210778,
        -0.1005235176862943,
        -0.10626508064614242,
        -0.11227961009377468,
        -0.11814636774350532,
        -0.12342290033726276,
        -0.12770181670284123,
        -0.13064665033101916,
        -0.1320511027596222,
        -0.13185455134327248,
        -0.13015675084708417,
        -0.12718155059045494,
        -0.12320741412080156,
        -0.11852505351948364,
        -0.113406176305612,
        -0.10808208106636855,
        -0.10273660500337049,
        -0.09750733948644388,
        -0.09248284331460647,
        -0.08770412143232438,
        -0.0831745641716893,
        -0.07888829459149019,
        -0.07485047666637923,
        -0.07106712605269727,
        -0.06756140115696324,
        -0.06437093692838038,
        -0.06152947665155278,
        -0.05905788128899623,
        -0.056973287492918155,
        -0.05528721078016532,
        -0.0540004909150902,
        -0.05311331782032912,
        -0.0526442038206833,
        -0.052619912282874916,
        -0.05307642568553442,
        -0.054063927550228916,
        -0.05564095115161152,
        -0.05784953816535379,
        -0.06071375882176211,
        -0.0642350297513988,
        -0.06837138465524326,
        -0.07302780661647229,
        -0.07805607466516809,
        -0.0832533634258285,
        -0.08835965568850307,
        -0.0930718837766264,
        -0.09706098864107503,
        -0.09998702376593066,
        -0.10152044751456155,
        -0.10139569107559061,
        -0.09950430673640286,
        -0.09594359797042738,
        -0.0910320692343891,
        -0.08524638979492331,
        -0.07908164037371714,
        -0.07293247143373138,
        -0.06703739730446727,
        -0.06147693863956096,
        -0.05622560818834262,
        -0.051238555313838065,
        -0.04650878088121534,
        -0.04206121141305779,
        -0.03792144924457303,
        -0.034106280880571965,
        -0.030622647945377713,
        -0.02745819844674963,
        -0.02458685026406068,
        -0.021978128350486622,
        -0.019605153203740414,
        -0.017435982549475558,
        -0.015442612110550723,
        -0.013601156825940824,
        -0.011894620953875333,
        -0.010301518644174187,
        -0.008808027931350444,
        -0.007403168914937732,
        -0.006078035131670861,
        -0.004820281257001442,
        -0.003625032554220544,
        -0.0024874992937971427,
        -0.0014011845107023918,
        -0.00035991488087567315,
        0.0006375707684026851,
        0.0015945890000288625,
        0.0025169986353109305,
        0.003406572792362138,
        0.004263961232437006,
        0.005093352190202728,
        0.005898413079900087,
        0.006679199115367224,
        0.007436471056348183,
        0.008175313923509593,
        0.008896085205377604,
        0.009599004322427537,
        0.010285767147366382,
        0.010960072972768352,
        0.011620454790997256,
        0.012268012766324533,
        0.012904392944464502,
        0.013531850172162097,
        0.014148027203591988,
        0.014754190388266713,
        0.015353102968104009,
        0.015943673531286125,
        0.016524526424470443,
        0.017098154257930574,
        0.017665011124307833,
        0.01822335743457164,
        0.018773139950491572,
        0.01931695970028275,
        0.019852675122378084,
        0.020379294425001096,
        0.020898196966389167,
        0.021409482753563757,
        0.021910729594779875,
        0.022402039184754766,
        0.022884061540339465,
        0.023355732591462473,
        0.02381491098948496,
        0.024262705893225198,
        0.024699189016934554,
        0.025122556234926065,
        0.02553260641373484,
        0.025930906674785315,
        0.026317390414992668,
        0.026690975298755016,
        0.027053458120812484,
        0.02740720477598322,
        0.027750962676855874,
        0.02808645654841036,
        0.028416447418830496,
        0.0287421569305388,
        0.029063536163695315,
        0.029383337678332417,
        0.029704464135872993,
        0.030026863308069807,
        0.030351689361068707,
        0.030682380434948028,
        0.03102022478450704,
        0.03136486422978729,
        0.03171860002249325,
        0.0320842601769164,
        0.03246112662584207,
        0.032849659451471454,
        0.03325246757349823,
        0.03367059079933868,
        0.03410218971169878,
        0.03454896146492476,
        0.03501244602514997,
        0.03549190277740366,
        0.035985875519283485,
        0.03649639656678007,
        0.03702345280363226,
        0.03756543495807359,
        0.038122271947763624,
        0.038695044160633796,
        0.03928287050555562,
        0.039884226947478944,
        0.040500632871429514,
        0.04113130505669834,
        0.041776074454501794,
        0.04243322347775113,
        0.043105522553822315,
        0.04378920736780632,
        0.0444854804223585,
        0.04519030569538025,
        0.04590497658717981,
        0.04662166856044441,
        0.0473386775711379,
        0.04804760716868363,
        0.04874238197719014,
        0.049409992764123487,
        0.05004219276745745,
        0.05062361369554863,
        0.05114353708139606,
        0.05158363588601756,
        0.05193649708535076,
        0.052188096060329404,
        0.05233250917261134,
        0.05236611170357345,
        0.052294249007187335,
        0.05212174648251239,
        0.05186364705745018,
        0.05153555934167183,
        0.05116199317942519,
        0.050757107067263996,
        0.050349261491285754,
        0.049952543992971964,
        0.04959080820363256,
        0.04927314080613335,
        0.04902732027615989,
        0.048859196537832314,
        0.048795826405765845,
        0.04884476646048203,
        0.04902601678578581,
        0.04934346448403324,
        0.0498033913971716,
        0.05040330673918831,
        0.05113996763874135,
        0.05200124980763018,
        0.05298476369524596,
        0.054076029145559486,
        0.05527557354739803,
        0.05656703258230782,
        0.05795723032340357,
        0.0594261664151621,
        0.06098177387329352,
        0.0626005348088446,
        0.06429162843777494,
        0.06602495157964537,
        0.06781223846233636,
        0.0696189392951925,
        0.07146518831324657,
        0.0733089652192874,
        0.07519788061338661,
        0.0770773345416023,
        0.07905424296986968,
        0.08106414799012053,
        0.08334287567294364,
        0.08583688375129629,
        0.08907806153143943,
        0.0931181503089943,
        0.09915361078690127,
        0.1078007345173211,
        0.12129110771704246,
        0.14249627664804593,
        0.17523815334681525,
        0.22725544376771714,
        0.3050998710243782,
        0.41980353590092767,
        0.5764036416612417,
        0.7748168601509108,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        -1.445903698904385e-17,
        0.020193846882499884,
        0.039126718611085735,
        0.0564678266154827,
        0.07207973242772638,
        0.08573026003790839,
        0.09715504717213684,
        0.10618820235819111,
        0.11285578892282133,
        0.11737020180427928,
        0.12006856974107817,
        0.12134714149571908,
        0.12160343445311561,
        0.12119785319241108,
        0.12042780770925693,
        0.11950559517129056,
        0.11855273613709148,
        0.11762772478511772,
        0.11674524353286116,
        0.1158981403861784,
        0.11507324773588394,
        0.11425568328144207,
        0.11342421042556981,
        0.11256029705081995,
        0.11164605674058592,
        0.11066142671633235,
        0.10958917119511273,
        0.10841695486157636,
        0.10714452890740965,
        0.10576960660570589,
        0.10430073898756981,
        0.10275935741254212,
        0.10116513602718638,
        0.09953654096652698,
        0.09790169746214028,
        0.09628262443856428,
        0.09469100238720078,
        0.09313585279088198,
        0.09162804823213,
        0.09016436912496248,
        0.08873432524906338,
        0.08733066041156956,
        0.08594299715771529,
        0.08454717544736014,
        0.08312145112690567,
        0.08164744846815414,
        0.08009793515276141,
        0.07843841306365291,
        0.07664344074327281,
        0.07468583138562776,
        0.07253165003919022,
        0.07015115895537184,
        0.06752753375980378,
        0.06464338602505675,
        0.061486194673230944,
        0.05806209364064378,
        0.05439379778119064,
        0.05050971566224927,
        0.046457819780238885,
        0.04231031901563547,
        0.03815046370988434,
        0.0340683490717089,
        0.030170491206365335,
        0.02656914172573992,
        0.023360548818611406,
        0.02062864030297315,
        0.01844115535953199,
        0.016833472561991275,
        0.015800049868777012,
        0.015307394462021395,
        0.01529804332208305,
        0.015683800146394363,
        0.016366294234527616,
        0.017256806325444782,
        0.018271485582543778,
        0.019331504564013512,
        0.020379931018870562,
        0.021379232958851583,
        0.022297331425155754,
        0.023111413766332866,
        0.023817763804755917,
        0.02441743858909258,
        0.024910812191908167,
        0.025306324202083168,
        0.025620990729397428,
        0.02586561224837561,
        0.026049656390366802,
        0.026187549105757723,
        0.026293107225655685,
        0.026370664227703986,
        0.026426305496033843,
        0.026469162851554727,
        0.026501342151742484,
        0.02652021552080199,
        0.026528787828042594,
        0.026527601682681697,
        0.026511851120926685,
        0.026477411496951018,
        0.026424950913600424,
        0.026351438409225363,
        0.02625100354628606,
        0.026122951470138902,
        0.025968614909412897,
        0.025785755085237654,
        0.025572390811002984,
        0.025332874191740802,
        0.025069908798536107,
        0.024783342940748278,
        0.024476620368292158,
        0.024155434286214337,
        0.023821813737367647,
        0.02347732509698714,
        0.023126187243794148,
        0.022772847784339585,
        0.022416620874616197,
        0.02205901326916751,
        0.021703553069093405,
        0.021351279000847715,
        0.02099994173767083,
        0.020651821181807004,
        0.02030899717998112,
        0.0199695810310764,
        0.01963337245743449,
        0.01930264147192982,
        0.01897758417963492,
        0.018656694763654356,
        0.01834151810461831,
        0.018033383332837383,
        0.017731553070480684,
        0.01743542949350155,
        0.017147003914662822,
        0.016866917110121428,
        0.016593522625167216,
        0.016327062823545527,
        0.016069367467168996,
        0.015819273481097913,
        0.015575257107861609,
        0.015338350667074804,
        0.015107994340098794,
        0.014882457702208975,
        0.014660066426841678,
        0.014441126907185882,
        0.014222976295990841,
        0.014002920939639733,
        0.013779170324207977,
        0.01355029552554029,
        0.013312297051146203,
        0.013061832704134246,
        0.012797054118050915,
        0.012514987629724755,
        0.012211325859460385,
        0.01188389077161768,
        0.011530433709322642,
        0.011147933222074814,
        0.01073382234920839,
        0.010287186466435387,
        0.009807139830243476,
        0.009290974383518212,
        0.008740013753649304,
        0.008153809507777002,
        0.007533369826561509,
        0.006878469995324611,
        0.006191339080424288,
        0.0054734216665311905,
        0.004726401964836262,
        0.00395156534311019,
        0.00315109148185812,
        0.002327033534876857,
        0.0014805088630906868,
        0.0006128897903637016,
        -0.000273987478001434,
        -0.0011794233981842971,
        -0.002102472913958001,
        -0.00304256657655275,
        -0.003998116852095056,
        -0.004969568215437584,
        -0.0059557175744785005,
        -0.006955875351202009,
        -0.007968621265743213,
        -0.008993965283548587,
        -0.010029673980730828,
        -0.011074684363762001,
        -0.012127033407718252,
        -0.013185590668268712,
        -0.014247199261118707,
        -0.015310389924256037,
        -0.016372635661462052,
        -0.017431971104268737,
        -0.018485041513695996,
        -0.0195306755847049,
        -0.020565938695256032,
        -0.021589032772589792,
        -0.022597396923368426,
        -0.023590502910862822,
        -0.02456604226614362,
        -0.025523126451597496,
        -0.026460667104182187,
        -0.027378988450326828,
        -0.028276909094482595,
        -0.02915529536017672,
        -0.030014859131652635,
        -0.030856593886575693,
        -0.03168168399531444,
        -0.032491836922174916,
        -0.03329011670815625,
        -0.034079208964484485,
        -0.03486121801580253,
        -0.03564116978370139,
        -0.03642297246879719,
        -0.03721081242520555,
        -0.038009704502338225,
        -0.038827374784421456,
        -0.03966833469776299,
        -0.04053939170011514,
        -0.04144968935484615,
        -0.04240702403985308,
        -0.04341807681947659,
        -0.0444924420881298,
        -0.04564040298140904,
        -0.046868237798966816,
        -0.04818258155429568,
        -0.049591161034603155,
        -0.05109633283505972,
        -0.05269583619438905,
        -0.054384654483451506,
        -0.05615375084888464,
        -0.057982843665708356,
        -0.05985054903994522,
        -0.06173189202264273,
        -0.06360662883917304,
        -0.06545896879271654,
        -0.0673043204901703,
        -0.06919166459970708,
        -0.07122458547825017,
        -0.07357707042032885,
        -0.07651938226803742,
        -0.08042395990220876,
        -0.08578888823999371,
        -0.09325644054516063,
        -0.10362234882306069,
        -0.11780718695946757,
        -0.13677990734695708,
        -0.16132016402937432,
        -0.19166206053426849,
        -0.22695638722688874,
        -0.26475699524053875,
        -0.30082637103097815,
        -0.32944487719105536,
        -0.34448827126778325,
        -0.34110458959575285,
        -0.3171565627084504,
        -0.273786202925521,
        -0.2150608405912871,
        -0.1465692237779836,
        -0.07369145260975596,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_1227657.json <==
{
    "ux(x=y=0)":[
        4.337718834420557e-17,
        -0.02619671350486006,
        -0.050627046647483416,
        -0.07275326796566045,
        -0.09248557657614548,
        -0.10983497853039954,
        -0.12485066368453504,
        -0.13752089165097325,
        -0.14776335921226466,
        -0.15546424245313387,
        -0.1606405687141975,
        -0.16341121860236227,
        -0.16405473764209402,
        -0.16303050646412023,
        -0.16087065003397785,
        -0.15809215626263376,
        -0.1550797700096613,
        -0.15207603795337724,
        -0.14921601206352786,
        -0.14656122833889199,
        -0.14411964485388687,
        -0.14186056049412632,
        -0.1397443004656683,
        -0.1377290715740451,
        -0.135769515230689,
        -0.1338206558248886,
        -0.13185360376719904,
        -0.12984749927613326,
        -0.12778121667317185,
        -0.1256451235648993,
        -0.12344109876999847,
        -0.12117706537036109,
        -0.11885982267652596,
        -0.11651056821784105,
        -0.11415908607438106,
        -0.11183492686315143,
        -0.10957074928381598,
        -0.10741014900215243,
        -0.10539552366764797,
        -0.10356280944150206,
        -0.10194673524697717,
        -0.10058303489361188,
        -0.09949237289924477,
        -0.09868622267034634,
        -0.09817089272061544,
        -0.09794864789716182,
        -0.09800609255812788,
        -0.09832976747640121,
        -0.09890624690765353,
        -0.09971820588435465,
        -0.10073849329702272,
        -0.10194229067895276,
        -0.10330129609341496,
        -0.10477840434262728,
        -0.10632634344930035,
        -0.1078966059296926,
        -0.10942886803685177,
        -0.11085028035818299,
        -0.11207906521086101,
        -0.11303207276946624,
        -0.11361073514443845,
        -0.11371229764413036,
        -0.11324087228879431,
        -0.1121081414435757,
        -0.11023420836780305,
        -0.1075714817533159,
        -0.10410983239823034,
        -0.09987640531061188,
        -0.09493999234373966,
        -0.089423768284419,
        -0.08348798637326016,
        -0.07731605510016618,
        -0.0711040778682453,
        -0.06504496617475299,
        -0.05930319544226096,
        -0.05399879822819447,
        -0.04921172495123861,
        -0.04497658509090213,
        -0.041277868907020523,
        -0.03808234548439414,
        -0.0353394178762966,
        -0.03298373332488039,
        -0.030954533674013046,
        -0.029206913846579852,
        -0.02769876451710516,
        -0.026386651058174043,
        -0.025233524862671487,
        -0.024209954268983078,
        -0.023283758276899973,
        -0.022434488381220644,
        -0.021647972219821135,
        -0.02091398742999723,
        -0.020222401739887565,
        -0.019563335438790613,
        -0.0189357938642323,
        -0.018337247396386317,
        -0.017764485383271033,
        -0.01721440569808532,
        -0.0166897482045537,
        -0.016189153573289837,
        -0.01570997387934151,
        -0.015254396214635983,
        -0.014822596940565433,
        -0.014413538016882077,
        -0.014025343056477024,
        -0.01366067919080533,
        -0.013317735188821647,
        -0.01299504072948545,
        -0.012690998384164924,
        -0.012406282958880016,
        -0.012137998329291542,
        -0.011883245473358655,
        -0.011640382559672976,
        -0.011408751022586627,
        -0.011182673045505838,
        -0.010959935859508487,
        -0.010739470406936997,
        -0.010517745326238325,
        -0.010290845254050471,
        -0.01005852253525427,
        -0.00981973059403906,
        -0.009572117006435902,
        -0.009315238132965477,
        -0.009051607155419297,
        -0.008781462914069149,
        -0.00850509125846865,
        -0.008225849553570422,
        -0.007947799156782065,
        -0.007672288738022432,
        -0.007401696329014618,
        -0.007140735906363381,
        -0.0068928743062756925,
        -0.00665772816346905,
        -0.006440084941542932,
        -0.006241669910391261,
        -0.006061758621704334,
        -0.005899718913335242,
        -0.005756674987710927,
        -0.005629646720084498,
        -0.005513759293543585,
        -0.005405148403744533,
        -0.005299924901473041,
        -0.005189497717945592,
        -0.005066146079384187,
        -0.004923253083710417,
        -0.004752832041025414,
        -0.00454366434787381,
        -0.0042886149291075735,
        -0.003979820878940832,
        -0.0036080096621279928,
        -0.0031631188567054886,
        -0.0026390106242731156,
        -0.0020271875365118863,
        -0.0013171108141168965,
        -0.0005004809834493315,
        0.0004302644289953682,
        0.0014846703103638071,
        0.0026716198308585873,
        0.003997426806610985,
        0.005465048272593081,
        0.007078455900597132,
        0.008833919848249185,
        0.010724572391636503,
        0.012736298688608596,
        0.014853822810406805,
        0.017050937649491532,
        0.01929981145331918,
        0.02156743184897877,
        0.023820808369185802,
        0.02602060438746137,
        0.02813260785223006,
        0.0301222586344325,
        0.03195857537036153,
        0.03361260602382554,
        0.03506197570707075,
        0.03629284913932686,
        0.037292719731803856,
        0.038062723844722986,
        0.038612975782188017,
        0.03896330299583005,
        0.03914291434315013,
        0.03919319024901812,
        0.039165847348555806,
        0.03911222878982736,
        0.039090509368314694,
        0.03915751658617807,
        0.039360165076199445,
        0.039735604632201084,
        0.04030838421107953,
        0.041087574349900256,
        0.04207091249768209,
        0.04322999356626223,
        0.044546481530576484,
        0.04598209432092974,
        0.04750107751978037,
        0.04906970315168708,
        0.05065813782153214,
        0.05224190984031142,
        0.053801919046263205,
        0.05532750792642974,
        0.05681148646716148,
        0.05825068647514984,
        0.059646633682786956,
        0.061003794079727176,
        0.062326821955589085,
        0.06361982707689182,
        0.06489080507565965,
        0.06614332315868536,
        0.06738009989322855,
        0.068600909048579,
        0.06980619214398318,
        0.07099085230580887,
        0.07214616664011438,
        0.07326743182244017,
        0.07434176223011833,
        0.07536282363454841,
        0.07631688289728171,
        0.07720342917323546,
        0.07801311287787824,
        0.07874988956042402,
        0.0794145975860328,
        0.08002209250293675,
        0.08057876162810904,
        0.08110802108103407,
        0.08162394474512351,
        0.08215148960372926,
        0.08270216249666043,
        0.0833013322150466,
        0.0839498516512087,
        0.0846665333734664,
        0.08543951122258803,
        0.08627800978747158,
        0.08716052968983222,
        0.08808808551423042,
        0.08903559842892972,
        0.09001145456644956,
        0.09098542172100284,
        0.09199112818427677,
        0.093008620615887,
        0.09412949095156165,
        0.0953776735188607,
        0.0969731566467042,
        0.09896517113947056,
        0.10194602099694948,
        0.10598224446650004,
        0.1124260423554039,
        0.12169477917665297,
        0.13616487968078492,
        0.1580968392653822,
        0.1909764597523489,
        0.24190148433471467,
        0.31659006680539425,
        0.4269055106365718,
        0.5790641548842785,
        0.7750405057565504,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        -7.229667880936524e-18,
        0.018007290732522104,
        0.034991862676595625,
        0.05051906989539998,
        0.06433551388757675,
        0.07630694241242245,
        0.0864602181798047,
        0.0949617684258871,
        0.1020519266789799,
        0.10796689591981819,
        0.11288606130365449,
        0.11691406210543256,
        0.1200922440220603,
        0.12243952525378933,
        0.12399259478422205,
        0.12481073010278991,
        0.12496545002761905,
        0.12453397655217939,
        0.12358996259715262,
        0.122190244434084,
        0.12037551611545085,
        0.11818019746912573,
        0.1156375283700407,
        0.11278775517958099,
        0.10968485666664,
        0.1063943913109378,
        0.10299069242586102,
        0.09955307305701754,
        0.09616243477643793,
        0.09288932868940517,
        0.08978009653518819,
        0.08684982092136032,
        0.08407112639467251,
        0.08135860688950261,
        0.07860074781649229,
        0.07568525895961678,
        0.0725096437736138,
        0.0690191237745721,
        0.06523264304384506,
        0.06122417314647004,
        0.057115500397338405,
        0.053084939653741045,
        0.04933633305365324,
        0.04604974641804205,
        0.04336443241016799,
        0.04135942370796169,
        0.040022737677176796,
        0.039267395623413866,
        0.03898157050533279,
        0.03904707017711968,
        0.039354027927162596,
        0.03981767381292612,
        0.0403874374615874,
        0.04102531948319261,
        0.04169896242241958,
        0.04238853376821774,
        0.0430857895521784,
        0.043772213013676876,
        0.04443161035784509,
        0.04505931055108843,
        0.045648398597367607,
        0.04618165939098924,
        0.04665232238785409,
        0.04706103020970548,
        0.04739803463823712,
        0.04765268775634944,
        0.04782867736739254,
        0.04792631432723561,
        0.047937593499042856,
        0.047863924642469066,
        0.047714120205116874,
        0.04748759171856108,
        0.04718473918684549,
        0.04681522809010394,
        0.04638897880936191,
        0.04590679624293565,
        0.045376238442665265,
        0.04481027155121137,
        0.04421527051174955,
        0.04359359087493595,
        0.04295625999532455,
        0.04231258492236423,
        0.041663558989534354,
        0.041012944380820975,
        0.04037022375421986,
        0.03973747745614813,
        0.03911331077564267,
        0.03850197730166415,
        0.03790803393152013,
        0.037327716541212294,
        0.036760825552288955,
        0.0362105025095233,
        0.03567543648821014,
        0.03514988708517396,
        0.034635819585632784,
        0.034133528492978786,
        0.03363768604353697,
        0.033144558317664885,
        0.03265667149572343,
        0.03217086005843432,
        0.03168189641586964,
        0.031189704495134855,
        0.030695571677167056,
        0.030195649260463548,
        0.02968768523599978,
        0.029174634062637237,
        0.028656939048805546,
        0.02813190394156038,
        0.027601357339574657,
        0.027069037932011274,
        0.026534253596932456,
        0.025996096339205816,
        0.025458538055685896,
        0.024923815209108163,
        0.024389804070062967,
        0.02385734255819825,
        0.023329198622884257,
        0.022805965398875937,
        0.022284731249058512,
        0.02176748859262938,
        0.02125522770163092,
        0.020746389078949032,
        0.020240288365988433,
        0.0197380360541774,
        0.019239685751566624,
        0.018743383019214417,
        0.01825022576614267,
        0.017760867956115783,
        0.01727408131629598,
        0.016789705616747308,
        0.016308770562834297,
        0.01583187954499933,
        0.015357485026343813,
        0.014886033587363392,
        0.014419018628929924,
        0.013955372902156519,
        0.013494167766243438,
        0.013036581699977406,
        0.012582893781465735,
        0.012131163293637113,
        0.011681607277982833,
        0.011234856381485551,
        0.010789742318778758,
        0.010344956593160344,
        0.009900738640890515,
        0.009457032588457188,
        0.009012020504983752,
        0.008564991544322593,
        0.008116195826040165,
        0.0076647122036907385,
        0.0072088573552274845,
        0.006748649698433051,
        0.006283887981479696,
        0.005813202237325109,
        0.005335670986341515,
        0.0048516211523920855,
        0.004360434284897386,
        0.003860607022355396,
        0.003352352871426952,
        0.0028356668194780346,
        0.00230978356530033,
        0.0017735895779110548,
        0.0012281110479247996,
        0.0006726266738570712,
        0.00010673610387009065,
        -0.0004700554557367737,
        -0.0010566515042420928,
        -0.0016540748174842074,
        -0.0022621753892856033,
        -0.0028811849322197005,
        -0.003509877261981778,
        -0.0041494445091457555,
        -0.0047993074967697825,
        -0.005459409983990426,
        -0.006128425338802746,
        -0.00680780663415939,
        -0.007496439534025295,
        -0.008193666090628726,
        -0.008898957630931435,
        -0.009613331272881298,
        -0.010334941561643145,
        -0.011063290610343326,
        -0.01179840541330676,
        -0.012540490257784068,
        -0.013287101894509322,
        -0.014038600933625318,
        -0.014794923303693735,
        -0.015555352625553038,
        -0.01631763651203531,
        -0.01708297301195176,
        -0.01785056728282142,
        -0.018619399997386852,
        -0.01938801357252977,
        -0.020157975865215453,
        -0.02092765610964005,
        -0.021696674876408174,
        -0.02246443291332719,
        -0.023232543363392002,
        -0.02399883663292153,
        -0.02476430314778432,
        -0.02552927362373389,
        -0.026294696120372718,
        -0.02705916865307723,
        -0.027824791137512184,
        -0.02859238822508779,
        -0.029362729137024656,
        -0.03013526726777869,
        -0.03091374653540886,
        -0.03169851134170188,
        -0.032489897215948194,
        -0.03328954005422749,
        -0.03410154923562505,
        -0.03492412116884946,
        -0.03576006256799017,
        -0.036611276765281836,
        -0.037480113638746475,
        -0.03836503456859855,
        -0.03926897763518353,
        -0.04019390281619631,
        -0.041137967438310837,
        -0.04210053850733488,
        -0.043083993515903765,
        -0.044085971531894315,
        -0.045103425446014936,
        -0.04613618043032371,
        -0.04718241775656454,
        -0.048239346232679094,
        -0.0493034943865278,
        -0.05037833728655735,
        -0.051461958274104484,
        -0.052557239669500745,
        -0.053673810454792546,
        -0.05482638638026024,
        -0.056041466956616014,
        -0.05736267233300521,
        -0.05886966949756161,
        -0.06068677381116945,
        -0.06301415585551921,
        -0.066163160034598,
        -0.07060030585726183,
        -0.07697354259844962,
        -0.08613580128021606,
        -0.09909206870513707,
        -0.1168239246493641,
        -0.13995058960223306,
        -0.1681678821097375,
        -0.1995758400913996,
        -0.23024972435627608,
        -0.2543349432865626,
        -0.26522939908245985,
        -0.25783029369028443,
        -0.2304765087119762,
        -0.1855405848134119,
        -0.12840016561064355,
        -0.06509327374353124,
        -1.4459509094614802e-17
    ]
}

==> data/ldc_Re10000/profiles_1269990.json <==
{
    "ux(x=y=0)":[
        -2.313528676806205e-16,
        -0.024412450613471068,
        -0.04900601609476028,
        -0.07377776435661906,
        -0.0986644896476503,
        -0.12358248206907599,
        -0.148163763872838,
        -0.1714910583067111,
        -0.19220915462942284,
        -0.20897067498139962,
        -0.2210766163360829,
        -0.22871819299307966,
        -0.23271084597718678,
        -0.2338489407581102,
        -0.2324939189507301,
        -0.22840014790624605,
        -0.22095583792824988,
        -0.20969277316010207,
        -0.19485975333393982,
        -0.1776073140136871,
        -0.15979827229307175,
        -0.14337808631273954,
        -0.12966140558090378,
        -0.11926105219610643,
        -0.11240195365788318,
        -0.10909594312070488,
        -0.10910639161445278,
        -0.11186343530176562,
        -0.11646217274751616,
        -0.12179934129923577,
        -0.12670469946500776,
        -0.13023922014919057,
        -0.1318863893376484,
        -0.13183843120731867,
        -0.13101605698940916,
        -0.13057352888426726,
        -0.13130253308804218,
        -0.13334328171589208,
        -0.13610351624620687,
        -0.13872541077457948,
        -0.14028522432065837,
        -0.14008934549855362,
        -0.1378503355947553,
        -0.13368781073554314,
        -0.1280614273264832,
        -0.12148290483819967,
        -0.1144155345285231,
        -0.10726409105360002,
        -0.10031274199119118,
        -0.09371619154444416,
        -0.08752025907463835,
        -0.08172161953939039,
        -0.07630598467983397,
        -0.071272557883304,
        -0.06664061749886456,
        -0.062449405063960614,
        -0.05873364169638767,
        -0.05550856457037019,
        -0.05275886122192776,
        -0.05043398604751379,
        -0.04843993313422834,
        -0.04665347880755548,
        -0.04494641104135263,
        -0.04320043020933247,
        -0.04131138048543323,
        -0.03920712153933897,
        -0.03684667807838929,
        -0.034223214398337067,
        -0.031377445448850266,
        -0.02841777508908494,
        -0.02550142862250511,
        -0.022783350485758882,
        -0.020357593254694054,
        -0.01825202728133474,
        -0.016447394708484248,
        -0.01491852377737068,
        -0.013662115749712116,
        -0.012697775767976574,
        -0.012057494089293632,
        -0.01178122030295341,
        -0.011901405902094923,
        -0.012438328795458671,
        -0.01338760736707848,
        -0.01473002419423814,
        -0.016427082464718346,
        -0.01842081605926528,
        -0.02063756983506503,
        -0.02300252115870757,
        -0.02543049273704974,
        -0.027836730893946948,
        -0.03014634706088647,
        -0.032298962242933056,
        -0.03424344997505291,
        -0.03594678232076977,
        -0.037395260991937386,
        -0.038588374088315065,
        -0.03953279897552851,
        -0.04024661484709038,
        -0.04075242737289563,
        -0.041072671498666564,
        -0.04122591590788611,
        -0.04123138636828112,
        -0.04110544809033449,
        -0.040855748415553624,
        -0.04048831788574108,
        -0.040006779154092835,
        -0.03941175407061418,
        -0.03869756489097217,
        -0.03785950757895194,
        -0.03689082253761406,
        -0.03578269024597179,
        -0.03452194920719689,
        -0.03309962584099837,
        -0.031502112385175085,
        -0.029716639869194084,
        -0.027728569457808317,
        -0.02553085303723264,
        -0.02311225641370346,
        -0.020467794234194876,
        -0.017599687792020573,
        -0.014517723528818352,
        -0.011240952003178184,
        -0.007802439973573527,
        -0.004255054637561735,
        -0.0006628002356585184,
        0.002889357579227184,
        0.006293061804632282,
        0.009422513405166913,
        0.012154513963215265,
        0.014370140724881304,
        0.015975937929254135,
        0.016911851578954085,
        0.017178189842536006,
        0.016832956575377367,
        0.015998218135271143,
        0.014839939317293157,
        0.013538629912238214,
        0.012256602193511412,
        0.011119975262023138,
        0.010203657299597279,
        0.00952929430173871,
        0.00908334254632681,
        0.00883257826160456,
        0.008738508242625337,
        0.008761363963994932,
        0.008873486372464517,
        0.009054393628709068,
        0.009289457091860387,
        0.009566660431661487,
        0.009881560717907687,
        0.010228565629777923,
        0.01060110536854622,
        0.010995119941335757,
        0.011408565476368692,
        0.011836625034837844,
        0.012274380960525813,
        0.012720938533464825,
        0.013174381116360694,
        0.01362997713150192,
        0.01408620026216516,
        0.01454345883964209,
        0.014998958658799537,
        0.015449421756929371,
        0.015895429083361497,
        0.01633713979968282,
        0.016770051480704873,
        0.01719439793632785,
        0.017609773216723763,
        0.01801626768869162,
        0.01840869067310115,
        0.018790619243520983,
        0.019160014573488614,
        0.019517004257033285,
        0.019858363877370555,
        0.020188956088071752,
        0.020506522862903307,
        0.020811288929232938,
        0.02110437639881825,
        0.021389275327265624,
        0.02166556427725567,
        0.02193396428728251,
        0.022199719942641773,
        0.022463930940329935,
        0.02272860914439172,
        0.022995275677911507,
        0.023270492413544657,
        0.0235524551058333,
        0.023844821581286504,
        0.02414765276420528,
        0.024465488775359152,
        0.024792382499325135,
        0.025131983166271136,
        0.025479231638767915,
        0.0258350856440455,
        0.026190589658215253,
        0.02654720324982075,
        0.0268961907959926,
        0.02723686979153344,
        0.027561924387943464,
        0.027872300042928788,
        0.028162512200198577,
        0.028435402266301684,
        0.028688936092665526,
        0.02892944422975695,
        0.029156453149369186,
        0.029376505022810775,
        0.029594648004931258,
        0.02981731421284936,
        0.03004694481786844,
        0.030294904120397877,
        0.03056953574261191,
        0.03088110335104248,
        0.031243551270106282,
        0.03167611973761547,
        0.03220005455078233,
        0.0328308753368945,
        0.033596375819823616,
        0.0345073443794646,
        0.0355862667162008,
        0.03682955661190513,
        0.038252146401766704,
        0.03984311786152836,
        0.041600486622559336,
        0.043518018974086074,
        0.045591671786565605,
        0.04781279505222203,
        0.05017887991901416,
        0.05267835451156253,
        0.05529667238434786,
        0.058012535990255215,
        0.060792083794793166,
        0.06360181742357046,
        0.06639361511601606,
        0.06912886099505518,
        0.071760966004673,
        0.07426575027410816,
        0.07660379065434984,
        0.0787881562438508,
        0.08079284559711739,
        0.08269324144967083,
        0.08448355268435712,
        0.08636041190787358,
        0.08825873501651293,
        0.09090747704759626,
        0.09395912808566376,
        0.09890742805951205,
        0.10617707191138566,
        0.11809715739361987,
        0.138251021638599,
        0.17082629075159153,
        0.22403552743379618,
        0.3039324702470516,
        0.42033870398440026,
        0.5774717907990207,
        0.7754398872429077,
        0.9999999999999989
    ],
    "uz(z=y=0)":[
        -2.168886614302845e-17,
        0.033402178344533885,
        0.06501877818769504,
        0.09280920168670123,
        0.11460917619517065,
        0.1289849263813447,
        0.13583421321100864,
        0.13638005115308283,
        0.1325635221224283,
        0.12638111308304054,
        0.11944301745554978,
        0.1127811092733462,
        0.10689756183011458,
        0.10193770693819547,
        0.0978450640041281,
        0.09447912697738811,
        0.09166573906187946,
        0.08924466913196784,
        0.08708762445141427,
        0.08508520315304731,
        0.08316408864346211,
        0.08128662815351223,
        0.07942744994375063,
        0.07758140548589271,
        0.07576423314099594,
        0.07398448152472906,
        0.07224923238135907,
        0.07057000345922876,
        0.0689486114853095,
        0.06736831337173393,
        0.0658104084633731,
        0.06425848915422225,
        0.06268069826104099,
        0.06104142437283115,
        0.05931804028919859,
        0.05748920602962531,
        0.055529997989304115,
        0.05343193387988618,
        0.051205294671646535,
        0.04886510842732643,
        0.04643861837678137,
        0.04398097452818472,
        0.04156316661621737,
        0.039259764432763626,
        0.03715846114425528,
        0.03535728273604603,
        0.033938342059703794,
        0.03295726839475218,
        0.0324594197448503,
        0.03245908221120739,
        0.03293375567434549,
        0.0338409527244355,
        0.03512869646804078,
        0.03672332847730355,
        0.03853697623653487,
        0.040486289574545316,
        0.042492374949598954,
        0.04447202662469743,
        0.04635624568412018,
        0.048094782994073465,
        0.04964729123892953,
        0.050979308723540916,
        0.05207902941880606,
        0.052947216939744246,
        0.05358575251779492,
        0.05400384732585745,
        0.0542260251951496,
        0.05427225754952481,
        0.05415954692741331,
        0.05391213817761437,
        0.053559863592281154,
        0.0531237300206289,
        0.052628436675435944,
        0.052106232817207415,
        0.05158635199001797,
        0.05109012282451464,
        0.05064298616356971,
        0.050267669593591184,
        0.04997450115219309,
        0.04976626772417658,
        0.049649110416282796,
        0.04961766726149949,
        0.049658229898202795,
        0.04975635497138973,
        0.049900815768210614,
        0.050069145880968564,
        0.05023961120828726,
        0.0503950959113945,
        0.050518836110632466,
        0.050587283139524555,
        0.05058437913424448,
        0.050497377754398956,
        0.050310722203447955,
        0.05000688921724617,
        0.04957686002294427,
        0.04901005594216748,
        0.04829308080468601,
        0.04741598940644715,
        0.04637657957105819,
        0.04517154413053623,
        0.04380023738566298,
        0.04227466321174928,
        0.04061434800656577,
        0.038843574480451774,
        0.03699528996914097,
        0.03511635641732975,
        0.033255999946960366,
        0.03146471323717007,
        0.029802333274460326,
        0.028336581032425957,
        0.02713054785560638,
        0.02625649791557567,
        0.025795164495800823,
        0.025833770368047043,
        0.026454720559374235,
        0.02772103882568206,
        0.02967960472923168,
        0.032324708122622135,
        0.03559296768959369,
        0.03935621316956322,
        0.04340875292706777,
        0.04747989629318204,
        0.051259593819631605,
        0.05443995440279422,
        0.056754101456513315,
        0.058015767673554416,
        0.0581476227448595,
        0.05717022370387672,
        0.05518268347833539,
        0.05233326064348895,
        0.0487899719732189,
        0.04471936846431697,
        0.04027809691513567,
        0.03561228885580556,
        0.030854082834735775,
        0.026119237145401368,
        0.021514501721441964,
        0.017135515288738,
        0.01305385798732336,
        0.009325322753942067,
        0.005987024571043788,
        0.003054715244023067,
        0.0005253559178684369,
        -0.0016187417347006793,
        -0.003404150366188336,
        -0.0048678823561632166,
        -0.0060518831155138945,
        -0.006997823979259807,
        -0.0077455743693963025,
        -0.008334787337764646,
        -0.008799676762337338,
        -0.009168405010814099,
        -0.009465470768369233,
        -0.009712129412315335,
        -0.009924024909406493,
        -0.010113015349195464,
        -0.010290115522564976,
        -0.01046345728755261,
        -0.010638320869479358,
        -0.010819264549852712,
        -0.01101053002307877,
        -0.0112145930448753,
        -0.011432365695386611,
        -0.011666062603899106,
        -0.011916400325916177,
        -0.012183706087433216,
        -0.012467372192368242,
        -0.01276904049882968,
        -0.013087280006172892,
        -0.01342228202646807,
        -0.013773435123318096,
        -0.014141580139644871,
        -0.014524902830413706,
        -0.014924464741584166,
        -0.01533958816957444,
        -0.01577018589496282,
        -0.0162160169895665,
        -0.016677797059287392,
        -0.017155405705935763,
        -0.017649122972931836,
        -0.018158433942765163,
        -0.018685558481795605,
        -0.019229257348643686,
        -0.019790906263869968,
        -0.020370515771579823,
        -0.020969490718203993,
        -0.021587049684533458,
        -0.022225084794703306,
        -0.022882827786647332,
        -0.023561564494978995,
        -0.02426104415226677,
        -0.02498205347339497,
        -0.025723537972830963,
        -0.026486866915746123,
        -0.027271011629369048,
        -0.02807563096055573,
        -0.02889960837566755,
        -0.02974408479670976,
        -0.030605797334344913,
        -0.03148463734343627,
        -0.03237884999141156,
        -0.033288258634790124,
        -0.034207939021405995,
        -0.03513835273829536,
        -0.036076514433535246,
        -0.03701997284684793,
        -0.03796402668828309,
        -0.03890891999601895,
        -0.039849566222253774,
        -0.040782175275647745,
        -0.041703171801079505,
        -0.042610779349887475,
        -0.043498418135521175,
        -0.044361445934477016,
        -0.04519756671765105,
        -0.04600066823943938,
        -0.04676379779971555,
        -0.047483195204345886,
        -0.04815340697080412,
        -0.04876668595947701,
        -0.049317415974510045,
        -0.0498021980574104,
        -0.05021670079395696,
        -0.05055959385308127,
        -0.05083505949067795,
        -0.051059599550922756,
        -0.05125817537671972,
        -0.05147553290432099,
        -0.05179086705288503,
        -0.05231416382873152,
        -0.053196946351703446,
        -0.054643987189193804,
        -0.05689699844288584,
        -0.06025392550290815,
        -0.06506305885131944,
        -0.0717243858305743,
        -0.08070802908705854,
        -0.09258001278012686,
        -0.10799380720029449,
        -0.12764001694524207,
        -0.15210846551370166,
        -0.18165723799424024,
        -0.2158939791043934,
        -0.25342473975657875,
        -0.2916041413111965,
        -0.32662020385430685,
        -0.3540192530991642,
        -0.3694412758081031,
        -0.36941458020075835,
        -0.3521291673365764,
        -0.31798551655305674,
        -0.269245914402399,
        -0.2092959112288194,
        -0.1421022799467061,
        -0.07144823084502955,
        7.229813332540013e-18
    ]
}

==> data/ldc_Re10000/profiles_1312323.json <==
{
    "ux(x=y=0)":[
        5.639291451574753e-16,
        -0.029720444297630544,
        -0.05851140243724134,
        -0.08575545097684896,
        -0.11162599799287164,
        -0.13619392237651265,
        -0.1589337480793435,
        -0.17878259771071342,
        -0.19478878571211328,
        -0.20655481672488268,
        -0.21431886088012295,
        -0.21869027985180908,
        -0.22015723745054436,
        -0.21888881555690934,
        -0.21465189787929534,
        -0.20710172579970673,
        -0.19621411953492293,
        -0.18250414142685728,
        -0.16703817604363203,
        -0.15101006427495223,
        -0.13546086362393397,
        -0.12116215857570949,
        -0.1086202046328984,
        -0.09809419535385482,
        -0.08961037253518143,
        -0.08301709382222354,
        -0.07804225291992588,
        -0.07434976198388263,
        -0.07161157475455328,
        -0.0695432906355029,
        -0.06793387989840684,
        -0.06664296769989682,
        -0.06557281736882525,
        -0.06466561056386874,
        -0.06388649885897535,
        -0.06320462488773079,
        -0.06260014363573327,
        -0.06205671939037202,
        -0.06156246234739958,
        -0.0610999307144893,
        -0.06065703662239386,
        -0.060228004091619256,
        -0.05980115290888399,
        -0.05936443398916674,
        -0.058914191488764894,
        -0.058446266934454406,
        -0.057953052798124016,
        -0.057432456009522834,
        -0.056881429522204284,
        -0.05630182990405505,
        -0.055689861254255006,
        -0.05504855077359518,
        -0.054378068309065095,
        -0.053682151134714945,
        -0.05295932271638558,
        -0.05221509324938859,
        -0.05145145953817235,
        -0.050669159596670156,
        -0.04987028103918837,
        -0.049059987887232294,
        -0.0482380992513526,
        -0.04740399488456364,
        -0.04656288589073757,
        -0.04571634860276022,
        -0.0448620188959756,
        -0.04400204728179335,
        -0.0431394213109246,
        -0.04227458814149135,
        -0.04140338561730359,
        -0.040531573567501325,
        -0.039659993096274423,
        -0.03878660661578114,
        -0.03791040489700792,
        -0.03703694897462333,
        -0.03616483967116903,
        -0.03529192829818691,
        -0.03442082569818511,
        -0.033555256619534186,
        -0.032692046963774424,
        -0.031831048161775725,
        -0.030976585050891993,
        -0.030129069879701275,
        -0.029285796101326592,
        -0.028448744437605714,
        -0.027621390696146483,
        -0.026801293048764253,
        -0.02598786829443941,
        -0.025183751412941453,
        -0.02438979957762998,
        -0.02360287829804311,
        -0.022824138858355297,
        -0.022055393997727265,
        -0.021295062549212446,
        -0.020541032216256833,
        -0.019794712691430953,
        -0.019056935724906174,
        -0.018324131050563106,
        -0.01759629148616638,
        -0.016874426625734556,
        -0.0161573523737425,
        -0.01544189867344985,
        -0.014729706333553286,
        -0.014020293370248765,
        -0.013311530776385985,
        -0.012601750102188756,
        -0.011892916339544408,
        -0.011183124253958447,
        -0.010470305577976145,
        -0.009754490319593651,
        -0.009036692457712926,
        -0.008314111261366632,
        -0.007585636809201099,
        -0.0068522364344243926,
        -0.006113441500152795,
        -0.0053662848399470995,
        -0.004611345289576212,
        -0.003849062060774245,
        -0.0030779883577332044,
        -0.002296191167983386,
        -0.00150531171295304,
        -0.0007052578851105375,
        0.00010604273893947382,
        0.0009276861282880127,
        0.0017583653013572883,
        0.002597832571122145,
        0.0034474599208561816,
        0.004303376254973117,
        0.005164943205929716,
        0.006031468716235394,
        0.006900386669757318,
        0.0077693857078774,
        0.008634985868475947,
        0.009496020789971487,
        0.010349338133948473,
        0.011189012531483574,
        0.01201452822506204,
        0.01282138535599941,
        0.013605068675592594,
        0.014361077783295604,
        0.015088050664242326,
        0.015779936550958242,
        0.01643277807804572,
        0.017043816722221054,
        0.017610230975765945,
        0.018127225838325718,
        0.018592807591838147,
        0.019006072827862833,
        0.019364664396069122,
        0.019666445009825225,
        0.01991388433412149,
        0.020107291449688883,
        0.020247152619204133,
        0.02033564482914528,
        0.020378843273942213,
        0.020378823501317804,
        0.020338650873080795,
        0.020265975919396495,
        0.02016642446184664,
        0.02004411589424418,
        0.019905517359018028,
        0.019758405138544956,
        0.019610130549264474,
        0.019464486136983445,
        0.019333152263572906,
        0.019225112340869484,
        0.019151081018657198,
        0.019121956363376227,
        0.01915551593690204,
        0.019266095432268072,
        0.019469515725439465,
        0.019781708672118207,
        0.020218120981561682,
        0.020783624932325506,
        0.02148012309423368,
        0.02230155917445444,
        0.02323136167418326,
        0.024245179921195893,
        0.025312896367779475,
        0.026409515732557242,
        0.02750309427442371,
        0.028577001991458198,
        0.029620404601121197,
        0.030638572289937646,
        0.03163852212365708,
        0.032642067907431516,
        0.033672598257835605,
        0.03475187642336824,
        0.03589436847629207,
        0.03711445725630877,
        0.03841174728364808,
        0.039778595438092534,
        0.041196889538700564,
        0.042648869267678476,
        0.044104525233857425,
        0.04553711015459767,
        0.04691891006647664,
        0.048228165697727705,
        0.04944194101795843,
        0.05054519876909618,
        0.05152880992992892,
        0.0523850654459456,
        0.05311200752964206,
        0.05370928206257975,
        0.054182182833586064,
        0.054533279191893866,
        0.05476848691125548,
        0.054895190793458365,
        0.054922372161800466,
        0.054853349214151775,
        0.054701566116736856,
        0.05447384241189627,
        0.05418194570346621,
        0.053834762456654604,
        0.0534477716518003,
        0.053033036221799765,
        0.05260255571735736,
        0.052168797703243286,
        0.05174704379547574,
        0.05134457613735277,
        0.05097184075906778,
        0.050640849826283585,
        0.05034906481030871,
        0.050112988942823115,
        0.04991278872530661,
        0.04977744619956052,
        0.04967124018247948,
        0.04962954698965998,
        0.04961351766799256,
        0.0496611019564306,
        0.049732164923252796,
        0.04986378838548222,
        0.05002840467719727,
        0.05024983593445645,
        0.05052921259956954,
        0.05087334051041518,
        0.05133272628344716,
        0.051912700450591105,
        0.05271975478405114,
        0.05381584529393703,
        0.05536734096215581,
        0.05752605048437226,
        0.060609924510084165,
        0.06482900776760411,
        0.07086057931926898,
        0.0788267028733256,
        0.09000547897257608,
        0.10455105965299509,
        0.12463639668612558,
        0.15222677429576256,
        0.19054856121250835,
        0.24644777876839646,
        0.325392470328513,
        0.438104385673793,
        0.5898443354417492,
        0.7817362034854192,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        7.229812796495098e-18,
        0.015452731207331986,
        0.03079831520554701,
        0.046176486624854116,
        0.06167700247731479,
        0.0772879995859305,
        0.09283764165397972,
        0.10792476303378652,
        0.12186935357954061,
        0.13381048843443127,
        0.14291343247780613,
        0.14863081329806707,
        0.15087284524783925,
        0.15002189531887433,
        0.14678071659581476,
        0.14197170751431362,
        0.13637330313634213,
        0.1306119053083012,
        0.1251158949068216,
        0.12013423447558491,
        0.1157886284458737,
        0.11211815993108484,
        0.10910673160247931,
        0.10671435395259786,
        0.10488362762777959,
        0.10352149148573891,
        0.10249704525443172,
        0.10166436776015804,
        0.10087503378983718,
        0.09998501092454704,
        0.09887662552071214,
        0.0974897832930167,
        0.09581372685269704,
        0.09387040895810114,
        0.09167976287454285,
        0.08924808437281564,
        0.08656526994617733,
        0.08362608250882268,
        0.08045631846930595,
        0.0771153071959616,
        0.07369878269628963,
        0.07033811373225833,
        0.06716401006203533,
        0.06427077704039819,
        0.06171783922411882,
        0.05953436655371316,
        0.05771104312198712,
        0.05620664301358307,
        0.054990026264595496,
        0.054032983416638626,
        0.05329859733398241,
        0.05275628380780249,
        0.05238518774955855,
        0.052154395041838324,
        0.05202704187552852,
        0.051976766398134214,
        0.051979969990567414,
        0.05200373203353553,
        0.0520203390584382,
        0.0520144017530533,
        0.05196605961078609,
        0.051851033173879235,
        0.05165831299488565,
        0.051379852341618855,
        0.05100191374672091,
        0.05051234788689994,
        0.04991192362455825,
        0.04919833748967278,
        0.048364270865729524,
        0.04741130881932143,
        0.046349681179459236,
        0.04518084222280298,
        0.04390912423958175,
        0.04254954858184916,
        0.041117400461589286,
        0.03961979035945154,
        0.03807337640468239,
        0.036498552839233915,
        0.03490965311715404,
        0.03331616950856782,
        0.03173760228605522,
        0.030187479602092858,
        0.028671916158974988,
        0.0271971541728616,
        0.025773618186145816,
        0.02440194699049117,
        0.023078038892378746,
        0.021802642301626533,
        0.02057530140285673,
        0.01938723413464821,
        0.01823155564471235,
        0.017108094776572026,
        0.016012420330785565,
        0.014937161173601568,
        0.013883142958707599,
        0.012853762709550983,
        0.011848692290404741,
        0.010868842461784043,
        0.009923360234053274,
        0.009017575675098139,
        0.008153561069276906,
        0.007335926558110292,
        0.006571915730544024,
        0.005860204912996828,
        0.005198338546375445,
        0.0045864847832551205,
        0.004021078823045855,
        0.00349360693737191,
        0.0029970390689607494,
        0.002529843562690735,
        0.002085652776887493,
        0.001661043566748358,
        0.001259221701497763,
        0.0008851510258337231,
        0.0005424941601472352,
        0.00023678867747948656,
        -2.2485995772112135e-05,
        -0.00023180318987733748,
        -0.00039234373883455465,
        -0.0005039191975332828,
        -0.0005702271827322141,
        -0.0005997229489719187,
        -0.0006023219759527887,
        -0.0005829304422404869,
        -0.0005495112652611179,
        -0.0005098950671763595,
        -0.00046828326790084577,
        -0.0004257226061084264,
        -0.0003870316921088693,
        -0.00035518070183932415,
        -0.00033171392763712843,
        -0.000318670624943598,
        -0.0003203047331756132,
        -0.00033997103858196895,
        -0.00038010678751164315,
        -0.00044363426716835573,
        -0.0005365143664668328,
        -0.0006603926051654667,
        -0.0008174119378100001,
        -0.0010121413447739805,
        -0.001247142022571804,
        -0.0015224304652758929,
        -0.00183956516990925,
        -0.002200916872941815,
        -0.0026053840019477376,
        -0.003051474720971726,
        -0.0035390945582736747,
        -0.004066773442313133,
        -0.004631175994191602,
        -0.00522873069922633,
        -0.005857835623880285,
        -0.006514451269475989,
        -0.007193447468076559,
        -0.00789152600707353,
        -0.008605123175481807,
        -0.009329755693114561,
        -0.01006067461615863,
        -0.010796108584755142,
        -0.011531412119990187,
        -0.012263736477333942,
        -0.012990658980587697,
        -0.013711072932116354,
        -0.014421773925084546,
        -0.015122416762990884,
        -0.01581206157766536,
        -0.016490483683367363,
        -0.017157017867294316,
        -0.017812247263681847,
        -0.018455515880542367,
        -0.01908887990256775,
        -0.01970983490357059,
        -0.02032072209024831,
        -0.020921416667690367,
        -0.021510918839916952,
        -0.022089811650824978,
        -0.022658233957703396,
        -0.02321552903849391,
        -0.02376081321925717,
        -0.024294106024446982,
        -0.024815533705973936,
        -0.025323896840493822,
        -0.025818713093681948,
        -0.026300940976133325,
        -0.02677056463142975,
        -0.027227139502431122,
        -0.027672038642286192,
        -0.028107205030621456,
        -0.028533283274761463,
        -0.028952068457310243,
        -0.029367270378289255,
        -0.029781635322585084,
        -0.030198085571188877,
        -0.030621340851068976,
        -0.031056140606226423,
        -0.03150751865511771,
        -0.03198113659679614,
        -0.032482430846447516,
        -0.033018277202125045,
        -0.03359452899051009,
        -0.03421645243153254,
        -0.034889914076678935,
        -0.03562016412295885,
        -0.03640794560603282,
        -0.03725645841853889,
        -0.03816496757506211,
        -0.03912905270255196,
        -0.040140795135700416,
        -0.04119328026343794,
        -0.04227284254456808,
        -0.043363052864373454,
        -0.04444752573799869,
        -0.04551161581350076,
        -0.046535652694777184,
        -0.04750574018759261,
        -0.048412679220707015,
        -0.049251394092658364,
        -0.05001949896908761,
        -0.05072674026468899,
        -0.05138830419409571,
        -0.052026428513967785,
        -0.05267011022954285,
        -0.05336109727669368,
        -0.05414667002077932,
        -0.055077912982030984,
        -0.05621856115199149,
        -0.05763555170869217,
        -0.05939495142881357,
        -0.061564495262339015,
        -0.06420792074887689,
        -0.06738466735056102,
        -0.07114544822596731,
        -0.07555671041310014,
        -0.08071526247745515,
        -0.08678359958368817,
        -0.09402239690784317,
        -0.10281087908859532,
        -0.11361922676850242,
        -0.12696597568533505,
        -0.14336515338329847,
        -0.1632563129728833,
        -0.1869107268002097,
        -0.2143176706029886,
        -0.24496462402535535,
        -0.27759259683908444,
        -0.30999110975543087,
        -0.33890872937358696,
        -0.3604704660535034,
        -0.370799602628619,
        -0.3666291258242447,
        -0.34623726539132693,
        -0.31019417613169314,
        -0.26087035948519466,
        -0.20165487438486296,
        -0.13634664577838213,
        -0.06836255476333339,
        -7.229845928690907e-18
    ]
}

==> data/ldc_Re10000/profiles_1354656.json <==
{
    "ux(x=y=0)":[
        2.964263428318504e-16,
        -0.0221103211917253,
        -0.04476795650438833,
        -0.0676839319182327,
        -0.09098324794866271,
        -0.11463491935772827,
        -0.137897831260872,
        -0.15938227347014097,
        -0.17760696066284223,
        -0.19149977593268278,
        -0.20066509528734855,
        -0.20546258493678826,
        -0.20683751405787792,
        -0.20600131111039358,
        -0.20411795492447374,
        -0.20199020239550208,
        -0.19986661536572822,
        -0.19736431810855679,
        -0.1938533148623351,
        -0.18892687679281547,
        -0.18277349832181125,
        -0.17655760944006899,
        -0.17220834153757714,
        -0.1712385706585309,
        -0.17368158701117078,
        -0.17804720087549478,
        -0.18201789801235307,
        -0.18346337463218232,
        -0.18131518834337865,
        -0.17589534148192948,
        -0.16835353831646196,
        -0.15988569669381272,
        -0.1512976891282377,
        -0.14307174323108773,
        -0.13557576628144952,
        -0.12912989687981724,
        -0.12402336392107784,
        -0.12048001470624971,
        -0.11858253283859774,
        -0.11819069527597909,
        -0.11891849060744493,
        -0.12017649367863541,
        -0.12129039480832021,
        -0.12168561678225169,
        -0.12104003950995458,
        -0.11935032753349954,
        -0.11685105083950849,
        -0.11385729130625605,
        -0.11062980138981779,
        -0.1073022882402191,
        -0.10389300930848158,
        -0.10036866014595959,
        -0.09666894171574579,
        -0.09272867762595331,
        -0.0885003947638979,
        -0.08397803949743037,
        -0.07920113214891465,
        -0.07426064790386258,
        -0.06929152753971105,
        -0.0644628111059874,
        -0.05993587597394678,
        -0.05585234833352388,
        -0.05232204723712242,
        -0.04941299195369636,
        -0.04714903175282416,
        -0.045534006754225996,
        -0.04455570243617854,
        -0.04419101144893129,
        -0.04441092451336487,
        -0.04519279093614928,
        -0.04650673067037358,
        -0.04830705206487817,
        -0.05053238322939106,
        -0.053102369345346574,
        -0.05589596020709214,
        -0.058766274252939496,
        -0.06154447179140346,
        -0.06405930045973507,
        -0.06614856520488266,
        -0.06769772057470524,
        -0.06866017543770446,
        -0.06908830126695625,
        -0.06913166780581773,
        -0.06901608217041436,
        -0.06898601297553164,
        -0.06922928563054491,
        -0.06979879428842357,
        -0.07059933503764627,
        -0.07139099141758536,
        -0.07187841361188967,
        -0.07182754958216503,
        -0.07110431651707125,
        -0.06969701864247037,
        -0.06769351694593613,
        -0.06525847429353125,
        -0.06257790378276216,
        -0.05981492720125418,
        -0.05708673374070383,
        -0.05444602525960702,
        -0.051888745744974485,
        -0.04935195405073399,
        -0.046759935298410965,
        -0.04405730744294741,
        -0.04128461178262495,
        -0.03862957077378025,
        -0.03646105310318111,
        -0.035218221846349027,
        -0.035205754697459145,
        -0.036393328088508585,
        -0.03839028761186544,
        -0.0405706179020678,
        -0.04230551988297377,
        -0.043186876320058645,
        -0.04309059898558198,
        -0.042108173464894226,
        -0.04041794141789379,
        -0.03819789545514293,
        -0.03558111075908367,
        -0.03264551568909279,
        -0.029451280123334294,
        -0.02604238797449322,
        -0.022471733996538623,
        -0.018794328146941305,
        -0.015073271513098865,
        -0.01137302667888681,
        -0.0077539753997353895,
        -0.004269033097396031,
        -0.0009579745145962263,
        0.002153051513270402,
        0.005053199450336708,
        0.0077461089804569784,
        0.010239419802425744,
        0.012553731690143559,
        0.014708938201149248,
        0.016724062848020683,
        0.018618443173746724,
        0.020406411814239137,
        0.022097260418067588,
        0.02369587249474075,
        0.025206613933248943,
        0.026628594801897238,
        0.027959300300022444,
        0.029197190715211704,
        0.030340207977565613,
        0.03138344543789611,
        0.032325769364398474,
        0.03316598943982536,
        0.03390466821746113,
        0.03454115376991908,
        0.03507980291686818,
        0.03552528822096437,
        0.03588274550048421,
        0.036157793295316175,
        0.03636040404701339,
        0.0364979543398419,
        0.0365788041235149,
        0.03661171322192833,
        0.03660743867317123,
        0.03657276317672414,
        0.0365158662822722,
        0.03644571316858279,
        0.03637011048905313,
        0.03629399775019663,
        0.03622444970433619,
        0.03616863253260685,
        0.0361306679954279,
        0.03611415587239602,
        0.03612448924311331,
        0.03616540520447899,
        0.036237877733121565,
        0.03634372487110317,
        0.03648558572441178,
        0.03666199030164377,
        0.036871649745961736,
        0.03711326213080182,
        0.037385629472390165,
        0.037682903558014416,
        0.03800323822957231,
        0.03834207859174477,
        0.03869728018741628,
        0.03906440598531824,
        0.039446325253496034,
        0.03984803662272804,
        0.0402759672194744,
        0.040746280552086844,
        0.04127764899505081,
        0.04189683340974643,
        0.042627535335728495,
        0.04350004412015413,
        0.044536213542289836,
        0.04575334040396114,
        0.04715565042785091,
        0.048741822915706945,
        0.05049667174187897,
        0.05239714270227705,
        0.05441676867364429,
        0.05652466289559251,
        0.058689253319048965,
        0.060877114264411974,
        0.06306375802385965,
        0.0652206541669006,
        0.06732690777141923,
        0.06936541958189411,
        0.07132007341351096,
        0.07318130513189945,
        0.0749336053395944,
        0.0765692133646223,
        0.07807248460177002,
        0.07942443356792096,
        0.08060159005592628,
        0.08157880463082427,
        0.08232389518495557,
        0.08281049604487936,
        0.08300861236514238,
        0.08290926039122838,
        0.08249779766836514,
        0.08179144421868326,
        0.08081899675128446,
        0.0796243322389475,
        0.07827678266121339,
        0.0768508539119299,
        0.07543225963490624,
        0.07410111459213987,
        0.07292981826696544,
        0.0719798983540012,
        0.07129436245694945,
        0.07089673080051777,
        0.07080086088549342,
        0.07098939494329598,
        0.07143170971978172,
        0.07210216632122225,
        0.07297151233318332,
        0.074033530615613,
        0.07525502339915388,
        0.07662599237147474,
        0.07812054303519672,
        0.07973490421041245,
        0.08146337412183366,
        0.08329855663120649,
        0.08526913796291642,
        0.08734913553351234,
        0.08965048339878906,
        0.09212063038592705,
        0.09510517885403363,
        0.09854980637015831,
        0.1035226137756345,
        0.11028075285900049,
        0.12126820289318281,
        0.13874049763190865,
        0.16688661514604855,
        0.21401353805700093,
        0.2871908099493726,
        0.4000574014237167,
        0.5589216008124802,
        0.7645703867604409,
        0.9999999999999989
    ],
    "uz(z=y=0)":[
        1.445959584770255e-17,
        0.0108477001460836,
        0.021673206273776436,
        0.0326053410865517,
        0.04386307404789049,
        0.05566505213733454,
        0.0681840526230595,
        0.08145664208149311,
        0.09528986763979247,
        0.10921931085408418,
        0.12257015998631639,
        0.13461659227988526,
        0.14476837069234144,
        0.15271029174208897,
        0.15843334786759974,
        0.16215708594629955,
        0.16420719239795076,
        0.1649223920837813,
        0.164593703405067,
        0.16342486560427588,
        0.16152341007071666,
        0.15893523372005938,
        0.1556788959070909,
        0.15176519466036362,
        0.14721771272861878,
        0.14207854312746712,
        0.13639992719781072,
        0.13025086166405775,
        0.12371219223652781,
        0.11686898240061136,
        0.10980981357944142,
        0.10263753206644875,
        0.09545678033471819,
        0.0883809923802504,
        0.08154703947692178,
        0.07511077354643086,
        0.06922739733469173,
        0.0640586032319259,
        0.05979411292323307,
        0.05665010901828318,
        0.0548704566505278,
        0.05468908523049481,
        0.05620449106680765,
        0.05922793494075283,
        0.0632491763042603,
        0.06754097518516981,
        0.07139812500531975,
        0.07439931306503535,
        0.07652614703024203,
        0.07805571471328954,
        0.07932883678689183,
        0.08056822802018125,
        0.08181777055160948,
        0.08296513991113341,
        0.08381985650734158,
        0.0842194659719223,
        0.08409461249352068,
        0.08347138823285132,
        0.08247582249333905,
        0.08131408856559984,
        0.0802237134760209,
        0.07940767027856266,
        0.07899838613872615,
        0.07903523842773755,
        0.07947799202794115,
        0.0802540536666815,
        0.08130043701721928,
        0.08256039204585555,
        0.08398057595565378,
        0.08549830879371555,
        0.08703386330370817,
        0.08847977825013292,
        0.08972655752812181,
        0.09068079655856233,
        0.09127628002725073,
        0.09148550154252262,
        0.09133185786540557,
        0.09087739881476116,
        0.090204605857065,
        0.08940216367025106,
        0.08856027238084208,
        0.08775442687164345,
        0.0870403657875167,
        0.08646212975537083,
        0.08605468258405431,
        0.0858383608240747,
        0.08582359175380345,
        0.08601821047323778,
        0.08642334514663653,
        0.08702873767609283,
        0.08781902542948605,
        0.08877324237457156,
        0.0898579648323323,
        0.09102767641088949,
        0.0922287853006206,
        0.09339987916924797,
        0.09446597101926583,
        0.09534913756791896,
        0.0959726903600568,
        0.09626112857133304,
        0.09614623967835546,
        0.09557954699677884,
        0.09452564766474304,
        0.09297090492008976,
        0.09092057505276749,
        0.08840004031065181,
        0.08544659495878848,
        0.0821016082681876,
        0.07841336700241357,
        0.07442670274181501,
        0.07017962309672321,
        0.06570717158725616,
        0.061042348365478595,
        0.0562148001436441,
        0.051257167616778385,
        0.0462082856157264,
        0.04111966712823332,
        0.03605588611396401,
        0.03109460932755283,
        0.026323186565165625,
        0.021830968735870548,
        0.01769698808425904,
        0.013983438910270282,
        0.010729113716501206,
        0.007944920081749006,
        0.005611528682350416,
        0.003692463479426775,
        0.0021372199559462532,
        0.0008828383573847082,
        -0.00012954658387845125,
        -0.0009561048637343357,
        -0.0016456445423830728,
        -0.002239850107604784,
        -0.002769351673568096,
        -0.003259722483450288,
        -0.0037301636161245037,
        -0.004194424123020808,
        -0.004660565192119852,
        -0.005134901680250232,
        -0.005622491431237261,
        -0.006124864752166737,
        -0.006641265290346781,
        -0.007172219348046448,
        -0.007717122792077039,
        -0.008273554205728485,
        -0.00883937879166727,
        -0.00941210125870849,
        -0.009989885624890817,
        -0.010569490760990419,
        -0.01114949853008575,
        -0.011726454963029324,
        -0.01229904370728944,
        -0.012864428362618387,
        -0.013422364948664047,
        -0.013970288856555763,
        -0.014507334961534678,
        -0.015031656647305876,
        -0.01554320560102025,
        -0.01604059709475395,
        -0.016522480410806832,
        -0.01698764067278424,
        -0.01743567301809184,
        -0.01786489749143745,
        -0.018274215006030076,
        -0.018662593345193355,
        -0.01902991521683701,
        -0.019374382430623692,
        -0.019696282755019754,
        -0.019996196545761298,
        -0.02027440665909991,
        -0.020531363695895057,
        -0.020769066093598586,
        -0.02098983875545519,
        -0.02119551739735286,
        -0.021388548154885906,
        -0.021573058500434728,
        -0.02175167918524496,
        -0.021928417405994455,
        -0.022106618818282388,
        -0.02229161059566489,
        -0.0224862482773913,
        -0.022695310810368886,
        -0.022923048231268086,
        -0.02317460260969508,
        -0.023452886639812345,
        -0.023763055460056737,
        -0.02410883607605621,
        -0.024494996448094292,
        -0.024923273444872652,
        -0.025398537666271488,
        -0.025923158450760597,
        -0.026499211788441168,
        -0.027128303166751345,
        -0.027812677066567034,
        -0.028552236571233097,
        -0.029347570265001444,
        -0.030198018085006318,
        -0.031104139076904215,
        -0.03206427384288994,
        -0.033076762238633914,
        -0.034142026966857954,
        -0.03525823479731362,
        -0.036423277232105485,
        -0.037636325465010965,
        -0.038895720949674965,
        -0.04019840438460484,
        -0.041539539568568665,
        -0.04291560628960654,
        -0.04431963549643979,
        -0.04574212672007842,
        -0.047172660261135,
        -0.04860135429161968,
        -0.05001364016244549,
        -0.051395252091306846,
        -0.05273390559734058,
        -0.05401587412663249,
        -0.05522904834551392,
        -0.05636182463735796,
        -0.05740712429980638,
        -0.05835739834132831,
        -0.059207392548133925,
        -0.05995561344362126,
        -0.060600461662667186,
        -0.061149939430216876,
        -0.06160618018751169,
        -0.06197600793196183,
        -0.06228281034597484,
        -0.06254683557176262,
        -0.06279435154296552,
        -0.06308291847910329,
        -0.06347751750770747,
        -0.06409434351392786,
        -0.06509417019910015,
        -0.06671267142893002,
        -0.06930784030804617,
        -0.07335987666741806,
        -0.07950332320699242,
        -0.08852909479785881,
        -0.10135445103384287,
        -0.11891482237005721,
        -0.1419692424594973,
        -0.17076903225807563,
        -0.20468723797991994,
        -0.24193644187569302,
        -0.2795527420591786,
        -0.31374340552657864,
        -0.3403669959618144,
        -0.355481296681607,
        -0.35596730136655585,
        -0.3400754531318599,
        -0.3078390215868114,
        -0.261133306173926,
        -0.20325371930842778,
        -0.1381283173659723,
        -0.06948402962525134,
        1.44599340888224e-17
    ]
}

==> data/ldc_Re10000/profiles_1396989.json <==
{
    "ux(x=y=0)":[
        1.445982519543503e-16,
        -0.015248503441826355,
        -0.031344037798872446,
        -0.04745024101405623,
        -0.0624271410278446,
        -0.07531715037960382,
        -0.08568930419537567,
        -0.09363820979145038,
        -0.09959578516537934,
        -0.10407484487555983,
        -0.10760178545143839,
        -0.11061686473381634,
        -0.11349707496601032,
        -0.11649728322597733,
        -0.11978382106612538,
        -0.12350097208579398,
        -0.12776882077908477,
        -0.13267071442325296,
        -0.13817680743746705,
        -0.14405606706969878,
        -0.14974984858675822,
        -0.1543150418831897,
        -0.15667353224738972,
        -0.15597892094300903,
        -0.15191611666316499,
        -0.14483149928836228,
        -0.13556879602324431,
        -0.1252481475756664,
        -0.11502186168804023,
        -0.10575064461400824,
        -0.09785941974581089,
        -0.09139124292881479,
        -0.08616231631408162,
        -0.08191765793176128,
        -0.07842136728172067,
        -0.07548746476606888,
        -0.07297104023349373,
        -0.07078302697475179,
        -0.06885283776723551,
        -0.06712646641843763,
        -0.06556105079360418,
        -0.06413372250154549,
        -0.06281601735859335,
        -0.06158541447534789,
        -0.060428200458114346,
        -0.059335985013153514,
        -0.0582921676077583,
        -0.05728917016455407,
        -0.05632233359688088,
        -0.055387389732481154,
        -0.054474413283871204,
        -0.05358122840665699,
        -0.05270641507831863,
        -0.05184612811780383,
        -0.05099256103943338,
        -0.050147285600327426,
        -0.04930869776584265,
        -0.0484706194699355,
        -0.04762955484461963,
        -0.04678868163373328,
        -0.04594345640389066,
        -0.04508982930312603,
        -0.04422859590181895,
        -0.043362482369514996,
        -0.042486306033433466,
        -0.041600249955419236,
        -0.04070868284524714,
        -0.03981207843677838,
        -0.03890733306680533,
        -0.037998584405968865,
        -0.037090399750625995,
        -0.036181609350722115,
        -0.035272088611424925,
        -0.03436842446541592,
        -0.033471727697539616,
        -0.03258031547112407,
        -0.03169709307428022,
        -0.030827866585160582,
        -0.02997001259546742,
        -0.029123965885987813,
        -0.028293400755310418,
        -0.027480748310747833,
        -0.02668207264115708,
        -0.025900029355807673,
        -0.025137293559246904,
        -0.024392231784725035,
        -0.023662366338808687,
        -0.022951418226392715,
        -0.022259106759292404,
        -0.021581793847145772,
        -0.020919843104874308,
        -0.02027623621893956,
        -0.019647355688739473,
        -0.01903156087509497,
        -0.018430847855227972,
        -0.017845832189315135,
        -0.01727290487518039,
        -0.016713375359523715,
        -0.01616946056378451,
        -0.015639764562246656,
        -0.01512349664787258,
        -0.014623771227409241,
        -0.014141212241934974,
        -0.013675621417659536,
        -0.013226570437698202,
        -0.012797990419167009,
        -0.012388298166965267,
        -0.011996336507363868,
        -0.011622065377761281,
        -0.011265702620454319,
        -0.010922591382783738,
        -0.010588964205542584,
        -0.010262529259768947,
        -0.009937958457102634,
        -0.009607616921620139,
        -0.009265579531642351,
        -0.0089073372766818,
        -0.00852429086362162,
        -0.008110161615297777,
        -0.0076607357839385045,
        -0.007172973510458957,
        -0.0066415885793989346,
        -0.006066336960893273,
        -0.005448766173603475,
        -0.004790592033003574,
        -0.004092962869139179,
        -0.003363088661838969,
        -0.002606193574365752,
        -0.0018273445599819502,
        -0.0010328855476936303,
        -0.00023148055442761195,
        0.0005724167258170358,
        0.001373465484202883,
        0.002166357382647164,
        0.0029459033611458608,
        0.00371130171039603,
        0.004460684431260087,
        0.005191601785385752,
        0.005904816250572841,
        0.006603181519012401,
        0.007286817538136175,
        0.00795780599229333,
        0.008620376179627324,
        0.009278858261563135,
        0.009934921226311755,
        0.010593816531060668,
        0.011261033396587699,
        0.011941122910235384,
        0.01263732351717832,
        0.013357670908269057,
        0.014107333129346285,
        0.014891461310230053,
        0.01571563321846541,
        0.016588895892756268,
        0.017515901781452486,
        0.018502033397074957,
        0.019553720094659575,
        0.020676907018120142,
        0.021872804761841533,
        0.02314280626544769,
        0.024487749435675457,
        0.02590334547014937,
        0.02738133398385392,
        0.02891264056063631,
        0.03048533232976715,
        0.032082560354412336,
        0.03368528342073286,
        0.03527635077170419,
        0.03683621989087269,
        0.03834391651291451,
        0.03978317525335651,
        0.04113970107495373,
        0.04240079509571833,
        0.043555752066830294,
        0.04460145484321691,
        0.045536252349632295,
        0.04635916802491318,
        0.04707582060785428,
        0.04769356167246981,
        0.04822190723739297,
        0.048668393317023516,
        0.049048269405272286,
        0.04937325774760226,
        0.04965587826140781,
        0.049908000974110765,
        0.050145677078450364,
        0.05037799049462653,
        0.05061653245165327,
        0.05087053173684715,
        0.051148548535879086,
        0.051455044951633305,
        0.051791301360906386,
        0.052159364886291686,
        0.052555291555511745,
        0.05297031497865429,
        0.053396436456086736,
        0.05382112885023781,
        0.05422827594046518,
        0.05459965965696574,
        0.05491887875296845,
        0.05516690134846203,
        0.055325435783373185,
        0.05538196566067553,
        0.055325154949112956,
        0.05515047523712161,
        0.05485597918758066,
        0.054451818214223104,
        0.05394683070867299,
        0.05336058198110564,
        0.05271123825367059,
        0.05202616210301395,
        0.05132309722007865,
        0.05062728285557277,
        0.0499552767833413,
        0.04932121184891987,
        0.04873484693845518,
        0.04819892792823763,
        0.04771774184691888,
        0.04728649845150771,
        0.04690209105557412,
        0.046564566018033667,
        0.04626521296942385,
        0.04601397421443728,
        0.045795548030327884,
        0.045635303411358775,
        0.045507683661813174,
        0.04545225359907676,
        0.0454443678632971,
        0.04553165663612813,
        0.045704714374987965,
        0.04597385968298374,
        0.04636953135725646,
        0.04686611536193416,
        0.047500676111783546,
        0.04824089038858405,
        0.049129309844411995,
        0.050118150094772544,
        0.05128030691811124,
        0.05255093978388773,
        0.054068403782626284,
        0.05574769421934996,
        0.0578638231267938,
        0.060298261692512733,
        0.06363404388816497,
        0.06775890992462291,
        0.07392345292246813,
        0.08247183189543027,
        0.09565334838792522,
        0.11612843596357,
        0.14789124472928886,
        0.19937940571960833,
        0.27766486848509697,
        0.3953148681555024,
        0.5578114101270834,
        0.7648337137089372,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        -2.1689703492020805e-17,
        0.023641884379045408,
        0.04603911967648774,
        0.06655492069353852,
        0.08462913588840411,
        0.09983157232179656,
        0.11201624329692353,
        0.12131746624621963,
        0.12806298663588453,
        0.13267914892198715,
        0.13560334631481566,
        0.13724114171703028,
        0.13793876692097862,
        0.13797019497716229,
        0.13752651748571287,
        0.13673472511593426,
        0.1356737384431826,
        0.13438995433436426,
        0.1329032686649536,
        0.13120942957882342,
        0.1292980447781296,
        0.1271517471605413,
        0.12475157415585283,
        0.12208425736930298,
        0.11915053325235057,
        0.11596242231709428,
        0.11255205296411537,
        0.10898988141337158,
        0.10538047789213348,
        0.10184219902687168,
        0.09849945727683623,
        0.09546072792996255,
        0.092782008341836,
        0.09046123041416335,
        0.08846891637364933,
        0.08675449723792192,
        0.08525110638617246,
        0.0839039996109009,
        0.08267513298575807,
        0.0815232989133014,
        0.08040952709163227,
        0.07931109008616802,
        0.07820692300288565,
        0.07706994566842958,
        0.07588155021804041,
        0.07463229574832407,
        0.07330911834533746,
        0.07189806215106943,
        0.07039779680124278,
        0.06881024694928725,
        0.06713136730758536,
        0.06536308677621555,
        0.06351890328636589,
        0.06160741707269717,
        0.05963317225138141,
        0.05761076930862988,
        0.05555800903733234,
        0.053480435620365814,
        0.05138415993982144,
        0.049278881567415,
        0.047168667626529194,
        0.04504404573613249,
        0.04289809738563808,
        0.04072544407507351,
        0.03851173281639306,
        0.036244188095181054,
        0.033931878890712835,
        0.03159399295308366,
        0.02925857393559761,
        0.02697607542381314,
        0.024814389320151124,
        0.022833195592797114,
        0.02108418835966352,
        0.019613313446352275,
        0.018446207660768554,
        0.017579598484941953,
        0.016999169727743624,
        0.016684897268987992,
        0.01660117328455258,
        0.016708333374913932,
        0.016974434225479285,
        0.01736899742370341,
        0.017856556204652416,
        0.018409096485829862,
        0.01900824750028421,
        0.019631097311040773,
        0.020256488949049287,
        0.02087126396571021,
        0.02146470339685422,
        0.02202113662973001,
        0.02253045890531686,
        0.022988356444964612,
        0.023387923853133794,
        0.02372079409389016,
        0.023985841108526366,
        0.024182781539244066,
        0.024307145105431496,
        0.024356144054735344,
        0.02433224724170156,
        0.02423397373716904,
        0.024056982164542395,
        0.023801137214490984,
        0.02346731551144356,
        0.02305166720501803,
        0.022550834366812107,
        0.021966994632203054,
        0.021299721813662086,
        0.02054685537921767,
        0.01971011836557522,
        0.018794782673517363,
        0.017803588012034403,
        0.01673988576639863,
        0.015612922331431944,
        0.014431968408358213,
        0.01320443451416322,
        0.011940895382195631,
        0.01065537898235104,
        0.009359682840451949,
        0.008064085660235754,
        0.006782890732960988,
        0.005529446521620499,
        0.004313223001589348,
        0.0031442444831169002,
        0.002033536338029327,
        0.0009888187593633609,
        1.4569087263287725e-05,
        -0.0008830176472531452,
        -0.0016983059207497523,
        -0.002430478172566089,
        -0.0030776358744553116,
        -0.003637480467660619,
        -0.004110654586487045,
        -0.004499383008465759,
        -0.004805620344993589,
        -0.005032535554913112,
        -0.0051866393701415344,
        -0.005275555978798546,
        -0.005306414162587489,
        -0.005288913118343847,
        -0.005234435670132966,
        -0.005153570883282734,
        -0.005056520293976226,
        -0.004954689953399602,
        -0.004858598045264568,
        -0.004776278450279559,
        -0.004715730974479772,
        -0.004683959389717462,
        -0.004686054725484492,
        -0.004724371162631065,
        -0.00480223944756866,
        -0.004920985512203554,
        -0.005080077179042454,
        -0.005278257505314323,
        -0.005515393016802686,
        -0.005789135867089034,
        -0.0060965085899048555,
        -0.006435493877109957,
        -0.006804490612860885,
        -0.0071998185252282665,
        -0.007619097831216757,
        -0.008060462696455996,
        -0.008522081479859882,
        -0.009000452353927477,
        -0.009495011076379302,
        -0.010003628506461037,
        -0.010524740625585878,
        -0.011055925346224588,
        -0.011597549422379033,
        -0.012146998360010852,
        -0.012703567410671192,
        -0.013265546854758106,
        -0.013832857114923422,
        -0.014403714480286978,
        -0.014977257831563886,
        -0.01555229879849113,
        -0.016128400675535698,
        -0.0167044940737267,
        -0.017279495651477104,
        -0.01785268917401635,
        -0.018423840832532984,
        -0.018991933611863247,
        -0.019556496291829623,
        -0.020117237072026596,
        -0.02067436989650519,
        -0.021227060944484104,
        -0.021775738255157294,
        -0.022320846712495828,
        -0.022862834149167417,
        -0.023401453757052857,
        -0.023938342779285457,
        -0.024474294354826814,
        -0.02501014169698953,
        -0.025546616971652763,
        -0.02608637139111969,
        -0.026630194815855348,
        -0.02717992278802802,
        -0.02773707672267677,
        -0.0283052848022526,
        -0.02888544570065787,
        -0.029480073405340236,
        -0.030092598886104816,
        -0.03072600951214618,
        -0.031381890609690974,
        -0.03206447321402693,
        -0.03277622763581153,
        -0.03352036016368186,
        -0.03429895193914059,
        -0.0351157983539033,
        -0.03597336824925662,
        -0.03687198940910565,
        -0.03781509581895033,
        -0.0388044073865725,
        -0.03983844594711381,
        -0.040918545279131156,
        -0.04204395490709811,
        -0.04321428156575602,
        -0.04442351868127964,
        -0.04567186242961536,
        -0.04695369675226909,
        -0.048264336909339116,
        -0.04959578972270334,
        -0.05094623087216404,
        -0.05230916676026988,
        -0.053684048217670956,
        -0.055078191456886055,
        -0.05651724509749446,
        -0.05805450784565573,
        -0.059794452759086104,
        -0.06192837785587441,
        -0.06476644745395285,
        -0.06877720919690264,
        -0.07461255573926942,
        -0.08306753843200117,
        -0.09498026314893093,
        -0.11106395423196672,
        -0.1317126920891088,
        -0.1568492094358391,
        -0.18591318008863078,
        -0.21795260102617045,
        -0.2517881621057433,
        -0.2860945101308422,
        -0.3194300467175628,
        -0.3501700539898618,
        -0.37649496567228186,
        -0.39654246906733537,
        -0.4084087960302164,
        -0.4103499314725475,
        -0.4011670020079432,
        -0.38035462832964256,
        -0.3480552922837389,
        -0.3050857779102176,
        -0.25306154389679486,
        -0.1941629937364389,
        -0.13084164531161827,
        -0.06553687419025055,
        -7.229987486939009e-18
    ]
}

==> data/ldc_Re10000/profiles_1439322.json <==
{
    "ux(x=y=0)":[
        -1.590580974605781e-16,
        -0.03818267835331548,
        -0.07638753482112123,
        -0.11325160613276009,
        -0.14685737652209394,
        -0.1753000744306499,
        -0.1972178836039584,
        -0.21214570435931596,
        -0.2205941338746779,
        -0.22382838044979395,
        -0.2233627423055187,
        -0.22055399059745662,
        -0.2163419317681295,
        -0.21120744496390606,
        -0.20533032378571525,
        -0.19878194261868684,
        -0.191595820987585,
        -0.18382693988646648,
        -0.1755738361445059,
        -0.1669704667741273,
        -0.15817732668755985,
        -0.14938046289552326,
        -0.14076382868747223,
        -0.1324941194592507,
        -0.12469055666020375,
        -0.11742660920440257,
        -0.11072741645240623,
        -0.10458788280003417,
        -0.09898596542360208,
        -0.09388567101383453,
        -0.08925440534046239,
        -0.08505914416122662,
        -0.08125888632204137,
        -0.0778212088674586,
        -0.07471333738517887,
        -0.07189558847598419,
        -0.06933728811575023,
        -0.06701179264974108,
        -0.06488470329335687,
        -0.06292894371788307,
        -0.06112950098862388,
        -0.05946396683891851,
        -0.057911427132816155,
        -0.05645928803835309,
        -0.05509586470819719,
        -0.05381088903554394,
        -0.052593348389247015,
        -0.051435663930112084,
        -0.05033299240823912,
        -0.049280682877318883,
        -0.048271374977108844,
        -0.047302012749343515,
        -0.046371848887809985,
        -0.04547623369598678,
        -0.04461083125278198,
        -0.04377629957902365,
        -0.0429707897714058,
        -0.0421907836121137,
        -0.04143382194174987,
        -0.04070157395261388,
        -0.03999073981656409,
        -0.03929859709780895,
        -0.038624811821277825,
        -0.03797002117070025,
        -0.037329920981754264,
        -0.036703813003022875,
        -0.0360919841684745,
        -0.03549325528231774,
        -0.03490368982541848,
        -0.03432441944943942,
        -0.033755433433428954,
        -0.03319430478097568,
        -0.03263871159789769,
        -0.03209031764869808,
        -0.03154788464744776,
        -0.031008936630883024,
        -0.030472848266323606,
        -0.029940836409632212,
        -0.029410078883128063,
        -0.028878850137349397,
        -0.028347954239064433,
        -0.02781668197853926,
        -0.02728106343378555,
        -0.026741191578747922,
        -0.026197310824062132,
        -0.02564675056370437,
        -0.025086232217335268,
        -0.0245169191457471,
        -0.023937641668567117,
        -0.02334493589487115,
        -0.022737106239737424,
        -0.022115953031034287,
        -0.021478737252072028,
        -0.020823053961708995,
        -0.020149622567209067,
        -0.019459417822915444,
        -0.018749439322723594,
        -0.018020201580332892,
        -0.017273314841768053,
        -0.016508933372172283,
        -0.015725480075864315,
        -0.014925580964596502,
        -0.014110843745941485,
        -0.01328059174471238,
        -0.01243535883822932,
        -0.011578266461953679,
        -0.010710006557150537,
        -0.009829511772637977,
        -0.0089389586445932,
        -0.00804030498257102,
        -0.007132931161395507,
        -0.006216233873429536,
        -0.005292743589287778,
        -0.004362511940672388,
        -0.0034242481273454224,
        -0.002478136892959274,
        -0.0015263217617298513,
        -0.0005669512240960262,
        0.00040048856112980804,
        0.001374912512590039,
        0.0023551604874312735,
        0.0033435159641082295,
        0.0043382590282812095,
        0.005338501131357934,
        0.006342776798112109,
        0.00735250748991981,
        0.008363797025313306,
        0.009375472161476784,
        0.010386138418623087,
        0.011394091975694673,
        0.012395371410810357,
        0.013387909514506881,
        0.014369863113784024,
        0.015338484977582568,
        0.016289388505108117,
        0.01722142364074203,
        0.01813294146771695,
        0.019019955100801057,
        0.019880761853560844,
        0.020715003462656086,
        0.02152082599284183,
        0.022295613743437442,
        0.023039918382903892,
        0.0237535565582887,
        0.024434893074343888,
        0.025083133522938336,
        0.025699915874913524,
        0.02628423696318279,
        0.026835039962839254,
        0.02735289912247198,
        0.027839157735706856,
        0.02829171942596206,
        0.028710803542991974,
        0.029097376043721906,
        0.02945165552422121,
        0.029771858334370512,
        0.030059333928210016,
        0.03031523153741846,
        0.03053875927933634,
        0.030729987319459074,
        0.030891129578656945,
        0.031023508919720548,
        0.03112638068483203,
        0.031202370286485513,
        0.03125431521156226,
        0.03128340822309538,
        0.03129065434112248,
        0.03128036749250088,
        0.03125582864398221,
        0.031217762831799865,
        0.031170153000810875,
        0.031117333264621908,
        0.03106225366200825,
        0.03100639038080394,
        0.03095538457981873,
        0.030913182771084815,
        0.030881284344358793,
        0.030863990199886945,
        0.030866122261523483,
        0.030891698637889518,
        0.030941695037677467,
        0.03102335123396974,
        0.03113958604838911,
        0.03129511660849129,
        0.0314920447400814,
        0.03173910887002951,
        0.032037522801953607,
        0.03239325640482362,
        0.03280962932746792,
        0.033295557964946446,
        0.03385111116636133,
        0.0344840111546274,
        0.03519868111044445,
        0.036002888878492754,
        0.036897729596554275,
        0.037892986981370766,
        0.03899405597123819,
        0.04020778166684631,
        0.041539060927000264,
        0.04299811157293799,
        0.044590486518558854,
        0.046322666668286015,
        0.048199909121893265,
        0.0502302940066222,
        0.05241254315692368,
        0.054749630923627335,
        0.05723672270269294,
        0.05986657939958786,
        0.06261931546753867,
        0.06547121778041505,
        0.06838423405276399,
        0.07130704740341014,
        0.07417834957955849,
        0.07693001395248862,
        0.0794934236702247,
        0.08180520742899841,
        0.0838242675079823,
        0.08553060506986879,
        0.08693000531889916,
        0.08805796065239939,
        0.08896029075237516,
        0.08970505694717035,
        0.0903428433312163,
        0.09093642103914834,
        0.09152412613314345,
        0.09214110234651642,
        0.09280284248452007,
        0.09352785498433443,
        0.09431105033066492,
        0.09516596184854821,
        0.09607005551512252,
        0.09705029571240469,
        0.09806860858198808,
        0.09918791978747056,
        0.10034981380922306,
        0.10165122102502162,
        0.10303051165235758,
        0.10458196540792557,
        0.10628972911493287,
        0.10825967185134025,
        0.11050870124768225,
        0.11322883865073033,
        0.11644852781162464,
        0.12057064169213262,
        0.12570818422079882,
        0.13282602553116085,
        0.14242921217325538,
        0.1566697706383836,
        0.17762895586281083,
        0.2089445969423434,
        0.2576568672287121,
        0.3300381990986207,
        0.43776882877454687,
        0.5871160146792542,
        0.7794986747746127,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        0.0,
        0.021548210334604505,
        0.04172164795413001,
        0.059908860961887474,
        0.07569409214505664,
        0.08879755118147879,
        0.09918432275700245,
        0.10708068718500054,
        0.11288881483215288,
        0.1170838114432473,
        0.12011207390134393,
        0.12233554578231473,
        0.12401611935471335,
        0.1253298490773617,
        0.12639003519146072,
        0.12726988506182665,
        0.1280140480579068,
        0.12865446465080538,
        0.12921239945698718,
        0.1297018848121872,
        0.1301285828951804,
        0.13049433770970675,
        0.13079539329460993,
        0.1310215082702624,
        0.131160823312471,
        0.13119803684629164,
        0.13111868741630217,
        0.13091298171886342,
        0.13057919547961389,
        0.13011823956217466,
        0.12954149009080343,
        0.12887037477939883,
        0.1281263548134731,
        0.1273308294845728,
        0.12651089020815567,
        0.12569037527829333,
        0.12488137348398098,
        0.12409341161737139,
        0.12333678700814864,
        0.12260880657660853,
        0.12189682769326395,
        0.12119116285115057,
        0.12047952335704896,
        0.11973490068145319,
        0.11893080328830062,
        0.11804714819434838,
        0.11705631187561584,
        0.11592488852363082,
        0.11463164044439134,
        0.11315947609951012,
        0.11148766371140273,
        0.10960548191368304,
        0.10751879940307392,
        0.10523883348718541,
        0.10278280687869068,
        0.10018644139620034,
        0.09749860648880918,
        0.09476858136204341,
        0.0920515537205777,
        0.08941194942322274,
        0.08690897533993103,
        0.0845886209542033,
        0.08249330894620206,
        0.0806575083916019,
        0.07909593703790252,
        0.07780956039134759,
        0.07679635168937785,
        0.07603655238564763,
        0.07549549484105698,
        0.075134688908354,
        0.0749140937441607,
        0.07477938251598379,
        0.07467376327909114,
        0.07454332865661495,
        0.07433867089962533,
        0.07400723079910912,
        0.07351510559585867,
        0.07284330978023704,
        0.07199057689850795,
        0.0709667354411525,
        0.0698061919389137,
        0.068549611487385,
        0.06723857457140855,
        0.06591037003222665,
        0.06459781902073623,
        0.06331437607845077,
        0.06205550479012416,
        0.06080615158995222,
        0.059538909356171656,
        0.05821420625577886,
        0.056788485715569395,
        0.055224083677227746,
        0.05348072164967097,
        0.051522662029496145,
        0.04932381262538554,
        0.04686782178799155,
        0.044142789596837054,
        0.04115043357051657,
        0.03790802786725671,
        0.034446217365276977,
        0.030807311424992045,
        0.027052209434833063,
        0.023256066833653246,
        0.01949742259241818,
        0.015857691592942817,
        0.01241858314712717,
        0.009251502403624474,
        0.0064101972561426005,
        0.003934466143445665,
        0.0018499148291113042,
        0.00015652520108252866,
        -0.0011631711124155354,
        -0.002139084968447712,
        -0.0028100539050307898,
        -0.0032237700212296976,
        -0.0034285276890350658,
        -0.003469814061874521,
        -0.0033921546357254043,
        -0.0032351554810589344,
        -0.0030280358052105867,
        -0.0027941035260238964,
        -0.0025525391794094243,
        -0.0023156957477930636,
        -0.0020889339092985773,
        -0.0018768770876149028,
        -0.0016826084129559354,
        -0.0015050727459972127,
        -0.001341324964041648,
        -0.0011911598318860618,
        -0.0010524907615884458,
        -0.0009212557777909052,
        -0.0007954443534772164,
        -0.0006742743379643328,
        -0.0005544358681780624,
        -0.00043384025570962893,
        -0.0003117679008881528,
        -0.0001880419156598822,
        -6.07138737813695e-05,
        7.041069607224485e-05,
        0.00020418809701763728,
        0.00034033965645223805,
        0.00047903955037964567,
        0.0006187317167198611,
        0.0007571245380950573,
        0.000893743690264418,
        0.0010268916649498658,
        0.0011539567825127042,
        0.0012722683735451091,
        0.0013807402098841124,
        0.00147604232701626,
        0.0015548988474026408,
        0.0016141211119257573,
        0.0016513223239014053,
        0.0016613919456700218,
        0.001640342902704247,
        0.0015839012535571182,
        0.0014875869660889499,
        0.0013446520862650318,
        0.001150533705151994,
        0.0008990771393824245,
        0.000584637619828148,
        0.0002001667781335857,
        -0.00025870810698198747,
        -0.0007979201572225445,
        -0.0014222604157653463,
        -0.0021358317660156558,
        -0.002940468471797068,
        -0.0038382260401207593,
        -0.004829093781142235,
        -0.005910673653504725,
        -0.007078795360071557,
        -0.008328808821659305,
        -0.009653034156781518,
        -0.011042758310789415,
        -0.012487348427956934,
        -0.01397697343675463,
        -0.015499309570950213,
        -0.017043114700940037,
        -0.018596426263608083,
        -0.02014968902105899,
        -0.021692089268268443,
        -0.023215285441045598,
        -0.024711826858089654,
        -0.026176733920599042,
        -0.027603690818889835,
        -0.028990245240362745,
        -0.030333423962822362,
        -0.03163202454423838,
        -0.032883502849252136,
        -0.03408820603767555,
        -0.03524513980526002,
        -0.03635413630760147,
        -0.03741423601542181,
        -0.03842673693686362,
        -0.03939127650450384,
        -0.040308855707086595,
        -0.04118025244803828,
        -0.04200832144582773,
        -0.04279419964810815,
        -0.04354091485882054,
        -0.044251784915131834,
        -0.04493100535399673,
        -0.04558133183937349,
        -0.04620782421351352,
        -0.04681508562399955,
        -0.04740786818873294,
        -0.0479900491131194,
        -0.0485677959419307,
        -0.04914571612139678,
        -0.04972822784884419,
        -0.0503200511224229,
        -0.0509268348032713,
        -0.05155213957900614,
        -0.05219979305631029,
        -0.052874313734683744,
        -0.05358077314111698,
        -0.054321453598618126,
        -0.055101422076228965,
        -0.055927742064971656,
        -0.05680604459902397,
        -0.05774308017399103,
        -0.05875075946440182,
        -0.059842864324457345,
        -0.061032898493038085,
        -0.062341480917614156,
        -0.06379458718147148,
        -0.06541700813340398,
        -0.06724121432354757,
        -0.06930919090604419,
        -0.0716666554564282,
        -0.07437532607107361,
        -0.07752485928657739,
        -0.08124491304169268,
        -0.08573039472967856,
        -0.09127276593224783,
        -0.09828828454090857,
        -0.1073258513928582,
        -0.11904371179372786,
        -0.13413529418161613,
        -0.1531901229193451,
        -0.1765358852721017,
        -0.2040757334007026,
        -0.23515598747140087,
        -0.268445947094389,
        -0.3018164776321853,
        -0.332257167427056,
        -0.3559646855384107,
        -0.3687699211504496,
        -0.36700099111212003,
        -0.3484942252367406,
        -0.31330083452608276,
        -0.26372773772179137,
        -0.20362940174195165,
        -0.137337473457959,
        -0.06867728431696211,
        -2.892028160386241e-17
    ]
}

==> data/ldc_Re10000/profiles_1481655.json <==
{
    "ux(x=y=0)":[
        -2.0243711791387562e-16,
        -0.028133187856643486,
        -0.055995779335199954,
        -0.08254418941766418,
        -0.1061984918344617,
        -0.12562452120587217,
        -0.14021185483075363,
        -0.15027164467460527,
        -0.1567480982134178,
        -0.1608003296128231,
        -0.16344256257450415,
        -0.16537011683914554,
        -0.16690844881841663,
        -0.16808060622381277,
        -0.1687601175156084,
        -0.16875894756605775,
        -0.1679133738442608,
        -0.16614666235891556,
        -0.1635090291438773,
        -0.16014174227232333,
        -0.15624007473234774,
        -0.1520096655547792,
        -0.14763631383769762,
        -0.1432740359876211,
        -0.13903520229062616,
        -0.1349803605485313,
        -0.13114186910478978,
        -0.12752229241102775,
        -0.12409274417560885,
        -0.12080929018756183,
        -0.11762589900874906,
        -0.1144909080136437,
        -0.11134819064358797,
        -0.10815493888909464,
        -0.10488165840779849,
        -0.10150565615428131,
        -0.09801520621245506,
        -0.09442177288182728,
        -0.0907484902023373,
        -0.08702765812526221,
        -0.0833023879953661,
        -0.07963248707247954,
        -0.07607860133674181,
        -0.07270037983106246,
        -0.06956242802839442,
        -0.06673062605950686,
        -0.06425929492661644,
        -0.06219744079081735,
        -0.060594322009651334,
        -0.05949136563704989,
        -0.058916820797138565,
        -0.058898135659214514,
        -0.05946076655837489,
        -0.060617412501938465,
        -0.06236702108640518,
        -0.06470611370006955,
        -0.06761313446798044,
        -0.07104213647793937,
        -0.07492844410449315,
        -0.07919049435898667,
        -0.08372200170857318,
        -0.08839950099441875,
        -0.09309504636848219,
        -0.09768224962372613,
        -0.10203620079445978,
        -0.10605217768845435,
        -0.10965156579446096,
        -0.11278526701647375,
        -0.11543305171964453,
        -0.11759725828127478,
        -0.11928706366672048,
        -0.12048576402101548,
        -0.12110023836198108,
        -0.12092670003789975,
        -0.11962701566039154,
        -0.11679426717620758,
        -0.11211862958189811,
        -0.10559677323743505,
        -0.09761766980353913,
        -0.0888811109759961,
        -0.08014935451592552,
        -0.0719968275736323,
        -0.06469822833237832,
        -0.05829109513685599,
        -0.05268980666973007,
        -0.047778662617006445,
        -0.04345735315502673,
        -0.03965380236382697,
        -0.03631428836526,
        -0.033386255304891053,
        -0.030823445758800017,
        -0.028581756902317575,
        -0.02661657345097005,
        -0.024884474854788903,
        -0.023349280688184846,
        -0.021980955604692737,
        -0.020749734230058745,
        -0.019633240192054438,
        -0.018614765562084776,
        -0.017680254442774622,
        -0.01681509559902137,
        -0.016010834056746377,
        -0.015261145707514932,
        -0.014557091021095866,
        -0.013892880051591587,
        -0.013264518908989968,
        -0.0126690735728196,
        -0.012100339907327033,
        -0.011556427791070502,
        -0.011036224842813773,
        -0.010536737413291359,
        -0.010054864547094759,
        -0.009591028341743902,
        -0.00914441954427578,
        -0.008712785877905138,
        -0.008295235116907811,
        -0.007892934874099828,
        -0.007504770730696092,
        -0.007129359825163746,
        -0.00676822357200364,
        -0.006420006146480813,
        -0.0060853607315065165,
        -0.0057636128446016295,
        -0.0054552274079286405,
        -0.005159515050072117,
        -0.004876598677270221,
        -0.004606629870612861,
        -0.004348567871736514,
        -0.004103095082215225,
        -0.0038676075193350462,
        -0.0036425216429006395,
        -0.0034286635963139004,
        -0.0032217703291807067,
        -0.003022122913884497,
        -0.002828624035549113,
        -0.0026384924285093136,
        -0.0024490478028995314,
        -0.0022592860895535856,
        -0.0020658864385384892,
        -0.0018642762932777111,
        -0.0016518584368118644,
        -0.001425480949497489,
        -0.0011795598930470893,
        -0.0009083433583884557,
        -0.0006088714505062748,
        -0.00027549831234054454,
        9.848248191966796e-05,
        0.0005181279994768056,
        0.000986639626851459,
        0.0015099126079014366,
        0.002092652833486315,
        0.002736287150761573,
        0.0034419121605697616,
        0.004212144794125441,
        0.00504524043135235,
        0.005938042935402763,
        0.006887532799196232,
        0.007891396236910556,
        0.008942697700446473,
        0.010036613334244453,
        0.011170570482078177,
        0.012342048760120945,
        0.013548443786653082,
        0.014792519855737072,
        0.016081686540061993,
        0.01742297423440937,
        0.018828480264485914,
        0.020313177706557037,
        0.021893337569646208,
        0.023578761237023082,
        0.025377985095276456,
        0.02729067826923221,
        0.029303142539305972,
        0.031388983066064836,
        0.03351207557356883,
        0.035626892320035845,
        0.03768131314920126,
        0.03962550705814195,
        0.04141830001737291,
        0.043025051214537986,
        0.04442127381665617,
        0.04559689119541909,
        0.04654686052771947,
        0.047272836128457146,
        0.04777723328818312,
        0.04806917362698985,
        0.048153291988350846,
        0.048039772390380375,
        0.047740262565440304,
        0.04727757131137565,
        0.046676076091710456,
        0.04597789699331604,
        0.04522863762098658,
        0.04449138280208341,
        0.04382585344151895,
        0.043301803936865835,
        0.04297888244333431,
        0.04291806347231715,
        0.04315525777065754,
        0.04369896848165178,
        0.04454409381795313,
        0.045682952745132746,
        0.047086385325129015,
        0.04871392199638994,
        0.05050582117084292,
        0.052413065450046356,
        0.05438268700031121,
        0.05637708209931491,
        0.05835165803724769,
        0.06028230998492711,
        0.062143821224975124,
        0.06392554250105395,
        0.06561419514002839,
        0.06720760060401086,
        0.06870422790410521,
        0.07010768429699145,
        0.07141821127788255,
        0.07265147226003076,
        0.07380513732796094,
        0.07489904570838185,
        0.07593442458034026,
        0.07692848307940645,
        0.07788411908398325,
        0.07881751552851353,
        0.0797330705055594,
        0.08064399655722193,
        0.08155553158204837,
        0.08247916511893091,
        0.08342182094647954,
        0.08439184270431352,
        0.0853957216472522,
        0.08644301445369726,
        0.08753476125556119,
        0.08868413640784054,
        0.08988525679239684,
        0.09115528347585895,
        0.09247714092369959,
        0.09387681614911415,
        0.09532277147062779,
        0.09686242024943695,
        0.09843572980731119,
        0.10016330598028395,
        0.1019339924620856,
        0.10410728756069268,
        0.10658353617023546,
        0.1104830882996391,
        0.116123263648337,
        0.12613771443410018,
        0.1430507628888346,
        0.171395855413945,
        0.2193537791604955,
        0.29331471392760755,
        0.40598534976205186,
        0.5631017707581016,
        0.7664167911121932,
        0.9999999999999994
    ],
    "uz(z=y=0)":[
        -7.2299639301097e-18,
        0.024381951919013586,
        0.04742981319281041,
        0.06832149798683625,
        0.08634641009550084,
        0.10093449995700851,
        0.11181158821198477,
        0.11910647834551434,
        0.12330943003485283,
        0.12511750147866588,
        0.12524989981528914,
        0.12434590017850772,
        0.12287018776357399,
        0.1211179325964759,
        0.11924544775642537,
        0.11733419239342852,
        0.11542621927230808,
        0.1135497280469274,
        0.11172837511197994,
        0.10998968522756256,
        0.10836768185023662,
        0.10689435565693318,
        0.10559409143604553,
        0.10448144369825355,
        0.10355873246805146,
        0.10281330253679703,
        0.10221573349013728,
        0.10173066538395442,
        0.10131333332404113,
        0.10090934823248535,
        0.10046673764192837,
        0.09993912568440261,
        0.09928162386889212,
        0.09845364820417975,
        0.09743598099013058,
        0.0962193574083764,
        0.09479855962160984,
        0.09318267552093785,
        0.0913978283569248,
        0.0894658815337214,
        0.08740786104383888,
        0.08525322851325097,
        0.08303067947558682,
        0.08075473727168091,
        0.0784407915799076,
        0.07610759215485417,
        0.07376568436843857,
        0.07141639949946084,
        0.0690702275546261,
        0.06673746544358468,
        0.06442034736571356,
        0.06212202031851573,
        0.059856298977461225,
        0.05763245963579188,
        0.05545342273200499,
        0.05332999861653286,
        0.051280029861867485,
        0.04930912586655461,
        0.047423513671848196,
        0.04563876122169501,
        0.043966730675054994,
        0.04240648491531486,
        0.040965344386781316,
        0.03965318777374376,
        0.0384688164492389,
        0.03740642477292883,
        0.0364708273970669,
        0.035660991764105254,
        0.03496629172256104,
        0.034380324261295135,
        0.033903479495205925,
        0.03352360035338106,
        0.033228144450202474,
        0.03301160300911377,
        0.03286700124664748,
        0.03277821084687382,
        0.0327358476694491,
        0.0327343008124439,
        0.03276347323486678,
        0.032809834248047585,
        0.03287007170345285,
        0.032939175358551634,
        0.0330082367705677,
        0.033070824512706064,
        0.033128214996836,
        0.03317626060853367,
        0.03320875016913426,
        0.033226187986441634,
        0.0332306527819704,
        0.03321799794228284,
        0.03318590941870899,
        0.033138019758422885,
        0.033074677556075016,
        0.03299190813440705,
        0.03289157233896769,
        0.032776656666929964,
        0.03264551783191209,
        0.032495940618226,
        0.032332094277204106,
        0.03215466549420293,
        0.0319613528392408,
        0.03175265954445081,
        0.03153251949845423,
        0.03129938836088779,
        0.031052151114791367,
        0.030793355422875,
        0.030524867489135066,
        0.030244212036032312,
        0.02995245042607841,
        0.029652483242917627,
        0.02934363473284324,
        0.029024525692563297,
        0.02869742322621842,
        0.02836437149649987,
        0.028023193304047917,
        0.027674447165470184,
        0.027320513403091228,
        0.026961557641624317,
        0.026595930850473487,
        0.026225440222538844,
        0.0258522556623561,
        0.025473869561253554,
        0.025091160985394573,
        0.02470531374217059,
        0.024318545054373752,
        0.023927498078622933,
        0.023532981418002155,
        0.023138308551558646,
        0.02274036364992629,
        0.022340171405168963,
        0.021939289553785376,
        0.021536445046320133,
        0.02113102240300644,
        0.020723231582908622,
        0.020315072418287394,
        0.019903455272925755,
        0.019489170710050786,
        0.019071840833413362,
        0.018652764243253073,
        0.01822873555157358,
        0.017800855341043514,
        0.017368673870330288,
        0.016932296122211164,
        0.016489407394121282,
        0.016040867355197445,
        0.015586137331818259,
        0.01512455507210675,
        0.014654659588659037,
        0.01417737481374736,
        0.0136915410835621,
        0.013196560988641337,
        0.012691601456890255,
        0.012177492091159961,
        0.01165269248871656,
        0.011116926207412716,
        0.01056986885514533,
        0.010012000997924124,
        0.009441799579079452,
        0.008859380907054954,
        0.008264696679699344,
        0.007657870206933285,
        0.007037615386364318,
        0.006404444659645443,
        0.005758552607189392,
        0.005099428696977002,
        0.004426520516674784,
        0.003740856340387135,
        0.00304218910210203,
        0.002330084178351008,
        0.0016048514284927797,
        0.0008674814426135145,
        0.00011753429486528478,
        -0.0006446139009615371,
        -0.0014184722269290284,
        -0.0022026370645897653,
        -0.0029978735182456953,
        -0.0038032275892987107,
        -0.004617201175789736,
        -0.005439324394234676,
        -0.006269726209195263,
        -0.00710659105286628,
        -0.007948793317836255,
        -0.008796117827504002,
        -0.009648495550345148,
        -0.010503297235555665,
        -0.011360984093912481,
        -0.012221302451181817,
        -0.01308386839908604,
        -0.013946983279574403,
        -0.014812731189841825,
        -0.015680869356635777,
        -0.01655136272606108,
        -0.017425341248706913,
        -0.0183054516043716,
        -0.019192158477952123,
        -0.020088109095311953,
        -0.020995339031017864,
        -0.02191883917955984,
        -0.02286066502091563,
        -0.02382400806826947,
        -0.0248141053904783,
        -0.025836685334591117,
        -0.026892236410394833,
        -0.02798830610140703,
        -0.02912754336770854,
        -0.03031444637515158,
        -0.03154850924943063,
        -0.03283540885904983,
        -0.03417310764568016,
        -0.03556187212173992,
        -0.03699715947092177,
        -0.03848056080427487,
        -0.04000279113899661,
        -0.04156139541726723,
        -0.04314835451125484,
        -0.044761722858288965,
        -0.04639005695619873,
        -0.04803246130373246,
        -0.04968221610421334,
        -0.051339222410606525,
        -0.05299780984981001,
        -0.0546656684598489,
        -0.0563448260682531,
        -0.05804930126807243,
        -0.05979418908569697,
        -0.06161397142673911,
        -0.06355048569643794,
        -0.0656738675995342,
        -0.06808717901012401,
        -0.07094805960825559,
        -0.07449226823857336,
        -0.07906518490695784,
        -0.08517621171680344,
        -0.0935369979555839,
        -0.10509735551341952,
        -0.12103078486667156,
        -0.142580006317017,
        -0.17072454590780173,
        -0.20563822754292652,
        -0.246195222073662,
        -0.2898329889766147,
        -0.33301542337092077,
        -0.3720738427908201,
        -0.403983095008851,
        -0.42672439640557897,
        -0.4388898715235829,
        -0.439623970160281,
        -0.4286249916906817,
        -0.4059038959360756,
        -0.3716824735994606,
        -0.32653062087049317,
        -0.2717229661267508,
        -0.2091964792150644,
        -0.14139213267889542,
        -0.07097053399831332,
        1.446026750264609e-17
    ]
}

==> data/ldc_Re10000/profiles_1523988.json <==
{
    "ux(x=y=0)":[
        5.783988858213566e-17,
        -0.048712697156749765,
        -0.09305527800032923,
        -0.1284144404110962,
        -0.1521634627386812,
        -0.16486875068654974,
        -0.16943034996697562,
        -0.1692577622206807,
        -0.16678473277394704,
        -0.16335144514607863,
        -0.1594461048183353,
        -0.1551902175983794,
        -0.15060053357998013,
        -0.14572011084440478,
        -0.14063253002378426,
        -0.13548691432127674,
        -0.13047239896033694,
        -0.12581620474755736,
        -0.12173601718138752,
        -0.11841400536479646,
        -0.11596574166771977,
        -0.11443187367988167,
        -0.11378384684488259,
        -0.11395489599391832,
        -0.11482953486219831,
        -0.11626275766220308,
        -0.11806365429681148,
        -0.11999208550757362,
        -0.12174206424457897,
        -0.12299060715128628,
        -0.12343475383069598,
        -0.12283749545411253,
        -0.12106840198121546,
        -0.11812904406253538,
        -0.11415955742473588,
        -0.10939364725317738,
        -0.10411072298204094,
        -0.0985814253096024,
        -0.0930349457864492,
        -0.08762814404710771,
        -0.08245658220007741,
        -0.07757007884217668,
        -0.0729841564872397,
        -0.06869608541431238,
        -0.06470807717881287,
        -0.061029789406620585,
        -0.05766164696492016,
        -0.05461108793622238,
        -0.05189237673738408,
        -0.04951033579535119,
        -0.04746031994555784,
        -0.0457341217789977,
        -0.044315578817541036,
        -0.04317192452406575,
        -0.04226201547781912,
        -0.041544125973656566,
        -0.040973277125611295,
        -0.04049530639190831,
        -0.040062531458299286,
        -0.03962842332988761,
        -0.03914333571049757,
        -0.03855023495419767,
        -0.03780010226195798,
        -0.036843553097916454,
        -0.035631827912136316,
        -0.03412891726066321,
        -0.032316937262164024,
        -0.030193144467064503,
        -0.027771477203520842,
        -0.025092985892594614,
        -0.022212262325275522,
        -0.0191959115258891,
        -0.016125711351126396,
        -0.013096444297153459,
        -0.010218889021076748,
        -0.0076046119760157785,
        -0.005381777421199343,
        -0.003661221844997907,
        -0.002525774104229388,
        -0.002018700927020141,
        -0.0021401324275894334,
        -0.0028290342040608553,
        -0.003979206831296301,
        -0.0054598718729041065,
        -0.0071424239071577805,
        -0.008910647853046615,
        -0.010677119375745076,
        -0.012388107170085821,
        -0.014008528361105544,
        -0.01551786922275554,
        -0.016904924465759832,
        -0.01816827518477156,
        -0.019304043473580525,
        -0.020313358631401653,
        -0.021201113109352163,
        -0.021974876690604845,
        -0.022639829009682096,
        -0.023204533347046103,
        -0.023680872048638515,
        -0.024078023516863223,
        -0.024404282198250162,
        -0.024671069336164447,
        -0.024888971793519284,
        -0.02506506636615838,
        -0.025206104740887452,
        -0.025320841091559302,
        -0.025412414223739157,
        -0.025482890377163364,
        -0.025532230571689945,
        -0.02556309036884644,
        -0.025569364091244433,
        -0.025548657942871464,
        -0.02549726240513851,
        -0.025412726041215375,
        -0.025288069815427083,
        -0.025121751850248238,
        -0.024911892526078967,
        -0.02465615192298139,
        -0.024352289224838702,
        -0.024000475962118614,
        -0.02360004899329737,
        -0.023147613896257198,
        -0.022641525686377686,
        -0.02207793163272614,
        -0.021451152645505026,
        -0.020753179416282703,
        -0.019976174192919173,
        -0.019109831769170773,
        -0.018141007857127887,
        -0.017056377607890277,
        -0.015841763246371907,
        -0.014484279424691106,
        -0.01296618673179596,
        -0.011277007163601074,
        -0.009409967149539044,
        -0.007362217445458338,
        -0.005142455855005313,
        -0.0027717410781687626,
        -0.0002799790051532413,
        0.0022966608317103038,
        0.0049177655367681605,
        0.0075471010392850375,
        0.01015917273140055,
        0.01273845570584668,
        0.015277647527985574,
        0.017777030202392324,
        0.020240237650319997,
        0.022665238583101745,
        0.025045485822683834,
        0.027367352192868746,
        0.029611205027737307,
        0.03174810536721068,
        0.033749852389539224,
        0.03558324496034216,
        0.03721501375760542,
        0.038608193130770824,
        0.03972930029571225,
        0.04054495301990625,
        0.04102627524314464,
        0.04115076204107296,
        0.04091295216677092,
        0.04031930233447605,
        0.039396646954543,
        0.0381871170120977,
        0.036752895528359086,
        0.03515605604260858,
        0.03346874379487128,
        0.03175599377226787,
        0.030080196512887084,
        0.028487224784409428,
        0.02701703488340548,
        0.02569697830097674,
        0.024543759615623193,
        0.023563399797974848,
        0.0227633443775032,
        0.02214256203852814,
        0.02170200909915159,
        0.021441739985911732,
        0.0213640211779797,
        0.021467095105583336,
        0.021746594848422934,
        0.022194775285625173,
        0.022799194899646,
        0.023541318242436816,
        0.02440091937661756,
        0.025355448274639144,
        0.026385344078546712,
        0.027466575366444007,
        0.02858549790924527,
        0.029727002774567076,
        0.030880408016161535,
        0.032035142196952096,
        0.0331897114682037,
        0.03433576357731375,
        0.03547177845554018,
        0.03659217301684231,
        0.037698736435559564,
        0.038783517953328156,
        0.03984641863801036,
        0.040883783881157286,
        0.041894742110108706,
        0.04287436373108315,
        0.043822628382949785,
        0.04474089513305337,
        0.045626356371726975,
        0.04648424972294961,
        0.047314590111045225,
        0.04812498833397927,
        0.04891756774347937,
        0.04970221186668944,
        0.05048661747606696,
        0.051280459901909506,
        0.05209205130607069,
        0.05293412050136908,
        0.053815170313255736,
        0.05474582680228299,
        0.05573279783092114,
        0.05678745839174317,
        0.057911401216606914,
        0.05911332985353032,
        0.06039103423924602,
        0.0617511455810449,
        0.06318549721880333,
        0.06469636992768538,
        0.06627500676123084,
        0.06791897681654493,
        0.06961587066241497,
        0.07136400150627593,
        0.0731502103942616,
        0.07497383338089597,
        0.07682124036264946,
        0.0786988508878395,
        0.08059358089102389,
        0.08251741411938315,
        0.08446210068145221,
        0.08644766923542008,
        0.08846416769382939,
        0.09055035005101127,
        0.09268177241372778,
        0.09493221854730566,
        0.09725730377177179,
        0.0998238433218271,
        0.10258177097776759,
        0.10598785417523295,
        0.11010521798201096,
        0.11615858884862709,
        0.12492531418779132,
        0.13896023952847195,
        0.16140334643105678,
        0.19641091382904016,
        0.25115865759595185,
        0.33100031011756514,
        0.444895932707904,
        0.5963873648331148,
        0.7858453060943358,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        7.229957085086599e-18,
        0.025756452422930842,
        0.04949090668823579,
        0.07051999701748665,
        0.08841011638595178,
        0.10278551807848195,
        0.11357566292707497,
        0.12108415586355324,
        0.12590500011296923,
        0.12873568815689163,
        0.13021343107112526,
        0.13082373291872054,
        0.13088196894118717,
        0.13057261859434946,
        0.1299965103559363,
        0.12920948263127535,
        0.12824097286578587,
        0.12711857120127526,
        0.12586628600083372,
        0.12450543042185243,
        0.12305810597246172,
        0.12154759072217408,
        0.11998857407463646,
        0.11839468597109931,
        0.11678282348933662,
        0.11516286903515875,
        0.11354363060996098,
        0.1119379478149408,
        0.11035935735041634,
        0.1088148186009514,
        0.10731404801316546,
        0.10586804123154056,
        0.10447895954234337,
        0.1031394822312831,
        0.10184246682788077,
        0.1005679579367698,
        0.09928361346668123,
        0.09795078560720384,
        0.09653489353265325,
        0.09499664007139369,
        0.09330591223180233,
        0.09145278569206222,
        0.08944576916364498,
        0.0872997211713575,
        0.08504557182797202,
        0.08272589920700746,
        0.08037780429342754,
        0.07802928855427835,
        0.07571128529335758,
        0.07344884500109856,
        0.07125496063289627,
        0.06914236517771055,
        0.06713192652693069,
        0.06523599032434216,
        0.06346301178338094,
        0.06182657631591415,
        0.06033648286214315,
        0.05898974640803855,
        0.057783824628657485,
        0.05671567885589425,
        0.05577572087757282,
        0.05494759215193347,
        0.054222162527265035,
        0.05358916396649738,
        0.053034119248236526,
        0.052542291755606305,
        0.05210972941233397,
        0.05172715386650411,
        0.051381207487547785,
        0.051065261108045976,
        0.0507771772791094,
        0.05050610856766182,
        0.050242625838984624,
        0.04998485870666854,
        0.049728723611139815,
        0.04946365169651137,
        0.04918555592931644,
        0.04889413361745558,
        0.04858321525142121,
        0.048245133702345955,
        0.047880632871034966,
        0.047488282580638114,
        0.04706103388940448,
        0.046596542031030905,
        0.04609705254876729,
        0.04555838145949926,
        0.044976106533889997,
        0.044351376923503404,
        0.04368488318633078,
        0.042971252379079755,
        0.042209795788315005,
        0.041402404670691895,
        0.040547608581602834,
        0.03964140832139251,
        0.03868614018057092,
        0.03768301411215709,
        0.03663035223666858,
        0.035527464719249016,
        0.034378955042384196,
        0.03318590194713226,
        0.03194867880468423,
        0.030671581890694907,
        0.029360275457695446,
        0.028017158866436544,
        0.0266460047035061,
        0.025254629056594816,
        0.023848933456059134,
        0.02243227040237757,
        0.021011061224013357,
        0.019593362460261353,
        0.01818362879232945,
        0.016785382811878687,
        0.015406359848925627,
        0.014051426478428117,
        0.012723143178754386,
        0.011424693381361943,
        0.01016091637652734,
        0.008931698378003988,
        0.007735555868116565,
        0.006573066309564386,
        0.005443127793273065,
        0.004341433399052295,
        0.0032657865091610754,
        0.0022156384999891337,
        0.0011912040536579626,
        0.0001903281715752116,
        -0.0007820002944754172,
        -0.001720389836996177,
        -0.0026208387159413473,
        -0.003474931797682125,
        -0.004273345730681851,
        -0.00500716001059539,
        -0.005670245312741562,
        -0.006252459723746409,
        -0.0067466426744517295,
        -0.007148950075083122,
        -0.007456207693440391,
        -0.007665152095882835,
        -0.007776247111305056,
        -0.007793488433769327,
        -0.007720405950517396,
        -0.0075626737930628105,
        -0.007329060862560933,
        -0.00703058717420114,
        -0.0066776343944911784,
        -0.006283681210291941,
        -0.005863826558951125,
        -0.005433104972239165,
        -0.005006262970049302,
        -0.004600307642147369,
        -0.004230540828888784,
        -0.0039102616619917565,
        -0.0036522945923259196,
        -0.003467246939092675,
        -0.0033628108422788473,
        -0.003342316652058453,
        -0.00340775549129011,
        -0.00355735250621106,
        -0.003785350342759742,
        -0.004084722952931879,
        -0.0044460566094713825,
        -0.004860054844414397,
        -0.005314891570717862,
        -0.005801813183746022,
        -0.006311795247027238,
        -0.006837514778283144,
        -0.00737336916328563,
        -0.00791649238415093,
        -0.008465105664313627,
        -0.009018696791223838,
        -0.009578925972697053,
        -0.010148181316193019,
        -0.010728843359154734,
        -0.011323950043088135,
        -0.011936742773827311,
        -0.012569620980080682,
        -0.013224700826936088,
        -0.01390338117544648,
        -0.014606642148162235,
        -0.01533487721408794,
        -0.016087340250686803,
        -0.016863359816637297,
        -0.017661794552446406,
        -0.0184813249582915,
        -0.01931995330538409,
        -0.020177112491565022,
        -0.02105109933604175,
        -0.02194119249268448,
        -0.022846772236171875,
        -0.023768638965737506,
        -0.024706498935194648,
        -0.025662430528691417,
        -0.026637703124853147,
        -0.027634841646513558,
        -0.028656062588866646,
        -0.029704853465488425,
        -0.03078362216626492,
        -0.03189596627363292,
        -0.03304418742061967,
        -0.03423096518499768,
        -0.03545727574513709,
        -0.03672558140165376,
        -0.03803413408666319,
        -0.03938311285240205,
        -0.040770700018372553,
        -0.042193299976595114,
        -0.04364557502686263,
        -0.04512428202543825,
        -0.04662241131488606,
        -0.04813137500367643,
        -0.04964466885088591,
        -0.05115607984858487,
        -0.0526536002398135,
        -0.054132162459493205,
        -0.05558448656354361,
        -0.05700398502223641,
        -0.05838625700144949,
        -0.059728311041843854,
        -0.0610313948196189,
        -0.06229536834834594,
        -0.06352415738638326,
        -0.06472599487618974,
        -0.06590682915596659,
        -0.06707617694926216,
        -0.06824383935903218,
        -0.06942068453959684,
        -0.07061406051395606,
        -0.07183148301175404,
        -0.07307945962715405,
        -0.07436127580580856,
        -0.07567896398776211,
        -0.0770394525349915,
        -0.07845799512248,
        -0.07996790708082033,
        -0.08164296613620921,
        -0.08362442024338347,
        -0.08616229862520204,
        -0.0896679038839656,
        -0.09478137345439559,
        -0.1024054084081342,
        -0.11371710075021187,
        -0.1300462613000296,
        -0.15261745763386944,
        -0.18203990215214275,
        -0.2176712536728467,
        -0.2569811449233395,
        -0.2953026856641645,
        -0.32632481441544,
        -0.3434081004476449,
        -0.3413838060055387,
        -0.3180538493622221,
        -0.2747909592556904,
        -0.21588683742080553,
        -0.14707581688926605,
        -0.07388455098610246,
        -1.446038607812962e-17
    ]
}

==> data/ldc_Re10000/profiles_1566321.json <==
{
    "ux(x=y=0)":[
        1.807499108320409e-16,
        -0.03260786791559516,
        -0.06469863210352869,
        -0.09452728724088945,
        -0.12017985391132643,
        -0.140524642858408,
        -0.1556476862577625,
        -0.16659953636600136,
        -0.17470766130838541,
        -0.18096452656952053,
        -0.1858826353905542,
        -0.18969633272203493,
        -0.19247337862222436,
        -0.1942256691362342,
        -0.1949854879030161,
        -0.19483490859836325,
        -0.1939163117704264,
        -0.1923559383265646,
        -0.1902928283674958,
        -0.18784956001586708,
        -0.18511583638183501,
        -0.18214712135662958,
        -0.17897066675357676,
        -0.1755921215927194,
        -0.17201647326847092,
        -0.1682527219156834,
        -0.16431843625227424,
        -0.16024870036862074,
        -0.156094316768322,
        -0.1519265438414887,
        -0.14780966454190528,
        -0.14378829645559654,
        -0.1398695681934092,
        -0.1360416898849867,
        -0.13226525198091105,
        -0.12848620983366946,
        -0.12464971223075436,
        -0.12071220956198657,
        -0.11662012922807052,
        -0.1122898314520827,
        -0.10764496055998599,
        -0.1026426560306588,
        -0.09729638683179542,
        -0.09167664297742192,
        -0.08591596167372915,
        -0.08018102259510095,
        -0.07464832152149042,
        -0.06948869728052202,
        -0.06484350330444952,
        -0.06081289954004458,
        -0.05744659979699354,
        -0.05475556545656703,
        -0.052742906196474704,
        -0.05142825261099388,
        -0.05085513082936541,
        -0.051049977570548806,
        -0.05193051402852931,
        -0.05322474972363164,
        -0.05448093643230853,
        -0.05519342098317247,
        -0.05496627521956837,
        -0.053658748644243554,
        -0.051397373954244034,
        -0.04846700946129993,
        -0.04520779248480328,
        -0.041946851768535375,
        -0.038943725161038015,
        -0.036334181650426706,
        -0.03413443258575077,
        -0.032290134034686724,
        -0.030716502858795548,
        -0.029328909419570337,
        -0.028055794979686313,
        -0.02684739758113579,
        -0.02567125083536849,
        -0.02450726844052218,
        -0.02335126848596891,
        -0.02220995204906526,
        -0.021086489835723258,
        -0.019987292467815096,
        -0.018919972885180863,
        -0.017893619137577994,
        -0.016909214938220188,
        -0.015972958832338218,
        -0.015091028717965338,
        -0.014265206881985426,
        -0.013494317552052798,
        -0.012782136229685102,
        -0.01213019545112443,
        -0.011535246759636233,
        -0.01099538230285489,
        -0.010512282468356612,
        -0.010081944966499319,
        -0.009700023001589992,
        -0.009363350658156232,
        -0.009070300537167505,
        -0.008812945525552998,
        -0.008584654683577945,
        -0.008381371149809145,
        -0.008194343873260365,
        -0.008012767186790547,
        -0.00782815203742093,
        -0.007631003173869772,
        -0.0074092684227988065,
        -0.007149928598617534,
        -0.006845923970084718,
        -0.006486421991182586,
        -0.006063225326517893,
        -0.005571566578640878,
        -0.005011448276981372,
        -0.004383420564798629,
        -0.0036920389132599064,
        -0.002948722608460477,
        -0.0021661845871634735,
        -0.001358131810417747,
        -0.0005418442246597699,
        0.00026405104724192035,
        0.0010437765218764218,
        0.001784976252604184,
        0.0024736535227947803,
        0.0031028618376959948,
        0.003670439863133235,
        0.004176765369391223,
        0.004624618286424756,
        0.0050225781473600935,
        0.005381777149227529,
        0.0057119752988037,
        0.006024417785346967,
        0.0063338243240137855,
        0.006650367491175308,
        0.006983407665233105,
        0.0073419348651618845,
        0.0077344205764379335,
        0.00816507046113982,
        0.008636589742097594,
        0.009152916396637317,
        0.009715403677470695,
        0.010322306229176582,
        0.010972757135492348,
        0.01166668807956509,
        0.012399666728013126,
        0.01316718531035075,
        0.013965528115641997,
        0.014789821477544974,
        0.015632464821005356,
        0.016485728358588587,
        0.017344349361874144,
        0.01820020747825565,
        0.019045124835988494,
        0.019873572467287853,
        0.0206805637824805,
        0.021460703920780633,
        0.022210229051246564,
        0.022928890339106178,
        0.023615964772831788,
        0.024270378608870716,
        0.024894732108607903,
        0.025492808782739282,
        0.026065796587890475,
        0.02661669102149139,
        0.027150528691477747,
        0.027670125891119612,
        0.028176926783348783,
        0.02867388768652313,
        0.02916463783583076,
        0.029647800504586,
        0.03012388811540419,
        0.03059268413002339,
        0.031054000198533153,
        0.03150204621597527,
        0.03193562137364879,
        0.032351097756457926,
        0.03274382215607272,
        0.033107349116684004,
        0.03343913877529889,
        0.033735115514613764,
        0.03398931398964984,
        0.03419923044337705,
        0.03436306708977539,
        0.0344794298162113,
        0.034544131992085725,
        0.03456045110463179,
        0.034527499365240154,
        0.034446892916288406,
        0.034318406365708855,
        0.03414873089445739,
        0.033939409693238685,
        0.0336945041197795,
        0.03342088211988308,
        0.033126586575006944,
        0.03281818835125791,
        0.032504036347956865,
        0.03219759450221237,
        0.03190809474535931,
        0.03164630589085433,
        0.03142571420911799,
        0.031259193109056255,
        0.031156432647896273,
        0.03112869510176013,
        0.03118796572273703,
        0.03134200705028165,
        0.03159621184063315,
        0.03195746370896637,
        0.03243002322154624,
        0.033013291652156156,
        0.03370829975052338,
        0.03451453644357959,
        0.03543090132877734,
        0.03645079381745232,
        0.037575338677770596,
        0.03879780432746453,
        0.04011582842285386,
        0.04151470083922745,
        0.042990993068342115,
        0.04451451586729688,
        0.04606923322511003,
        0.04761187169881909,
        0.04912079260627567,
        0.050556357587736724,
        0.05191138418195231,
        0.05318490531680412,
        0.05441390436220583,
        0.055646118196830706,
        0.05696206989978178,
        0.05843676347974125,
        0.06014133244876476,
        0.062120803499428744,
        0.06439096972248795,
        0.06693279052306898,
        0.06970370306871404,
        0.07263946817545645,
        0.07568474709878395,
        0.07877115715441195,
        0.08186164129623372,
        0.08491116279504242,
        0.08790702035603778,
        0.09082112363494553,
        0.0936618591450961,
        0.0964081684503822,
        0.09909570478490966,
        0.10170242803744906,
        0.1043413925110387,
        0.10698742005158654,
        0.10999602004204456,
        0.11338330098236112,
        0.1182935509339127,
        0.1250718200060036,
        0.13622002389603,
        0.15407871286858066,
        0.18277728991360537,
        0.23031419817965681,
        0.3033791460950904,
        0.4146771247794472,
        0.5702055013375735,
        0.7706857575856928,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        1.446003745063955e-17,
        0.015060699674295578,
        0.0297959142680893,
        0.04449437763089025,
        0.05922237468649214,
        0.07361268975408786,
        0.08701400048317093,
        0.09871326206552633,
        0.1081828578190627,
        0.11523742661761917,
        0.12002307388284346,
        0.12290145314731478,
        0.12433046531784238,
        0.12476012270303036,
        0.12454377682080622,
        0.12390008826515782,
        0.12291112419584632,
        0.12156055926732821,
        0.11978774334549362,
        0.11753528841024977,
        0.11480123605910487,
        0.11166632262844696,
        0.10829214865654196,
        0.10488886217155995,
        0.10167072795980962,
        0.09880343896324718,
        0.09638111922744931,
        0.09443326199624263,
        0.09292989401170383,
        0.09180001154537795,
        0.09096379702886453,
        0.0903484178713108,
        0.08988204241946683,
        0.08950792323731034,
        0.08918793989219181,
        0.08889459518448596,
        0.08859945847011251,
        0.08828672874410277,
        0.08794902959531718,
        0.08757516202955339,
        0.08715488742230659,
        0.08668630303197299,
        0.08616868828816462,
        0.08559487034707867,
        0.08496292908409826,
        0.08427561354283561,
        0.08353300049724609,
        0.08272916051951162,
        0.08186905265931899,
        0.0809556183710519,
        0.07998658919230885,
        0.0789605862765332,
        0.07788497369083115,
        0.07675945680933599,
        0.07558079606997234,
        0.07435217318051868,
        0.07307853321364173,
        0.07175556797714018,
        0.07038213488347435,
        0.06896345341399528,
        0.06750056577130586,
        0.06598849424675965,
        0.06443182985010222,
        0.06283668865682605,
        0.06120307828913293,
        0.059532334446703306,
        0.0578359540485248,
        0.05612118685364229,
        0.054391904425885367,
        0.05265760724962114,
        0.05093295290422283,
        0.04922524390688716,
        0.047539074812339224,
        0.04588688842191584,
        0.04427824454931318,
        0.042712130508192205,
        0.04119019486546774,
        0.03971780531902658,
        0.03829178164993172,
        0.03690314521100223,
        0.03554973820112816,
        0.03422850270129335,
        0.03292961366260929,
        0.03164485300393344,
        0.03037443770114729,
        0.0291150154882613,
        0.027860580678170398,
        0.026613738137225833,
        0.025381073564721916,
        0.024163538928089437,
        0.02296631680647449,
        0.021801299393336863,
        0.020677329959944847,
        0.019599805429034382,
        0.018579963691119056,
        0.01762902849184763,
        0.01675156488902662,
        0.01595164078665654,
        0.015236452271991819,
        0.01460765341578249,
        0.014061182885827778,
        0.013594538591465746,
        0.013206339019355803,
        0.012887518265106375,
        0.012628561741186468,
        0.012423308661141682,
        0.012263304827705372,
        0.012136755946144096,
        0.012034911353465547,
        0.011952233205158388,
        0.01187881344156133,
        0.011806033893003701,
        0.011730106619719507,
        0.011646315304050308,
        0.01154785843382343,
        0.011430775678912115,
        0.01129482425412574,
        0.011136169382554692,
        0.01095146959869236,
        0.010740179481214404,
        0.010503108859672386,
        0.010236672214906845,
        0.00994032547376156,
        0.00961496372661449,
        0.009260214512395577,
        0.008873307094801228,
        0.00845512200094839,
        0.008006365384263208,
        0.007524360730789686,
        0.007008289794648312,
        0.0064581184957969865,
        0.00587302183923043,
        0.005249473883781492,
        0.004586795019871109,
        0.0038841575898769104,
        0.0031379691299724447,
        0.0023452603015800327,
        0.0015048323004678084,
        0.0006142772417442932,
        -0.00033056498945064337,
        -0.0013310345875092815,
        -0.0023883313749066834,
        -0.00350417161840247,
        -0.004679826751488928,
        -0.005912825253373407,
        -0.007201080277421879,
        -0.008541516464129201,
        -0.009927901084912184,
        -0.011351354205876773,
        -0.012802688981567537,
        -0.014270412946992831,
        -0.015739566945811165,
        -0.017194368797914476,
        -0.01861960673500981,
        -0.019997079799111615,
        -0.021309473046347793,
        -0.02254029284091859,
        -0.023676500515705776,
        -0.024703872261868716,
        -0.02561425651661518,
        -0.02640228793151277,
        -0.027067292263561516,
        -0.0276105794164487,
        -0.02804043127446058,
        -0.028367206736191374,
        -0.028604141115790516,
        -0.028766460334688472,
        -0.028871882912735836,
        -0.02893731079157511,
        -0.028977682583855798,
        -0.029008146963634403,
        -0.029040356326021234,
        -0.02908245194529299,
        -0.02914034197879212,
        -0.029217013755531446,
        -0.02931255808466963,
        -0.02942409579938687,
        -0.02954944946198965,
        -0.02968468580692588,
        -0.029825736877204904,
        -0.029969259012731102,
        -0.030113586658769287,
        -0.03025724548202959,
        -0.03040029131842605,
        -0.03054361750885198,
        -0.030689457316759948,
        -0.030839985979804772,
        -0.03099834965283766,
        -0.03116715930471142,
        -0.031349675907811396,
        -0.03154849145921846,
        -0.03176649924914775,
        -0.032005238990748516,
        -0.03226801263899692,
        -0.03255610247657272,
        -0.032872214540370016,
        -0.03321785343454433,
        -0.03359731878011856,
        -0.03401164374848198,
        -0.03446471872071603,
        -0.034959469348682236,
        -0.035499988233636225,
        -0.03608707657164226,
        -0.03672452943698913,
        -0.03741369858105468,
        -0.038154553987224483,
        -0.038945280444630914,
        -0.03978554626763792,
        -0.04067066025144997,
        -0.0415954534783955,
        -0.04255375993669531,
        -0.04354140105859134,
        -0.04454806068612538,
        -0.045567981765485786,
        -0.04659429456439219,
        -0.047621254666376886,
        -0.048642245005257316,
        -0.049651258358790064,
        -0.05065007809880006,
        -0.05163322106441682,
        -0.05259997447536833,
        -0.053558810895333514,
        -0.05451042632715253,
        -0.05546719588636637,
        -0.05644414688666476,
        -0.057466786649955894,
        -0.05856848763563884,
        -0.0597964927308405,
        -0.061223804259977276,
        -0.06294585755698331,
        -0.06509474223747891,
        -0.06785223371768061,
        -0.07146313753088189,
        -0.07624285312223239,
        -0.08260611041377286,
        -0.0910641764597255,
        -0.10223955257213616,
        -0.11682378131660226,
        -0.13553708681027912,
        -0.15899019797974157,
        -0.1874958376353689,
        -0.22083527687296253,
        -0.2579584093271014,
        -0.2968053188882703,
        -0.33423166392646403,
        -0.3661963641517302,
        -0.3883461498119693,
        -0.3967043201842066,
        -0.388589302660951,
        -0.36322985560386506,
        -0.3220055053051292,
        -0.2679913733542412,
        -0.20512829383395026,
        -0.13749509140929267,
        -0.06849888303069566,
        -1.4460459158518586e-17
    ]
}

==> data/ldc_Re10000/profiles_1608654.json <==
{
    "ux(x=y=0)":[
        -1.4460380712189305e-17,
        -0.025974115444529804,
        -0.053995980682639076,
        -0.08389751827803008,
        -0.11411163012541263,
        -0.14222033888223365,
        -0.16551499064272926,
        -0.18188156417761986,
        -0.1904117651326576,
        -0.19154389402687755,
        -0.18699238490212597,
        -0.17915300383006158,
        -0.1701897925602715,
        -0.16146217936713586,
        -0.1536160768390009,
        -0.14681775842524564,
        -0.1408823186420207,
        -0.1353958391935821,
        -0.1298819439372784,
        -0.12400728941113527,
        -0.1176613314148734,
        -0.11095419768507436,
        -0.10416859660317276,
        -0.09771287715497484,
        -0.09203128859921134,
        -0.08752157734439675,
        -0.0844969613568234,
        -0.08316395758318802,
        -0.08360990002938956,
        -0.08581137290170265,
        -0.0896585856409225,
        -0.09495327151749205,
        -0.10141714975178638,
        -0.10872140415869676,
        -0.1165134424570073,
        -0.12444167729610675,
        -0.13218279189667742,
        -0.13946679311343063,
        -0.14607067769419776,
        -0.15182572851553702,
        -0.15661906553857627,
        -0.16035965608584643,
        -0.16291715337135854,
        -0.16407471776385762,
        -0.1634961633068078,
        -0.16074406016572976,
        -0.15538472573976525,
        -0.14717722670553962,
        -0.13626515299637101,
        -0.1232397236519767,
        -0.10902159707749569,
        -0.09462462930034168,
        -0.08095502446578615,
        -0.06869867197061698,
        -0.058296567481186126,
        -0.04994251708559302,
        -0.0436008927439866,
        -0.039053427177279644,
        -0.03597679568547183,
        -0.03401883099672055,
        -0.03284496865944256,
        -0.0321827426885908,
        -0.031832354917518804,
        -0.031659755117541474,
        -0.03157402977404698,
        -0.031524012138675936,
        -0.03148522209506918,
        -0.03144430988335274,
        -0.03139105948925925,
        -0.03132554113637039,
        -0.031249746609915606,
        -0.031161999141036432,
        -0.03106166296619235,
        -0.030954051586363305,
        -0.030839922245688076,
        -0.030717727938115363,
        -0.03058987906894781,
        -0.030460122038988853,
        -0.030327276650703384,
        -0.03018995128722099,
        -0.03005219893099329,
        -0.02991439544670946,
        -0.029774776428196474,
        -0.0296323474782488,
        -0.02949022959810759,
        -0.02934655276018246,
        -0.029198121515144972,
        -0.02904570384579068,
        -0.02888922397779504,
        -0.028724576668255616,
        -0.02854976604631277,
        -0.028365469813452154,
        -0.0281682069422843,
        -0.02795426877090558,
        -0.027723536498293344,
        -0.027475169424611465,
        -0.02720522898936705,
        -0.026911571411174576,
        -0.026596038150678233,
        -0.026256469661602846,
        -0.025890951943073327,
        -0.025499563676819496,
        -0.025084824680813557,
        -0.024645059875762466,
        -0.02418079916846942,
        -0.02369422359237368,
        -0.023187718718090174,
        -0.02266081925169468,
        -0.0221161089349011,
        -0.021557402336851588,
        -0.020985759936698597,
        -0.020402633053774634,
        -0.019812149215478837,
        -0.01921713432976936,
        -0.01861857429256215,
        -0.018019525073497623,
        -0.017423970920323183,
        -0.0168332720791997,
        -0.01624846730070449,
        -0.01567458229408045,
        -0.015112759080992386,
        -0.01456353300680868,
        -0.014030371984430877,
        -0.013515072504853261,
        -0.013018347117231675,
        -0.012540395595296525,
        -0.012084278582108093,
        -0.011650099494408664,
        -0.01123719786110288,
        -0.010845164541173681,
        -0.010475270127776978,
        -0.010126661547267502,
        -0.009795907493859952,
        -0.009483567144599988,
        -0.009188293424976344,
        -0.008905553058732618,
        -0.008633556455294056,
        -0.008370695624324949,
        -0.008112339219909028,
        -0.007853975461781171,
        -0.007592180145536299,
        -0.00732376140663278,
        -0.007041222232357237,
        -0.006739877722306833,
        -0.006414357501433317,
        -0.0060589397341093525,
        -0.005664342398151099,
        -0.005225209974425853,
        -0.00473440764699026,
        -0.004183830957576564,
        -0.0035649425500738985,
        -0.002872234952395137,
        -0.0020993922664208258,
        -0.0012390354750696703,
        -0.0002876539171646306,
        0.0007569037971617539,
        0.0018957906676682428,
        0.0031302333285605673,
        0.00445509597006457,
        0.005865528022291327,
        0.00735538199577299,
        0.008916296646932349,
        0.010535672335623088,
        0.012202405013047719,
        0.013905064168714445,
        0.015628453880829285,
        0.017358393751099037,
        0.019083416084062155,
        0.020788786524983727,
        0.022465280854308125,
        0.02409723782063534,
        0.025682437542466442,
        0.027211115509675036,
        0.02867811453942558,
        0.03008160735563869,
        0.031423090990134704,
        0.0327033986939696,
        0.033925584901106545,
        0.035099175686479446,
        0.036229293721747685,
        0.037327071952569874,
        0.03840078762391731,
        0.03946590819823243,
        0.04052816896304997,
        0.04160222445794837,
        0.04269528933778021,
        0.04381793133799492,
        0.044973483010632524,
        0.04616766635917125,
        0.047403082719398734,
        0.04867762266348104,
        0.049989282695424804,
        0.051334850425479785,
        0.05270830950066196,
        0.054102685712584704,
        0.055511279379998064,
        0.05692970254280275,
        0.05834905264231036,
        0.059765456348050555,
        0.06117495026702901,
        0.06257412600477409,
        0.06396111469111009,
        0.06533364241822658,
        0.0666950833355237,
        0.06804383582775586,
        0.06938022194629342,
        0.07070793747925473,
        0.07202630823940462,
        0.07333506411912437,
        0.0746333425224708,
        0.07592144928453264,
        0.07719530752614001,
        0.0784501418331811,
        0.07968236517589261,
        0.08088777800156365,
        0.0820556608306385,
        0.08318365517878852,
        0.08426378852784883,
        0.08529452322515747,
        0.08627034398385426,
        0.08719662884919752,
        0.08807675800992958,
        0.0889204048040489,
        0.08973862849906089,
        0.09054933684272998,
        0.09136551089833343,
        0.09220447205040698,
        0.09307821803763618,
        0.09399998877832458,
        0.09497162970095473,
        0.09599892348237886,
        0.09707649672838312,
        0.09819943769228569,
        0.09935800637162945,
        0.10054105596358943,
        0.10174083337443861,
        0.10294648069986334,
        0.10416577060818065,
        0.10540891738382357,
        0.10672527788784351,
        0.10817290040377131,
        0.10992147545612942,
        0.11206372565350849,
        0.11507917518827808,
        0.1191231568175148,
        0.1253821298559858,
        0.1343111082446684,
        0.14837866824834667,
        0.16958718815211632,
        0.20175704964900323,
        0.2516737594249039,
        0.3250006661726072,
        0.43348193300840737,
        0.5833760427909868,
        0.7770628974918763,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        2.169015853424687e-17,
        0.03195478342018632,
        0.061765589096808106,
        0.08854549962217888,
        0.11144587338112084,
        0.12964408215473727,
        0.14275288801886202,
        0.15101849326072161,
        0.1552381758596007,
        0.15649265027376572,
        0.15585628598996032,
        0.15421765502030546,
        0.1522134240636758,
        0.1502648788315048,
        0.14861581806274987,
        0.1473657523935895,
        0.14649106604650883,
        0.1458660640685584,
        0.145302668255811,
        0.1445936444688052,
        0.1435632973329208,
        0.14211615045297624,
        0.14024308196125085,
        0.13802544007474138,
        0.13560186337466976,
        0.1331225457299075,
        0.13071084801820124,
        0.12844372809572321,
        0.1263441737069666,
        0.12438549566813883,
        0.12252265005295188,
        0.12070653289770802,
        0.1189006626275628,
        0.11708856321796333,
        0.11527772886135579,
        0.11349523158952936,
        0.11177354441113409,
        0.11014679209404321,
        0.1086485667866849,
        0.10729287198751322,
        0.10607418490741562,
        0.10497505179834296,
        0.10396176004978756,
        0.10298068465810956,
        0.10197892858085587,
        0.10091413573119169,
        0.09974816108380048,
        0.09845833931013384,
        0.09704759245652758,
        0.09553115227057374,
        0.09393090444455103,
        0.09227885311222878,
        0.09061339081492334,
        0.08896136385879523,
        0.08733761708534846,
        0.08574809978671466,
        0.08418570621109836,
        0.0826222383580906,
        0.08102502437140056,
        0.07936679448550131,
        0.07761801558741296,
        0.07575434992377675,
        0.07377096921888047,
        0.0716776986630043,
        0.06949045857715201,
        0.06723906709248104,
        0.0649688063634729,
        0.06272382159406553,
        0.06054261477001346,
        0.05845720836149764,
        0.056488032080650404,
        0.05462839198493539,
        0.05285261069045737,
        0.05112368218610445,
        0.04939739232157851,
        0.04762280348418819,
        0.04576446857322733,
        0.043811683162278056,
        0.041772741646707044,
        0.03968082147180571,
        0.03760095793986273,
        0.03561461964184116,
        0.0338037246029187,
        0.032246205094393826,
        0.03100307890620799,
        0.030096718138782966,
        0.02951093064665061,
        0.029201910970355537,
        0.029102813996411094,
        0.02912722532441577,
        0.029191603990476198,
        0.029227585327084936,
        0.02918119293019136,
        0.02901716020694831,
        0.028725785412867813,
        0.02831644421234852,
        0.027804360390321078,
        0.02721344865678381,
        0.026573313501032796,
        0.025909565513862566,
        0.02524089580793215,
        0.024585493337502883,
        0.02395893204127504,
        0.023366635651088825,
        0.022812112913878295,
        0.022298466660716016,
        0.021825331131401643,
        0.021386355029978838,
        0.020978447038302823,
        0.02059809944102236,
        0.020238810868750644,
        0.019893207319400075,
        0.019558429757405005,
        0.019229903172982163,
        0.01890111899893786,
        0.018568326268335416,
        0.0182306551153972,
        0.017884421941137013,
        0.01752558891512602,
        0.017154803338665117,
        0.01677195491169196,
        0.016374997223241487,
        0.015963588614426236,
        0.01553970840697799,
        0.015104439814071394,
        0.014655899672980277,
        0.014197460976801163,
        0.013730521642276167,
        0.013254501400984336,
        0.012770942081172345,
        0.012282021754520901,
        0.011788647086699189,
        0.011289662169465932,
        0.010787205651234403,
        0.010283008903087918,
        0.009775799157648613,
        0.009265477662453477,
        0.008754040738387944,
        0.008241359675788049,
        0.007726001286580377,
        0.007208651732437713,
        0.006690080895685919,
        0.006169144619121767,
        0.0056452664857313106,
        0.005118913503621917,
        0.0045896759989130335,
        0.004056249919325266,
        0.003518725174726293,
        0.002977067376774552,
        0.0024298751709958682,
        0.0018763707123528968,
        0.0013166321054133947,
        0.0007501938662439018,
        0.00017502032530121193,
        -0.00040869098482152757,
        -0.0010016131393026538,
        -0.0016044908034358952,
        -0.002218864735273671,
        -0.002844642239412173,
        -0.00348253066277536,
        -0.004133854079576538,
        -0.004798950837599161,
        -0.005478447818139116,
        -0.006172782132589964,
        -0.006883385783498965,
        -0.00761012448101697,
        -0.008353754602831493,
        -0.009114968358829204,
        -0.009894428898037896,
        -0.010692490309221255,
        -0.011509465200385186,
        -0.012346509050784953,
        -0.013203385654203172,
        -0.014081077682432299,
        -0.014979546440389888,
        -0.015899813760885895,
        -0.016841233574899698,
        -0.017804667344833262,
        -0.01878966067005741,
        -0.01979629957721592,
        -0.02082341278051359,
        -0.021870936136805436,
        -0.022937619687961854,
        -0.024021557383431168,
        -0.025120683164696005,
        -0.026233371245131355,
        -0.02735629657179807,
        -0.028486055231909297,
        -0.02961897666270095,
        -0.03075200272273212,
        -0.03187985767981141,
        -0.032998722038366464,
        -0.03410406560230011,
        -0.035192370489668494,
        -0.03625876021526206,
        -0.03730065269526064,
        -0.03831344151257944,
        -0.03929685191243989,
        -0.04024649351918136,
        -0.04116276879191343,
        -0.042043892984717696,
        -0.04289154244981652,
        -0.04370299195507356,
        -0.0444820146612957,
        -0.04522822375234802,
        -0.045943614930101066,
        -0.04662804161351117,
        -0.04728535430926157,
        -0.04791498456137389,
        -0.0485174097320259,
        -0.04909346994941632,
        -0.049644171656321325,
        -0.05016760175832823,
        -0.05066186122273618,
        -0.05112930094398705,
        -0.05156707284954445,
        -0.051974974226687086,
        -0.05235456432863949,
        -0.05271315854681491,
        -0.05306050152900403,
        -0.053419878349702174,
        -0.05383947969660564,
        -0.05440003523672967,
        -0.0552497905629448,
        -0.05662975783565291,
        -0.05893338863608734,
        -0.0626683384122798,
        -0.0684857219666933,
        -0.07707584993670011,
        -0.08894691174843802,
        -0.10425388492893842,
        -0.12268605113299506,
        -0.1435479671920551,
        -0.16598704098027667,
        -0.18926905484733786,
        -0.21304300933468182,
        -0.23731833310519115,
        -0.262268503221633,
        -0.28795842526016874,
        -0.3140230648817725,
        -0.33962253920579105,
        -0.36347797402577164,
        -0.38402378627169825,
        -0.39958816934464503,
        -0.40851136712924546,
        -0.4092569441267943,
        -0.400770386647181,
        -0.3825942960823893,
        -0.35485160937422794,
        -0.3183818050307895,
        -0.27439554002001226,
        -0.22437112193023553,
        -0.17017061879748674,
        -0.11371177297881671,
        -0.05666312999373061,
        -1.446042455373877e-17
    ]
}

==> data/ldc_Re10000/profiles_1650987.json <==
{
    "ux(x=y=0)":[
        -1.0122277301942987e-16,
        -0.0460535161475098,
        -0.08980518626500751,
        -0.12801438795135653,
        -0.15656456492690188,
        -0.1728873636380002,
        -0.17798998418892098,
        -0.1760512163328448,
        -0.17173421771684444,
        -0.1674977698754393,
        -0.1631706363032472,
        -0.1575453754494776,
        -0.14987424298638824,
        -0.140370624208035,
        -0.12998048881168012,
        -0.11989394051322892,
        -0.11126295229545075,
        -0.104973102688757,
        -0.10141358529752181,
        -0.10050330700203852,
        -0.10188532293387555,
        -0.10514732188106711,
        -0.10996664294499965,
        -0.11613082688965516,
        -0.12339967712431751,
        -0.13137187311096366,
        -0.13939622511454172,
        -0.14658206732664758,
        -0.15189851016641182,
        -0.15443019580211326,
        -0.15374669231676596,
        -0.15014271382552635,
        -0.14449726323431858,
        -0.13787375122825318,
        -0.13111039797787816,
        -0.12467968296418962,
        -0.11874575013662689,
        -0.11328144940729454,
        -0.1081583577627295,
        -0.10327408506974427,
        -0.09859562712487757,
        -0.09413144999603013,
        -0.08992195287863435,
        -0.08601464728502732,
        -0.08245735244738732,
        -0.07928627690704494,
        -0.07650930812524365,
        -0.07411202150691658,
        -0.07206519605788168,
        -0.07032173044576125,
        -0.06882237069038347,
        -0.06751434792516296,
        -0.0663500764979631,
        -0.06528595622827357,
        -0.06428470263790886,
        -0.06332464125877764,
        -0.06238600716829991,
        -0.06145002214861563,
        -0.060504428745064585,
        -0.05954250847340323,
        -0.05855261224219584,
        -0.05752392123490988,
        -0.056451629506971024,
        -0.05533057668157225,
        -0.054151171918789,
        -0.05290917978486052,
        -0.05160508201447049,
        -0.05023728188483043,
        -0.04880362929270522,
        -0.047311169094592306,
        -0.04576850813298005,
        -0.04418342267915364,
        -0.042566875563903796,
        -0.04093805184501465,
        -0.03931301453294622,
        -0.037707427522987405,
        -0.03614077482536803,
        -0.03463308353047481,
        -0.033197639538761356,
        -0.03184634437313403,
        -0.030591246236676067,
        -0.029439171215022562,
        -0.02838922745505725,
        -0.02744032299144195,
        -0.026590764550591773,
        -0.025832058351285096,
        -0.025152373381969798,
        -0.024545823139676414,
        -0.02400324901816222,
        -0.023512063653751684,
        -0.02306416847923412,
        -0.022654599608016832,
        -0.022275781301209083,
        -0.02191954354488457,
        -0.021584039477172377,
        -0.02126656511679353,
        -0.020961478678309598,
        -0.02066607451882255,
        -0.02038088584778373,
        -0.020102987149486384,
        -0.019828495852207643,
        -0.019557654630901228,
        -0.01929039937940933,
        -0.01902265229620722,
        -0.018752937190109266,
        -0.01848174151980107,
        -0.018207703367321196,
        -0.01792659199566674,
        -0.01763916474297667,
        -0.017344661627333665,
        -0.01704092066145416,
        -0.0167250436974598,
        -0.01639872861061606,
        -0.01605967556681842,
        -0.015705794669608707,
        -0.015336278314866622,
        -0.014951912045140802,
        -0.014549915255062166,
        -0.01412858536191913,
        -0.013689017507672657,
        -0.013230073546857778,
        -0.01274933740577517,
        -0.012246800953053312,
        -0.011722855619326972,
        -0.011175952155394834,
        -0.010604671769602487,
        -0.01001020048878897,
        -0.009391735497264844,
        -0.008748467424643032,
        -0.008079903470600065,
        -0.007387547545811461,
        -0.00667130625649746,
        -0.005930289111868838,
        -0.005165215684430259,
        -0.00437809412736907,
        -0.0035684058946234914,
        -0.0027364407455714368,
        -0.001884809746504554,
        -0.001014423996041216,
        -0.0001250965544137405,
        0.0007809154016033841,
        0.0017009125574181934,
        0.0026348166076190773,
        0.0035809793153399453,
        0.004536552227197302,
        0.005499182808281046,
        0.006468925179262945,
        0.0074425490310810975,
        0.008417242201663922,
        0.00939170384624335,
        0.010365112314358445,
        0.011333770137362408,
        0.012295488809742416,
        0.013250404631630642,
        0.014196254301115215,
        0.01513023525705296,
        0.016051713775266863,
        0.01696116071106965,
        0.017855859199440556,
        0.01873479990125215,
        0.019598797314965503,
        0.02044813436811283,
        0.02128027708374579,
        0.022097138495487095,
        0.02289935710763196,
        0.023687254836575158,
        0.024459749308460878,
        0.025220691521310325,
        0.025969669840825948,
        0.026707784380637496,
        0.027435888955931874,
        0.028157257093228343,
        0.028872024335426322,
        0.029580915593575903,
        0.030286988765465032,
        0.03099117427155547,
        0.03169484326639724,
        0.03239792943055304,
        0.033104647727187075,
        0.03381346831135483,
        0.034526176133968425,
        0.03524305771393753,
        0.03596631904748345,
        0.03669457928688542,
        0.03742727117420159,
        0.03816747706271308,
        0.038911746336547565,
        0.03966144119869729,
        0.04041329232416829,
        0.04117084652778174,
        0.04192801244564777,
        0.04268601342455523,
        0.04344281944701214,
        0.044198052363519466,
        0.04494752708479427,
        0.04569148819288091,
        0.04642928254934807,
        0.047158301940501246,
        0.04787742626619486,
        0.04858717888551431,
        0.04928807929261557,
        0.04997766742170844,
        0.0506584644035669,
        0.05133173054345,
        0.05199817160759122,
        0.05265803486617264,
        0.05331483256558907,
        0.05397032985673148,
        0.0546242881778569,
        0.05527946698541104,
        0.055937370242020515,
        0.05659914094290548,
        0.05726383388070187,
        0.05793451120599028,
        0.05861044302549631,
        0.059291767751957526,
        0.059980073156019734,
        0.06067520084540584,
        0.06138162662620821,
        0.06209561411832745,
        0.06283044601516713,
        0.06357816838477338,
        0.06435912199776099,
        0.06516611226959168,
        0.06602230429505218,
        0.06692620317341252,
        0.06789420461657214,
        0.06893335696754051,
        0.07004729348485084,
        0.07124704212137153,
        0.07252305452963465,
        0.07388759889222657,
        0.07531811613980709,
        0.07682701268585265,
        0.07838215185729236,
        0.08000175202309132,
        0.08164298097613332,
        0.08334258425904466,
        0.08505052663353385,
        0.08684603365530709,
        0.08868076568157471,
        0.09073870747255189,
        0.09302275094082635,
        0.09595405341782431,
        0.09975176013528728,
        0.10543184603944375,
        0.11390064050784549,
        0.12729353170436844,
        0.14850689420045385,
        0.18141780062230478,
        0.23342323755582156,
        0.3112198358854604,
        0.42535076739032435,
        0.5807846215788478,
        0.7772474960815637,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        0.0,
        0.021264745090846946,
        0.04236964177327219,
        0.0628266113942269,
        0.08172532826690253,
        0.09802265748846262,
        0.11086264204203984,
        0.1198565613919379,
        0.1251131866250177,
        0.1271118328763333,
        0.12652649374435368,
        0.12409701951664089,
        0.12047230950046438,
        0.11622575877087397,
        0.11189463157578046,
        0.10795769114725985,
        0.10476244017927189,
        0.10252460502914873,
        0.10131508711311771,
        0.10108697347115184,
        0.10170020727675486,
        0.10295066336866113,
        0.10458859921492161,
        0.10636087522018278,
        0.1080471660001395,
        0.1094937925997493,
        0.11062163757615617,
        0.11143304254114642,
        0.11199169937415773,
        0.11238805587429701,
        0.11271517703052046,
        0.11304075325613358,
        0.11337751729603397,
        0.11366839615160222,
        0.11379893765678671,
        0.11361132288320751,
        0.11293884287507701,
        0.11165179487663442,
        0.1096937349173904,
        0.10708437990625944,
        0.10391675184539528,
        0.10034160684816897,
        0.09652293618970327,
        0.09259427868224206,
        0.08865855845720108,
        0.08478477786780234,
        0.08100026006812487,
        0.07730768845661179,
        0.07370633144015178,
        0.07019520532082256,
        0.06677360139629661,
        0.06344907525141077,
        0.06024652967621467,
        0.05719344982079494,
        0.05431859829279988,
        0.05165907520510544,
        0.04925953932611423,
        0.04715813792256006,
        0.04539844249443728,
        0.04403466698216397,
        0.04311950304171473,
        0.04270036998191841,
        0.042817673541375806,
        0.043490207557691084,
        0.04468868544942914,
        0.04633104459448977,
        0.04829514932171154,
        0.05041011397140777,
        0.052474753341401385,
        0.05429206496213631,
        0.05569443187454451,
        0.05654270938198753,
        0.056751159269602634,
        0.05630197793128201,
        0.0552365395667665,
        0.05363517643189175,
        0.05161342320686656,
        0.04931040148379485,
        0.0468633976878284,
        0.044396980277226335,
        0.04202454652871652,
        0.03983447364215281,
        0.037880703287061404,
        0.03619492052515058,
        0.034789083344646934,
        0.03365195293798275,
        0.03274960124713212,
        0.03204442757943973,
        0.03148948934637743,
        0.03102858477199721,
        0.030609162682077022,
        0.030187478126721887,
        0.029722840827458876,
        0.02917987122460563,
        0.028537512154463596,
        0.027782160048056195,
        0.026902209872420948,
        0.025893194321433853,
        0.024762550984010104,
        0.02352134176469498,
        0.022184163957618533,
        0.0207772642381867,
        0.01933272006481665,
        0.017881797859186054,
        0.01645612408833475,
        0.015090757303806228,
        0.013813065969384293,
        0.012641827890417968,
        0.011592696893351342,
        0.010675615130336233,
        0.009890097833028726,
        0.009231100495001686,
        0.008692958522220151,
        0.008265554095664608,
        0.007933766125604766,
        0.007685743287143388,
        0.007509790569418504,
        0.007392053134861036,
        0.007319294471275086,
        0.007282883671443901,
        0.0072739454150154235,
        0.007281604474518651,
        0.007299378865414337,
        0.0073232233649743236,
        0.007347856105985525,
        0.007366933912987805,
        0.007378468514059196,
        0.007382195897066103,
        0.007373615593649143,
        0.0073509711498804696,
        0.007315534548277885,
        0.007264914461963711,
        0.007197015658239835,
        0.007112749590342724,
        0.007011675687973801,
        0.006891665705760307,
        0.006751737422831606,
        0.006592151280759068,
        0.006411854770476811,
        0.006208524167980897,
        0.005981671363726759,
        0.005731238542308065,
        0.005455319139016249,
        0.005152532941485376,
        0.00482305200166222,
        0.004466069132986653,
        0.004080267913559529,
        0.00366562168865573,
        0.0032228407300841314,
        0.0027509688807298358,
        0.002249962852186839,
        0.001721264053652225,
        0.0011652688242617143,
        0.0005821220786860589,
        -2.6764307722511152e-05,
        -0.0006596397556363453,
        -0.0013156888100102505,
        -0.0019937956535482125,
        -0.0026913970794355587,
        -0.0034072064715535907,
        -0.004139349622847779,
        -0.004886476655054567,
        -0.0056454147353810075,
        -0.006415432678230115,
        -0.0071940579882464545,
        -0.007979947059326692,
        -0.008770434075794777,
        -0.00956484785837612,
        -0.010361471059393121,
        -0.011158910078241317,
        -0.011955688544313859,
        -0.012751735114869071,
        -0.013546053320681806,
        -0.014338027432597083,
        -0.01512737444511133,
        -0.015915111695497128,
        -0.016700721340807117,
        -0.017484739697958034,
        -0.01826811015624732,
        -0.019052362379642418,
        -0.019837538796245745,
        -0.02062498371772408,
        -0.02141641641299195,
        -0.022213117935051888,
        -0.02301538092553827,
        -0.02382509040121622,
        -0.024643483660164556,
        -0.02547136245549034,
        -0.026308974002617308,
        -0.02715800588595726,
        -0.02801882002630577,
        -0.028891507058234168,
        -0.0297766490084475,
        -0.03067512324561035,
        -0.031586531193661296,
        -0.03251140604931676,
        -0.03345002425588807,
        -0.034403342374720106,
        -0.03537124006483081,
        -0.03635442694354918,
        -0.037354301765778655,
        -0.03837188153009575,
        -0.039408128832974745,
        -0.04046461041523495,
        -0.04154396856752886,
        -0.0426483684407083,
        -0.0437789179845917,
        -0.04494055048889902,
        -0.04613605726028999,
        -0.04736816214686528,
        -0.04864088169141675,
        -0.04996035831473479,
        -0.051329015293928505,
        -0.052751003333020664,
        -0.05423212047282171,
        -0.05577717579039712,
        -0.05738685619869895,
        -0.05906694082636136,
        -0.060820160718983884,
        -0.06264771127266619,
        -0.06454953604798772,
        -0.06653021165211584,
        -0.06859000662426507,
        -0.07073263038772828,
        -0.07296811013721363,
        -0.07531689523477733,
        -0.07780934745811721,
        -0.08050354711884433,
        -0.08348998557675119,
        -0.0869004378268869,
        -0.09091463989296104,
        -0.09576693390119784,
        -0.10172976042196794,
        -0.10909416596093358,
        -0.11814319860162287,
        -0.1291242868217147,
        -0.14223141061560832,
        -0.1576269398127901,
        -0.1754756899941969,
        -0.1959817874272275,
        -0.21936522698336108,
        -0.24573679141210644,
        -0.2748354509143965,
        -0.30568437267740783,
        -0.33630019242746173,
        -0.36357049289925253,
        -0.38353588473687855,
        -0.39207006147424023,
        -0.3857742578799831,
        -0.3629621202992001,
        -0.32411085328072575,
        -0.2716342774115125,
        -0.20920466304193083,
        -0.1408821089921684,
        -0.0703567089232809,
        -1.446066788074624e-17
    ]
}

==> data/ldc_Re10000/profiles_1693320.json <==
{
    "ux(x=y=0)":[
        7.230300253036884e-18,
        -0.051875217593136416,
        -0.10325771750141077,
        -0.15047687554199235,
        -0.1886718161795847,
        -0.21409181962919693,
        -0.22548165074893292,
        -0.22446702166982527,
        -0.21478538853544293,
        -0.20093721405688386,
        -0.18690812229129283,
        -0.17527584792446343,
        -0.16694531690440306,
        -0.16161207245095985,
        -0.15843915010740078,
        -0.1566262562964011,
        -0.15565240937941757,
        -0.15516421327431246,
        -0.15486617697974317,
        -0.1544981586413635,
        -0.1538062768796366,
        -0.15260302643785642,
        -0.15078265161164253,
        -0.1483377271842234,
        -0.1453439294373269,
        -0.14191159977008935,
        -0.1381829598808464,
        -0.13430129094863688,
        -0.13039943645200333,
        -0.1265975529024512,
        -0.12299838920122869,
        -0.11967390557035514,
        -0.11666352129471577,
        -0.11397789739713222,
        -0.1115933466781394,
        -0.10946172408390856,
        -0.10752258313364893,
        -0.1057164509336555,
        -0.10398707639764022,
        -0.10228203677996103,
        -0.10055713535137518,
        -0.09878168536161618,
        -0.09693294559338783,
        -0.09499671819415759,
        -0.09295898254137554,
        -0.09081347800346216,
        -0.08855874717565125,
        -0.0861964114457936,
        -0.08373014835170589,
        -0.08117013772288925,
        -0.0785247860233691,
        -0.07580719189279402,
        -0.07303577972459233,
        -0.0702272582278717,
        -0.06739428899294563,
        -0.0645594025315905,
        -0.06173934327062429,
        -0.058945754501911474,
        -0.05619110707129593,
        -0.05349021240155666,
        -0.05084878187526505,
        -0.048269679329625524,
        -0.04575906026907638,
        -0.043321961670854725,
        -0.04095583337111309,
        -0.038661597748187344,
        -0.036444721188006096,
        -0.03430737005630302,
        -0.03224839629028468,
        -0.030275355876432902,
        -0.02839483056124978,
        -0.026609367956501973,
        -0.024921665951364382,
        -0.02334098618415164,
        -0.021868394157639394,
        -0.020502970679659154,
        -0.019244955775823677,
        -0.01809573185967392,
        -0.017047577932561304,
        -0.016094258869380637,
        -0.015232080576268757,
        -0.01445391470389712,
        -0.013748268705839228,
        -0.013108610915829636,
        -0.012529529957993623,
        -0.012000843557990816,
        -0.011513745969953058,
        -0.011063783507017623,
        -0.01064505465829628,
        -0.01024891880357811,
        -0.009870648817197049,
        -0.009507195554138268,
        -0.009152878826556084,
        -0.008801975577289166,
        -0.008452464886591644,
        -0.008102496798980131,
        -0.007745914470074211,
        -0.0073812942495743465,
        -0.007007325070443305,
        -0.006622469570661799,
        -0.0062214423050664155,
        -0.005805936363049727,
        -0.005373959645243508,
        -0.004923878852060252,
        -0.004451968235596005,
        -0.003960820816588873,
        -0.003446917785088509,
        -0.002908032320878094,
        -0.002342434204111467,
        -0.0017507214871952106,
        -0.001127878363814463,
        -0.00047208166663854163,
        0.00021809719345449228,
        0.0009436047939555777,
        0.001709588723403799,
        0.002515508655522316,
        0.0033631290096920465,
        0.004251364265785513,
        0.005183548163801149,
        0.006154049505252439,
        0.007162847259235454,
        0.008204535772866612,
        0.009276681794701357,
        0.010369491093639199,
        0.011477906306197272,
        0.012592930734086417,
        0.013706214746047812,
        0.01480565037917395,
        0.01588346861319888,
        0.016929446837541787,
        0.017933081462121987,
        0.018884998553110762,
        0.019779859831361355,
        0.020609377750163027,
        0.021368897041359854,
        0.022055902794120487,
        0.022671220744240342,
        0.023213857762342017,
        0.0236879405395021,
        0.024098931365641237,
        0.024453346593646234,
        0.02475646960561183,
        0.02501782233581002,
        0.025244984893996347,
        0.02544481859167111,
        0.025622777614529597,
        0.025786904834778634,
        0.025940647469841628,
        0.026087122265279095,
        0.026228702805160962,
        0.026369099713612537,
        0.0265068428558561,
        0.026643265727939063,
        0.026778189062002803,
        0.02691290005070676,
        0.02704455521551033,
        0.027174867931562333,
        0.027303741342070184,
        0.027431603831941258,
        0.0275572428318137,
        0.027683632784487412,
        0.027811015010487886,
        0.0279402086131404,
        0.028072062464379346,
        0.028210546937673088,
        0.02835526367871931,
        0.028508642463068553,
        0.028673013121491432,
        0.028852229121513716,
        0.029046270045737666,
        0.029259311965324854,
        0.029495213160653722,
        0.029757146102625025,
        0.030047074376802846,
        0.030371162471570595,
        0.030733827324187113,
        0.03113840470825581,
        0.03158901507242068,
        0.03209304594526459,
        0.03265384568910152,
        0.03327426949626796,
        0.03395987370353147,
        0.03471553412104891,
        0.035540408666688665,
        0.03643713691543092,
        0.037406569831626275,
        0.03844773236064926,
        0.039554338071331886,
        0.04072408639441708,
        0.04195128690230581,
        0.043226262078260184,
        0.04453985435234728,
        0.04588555526259365,
        0.047253238316304506,
        0.04863323682274634,
        0.050018875614758214,
        0.05140778437314961,
        0.05279300808733317,
        0.054174038408405546,
        0.05555219214159865,
        0.05693033563230105,
        0.05830756999097125,
        0.05968867625286661,
        0.06107627999253195,
        0.06246946216326619,
        0.06386556098411625,
        0.06526425591786263,
        0.06665860876104027,
        0.06804123850577935,
        0.06940307774233857,
        0.07073874186734154,
        0.07203574472859878,
        0.07328705668142509,
        0.07448550916380776,
        0.07562633033227978,
        0.07670379562095762,
        0.07771330838738641,
        0.07865979638390953,
        0.07953934687334908,
        0.08035539753017024,
        0.08111472525689992,
        0.08182099279808701,
        0.08248225077857715,
        0.08310531928349853,
        0.0837013095325166,
        0.08427658934241043,
        0.08484192634193843,
        0.08540540183442878,
        0.08597807312991068,
        0.08656221150077799,
        0.08717335367919883,
        0.0878104087708411,
        0.08848867410620702,
        0.08920601029507932,
        0.08997901273777525,
        0.09080616908220072,
        0.09170030712021884,
        0.09266715620143191,
        0.09371018084563705,
        0.09484900754687645,
        0.09607528760581707,
        0.09744892991390595,
        0.09894824358069125,
        0.10086153872217657,
        0.10316898952971215,
        0.10694812440535653,
        0.11279982912408472,
        0.12315718705325558,
        0.1411598177090921,
        0.17147669095955873,
        0.22222422802388217,
        0.3002977037851102,
        0.4162352258079123,
        0.574142528363759,
        0.7737715858195988,
        0.9999999999999998
    ],
    "uz(z=y=0)":[
        -2.1436661596824624e-24,
        0.016442516488332136,
        0.03228223739294199,
        0.047188344329299366,
        0.0608361115566822,
        0.0728788460143615,
        0.08302754456433635,
        0.09113549288957017,
        0.09724576279187322,
        0.1015938475090666,
        0.1045537419839557,
        0.10655145290553236,
        0.10797191217640788,
        0.10910609425628534,
        0.11012933070565353,
        0.11111550779289067,
        0.11207479176066006,
        0.11299285290014556,
        0.11384097395777487,
        0.11459974306239284,
        0.11525709207898333,
        0.11581362501605146,
        0.11627438225434003,
        0.11664520199675102,
        0.11693794397656532,
        0.1171619254921848,
        0.11732386810962094,
        0.11743463047280579,
        0.11750439364256789,
        0.11753699594217983,
        0.11753916763092963,
        0.11751740074562124,
        0.11746958982287407,
        0.1173874550669722,
        0.11726669309552293,
        0.1170958626217899,
        0.11685440600576448,
        0.1165269643751383,
        0.11610466292018108,
        0.11557295057664922,
        0.11491899428797782,
        0.11414398622930169,
        0.11325257230338343,
        0.11224322068434724,
        0.11112303444879931,
        0.1099075133451573,
        0.10860704739448458,
        0.10722554086383436,
        0.10577684072766312,
        0.10427502240822646,
        0.10272377974332728,
        0.10112649085480599,
        0.09949745219372962,
        0.09784292906381753,
        0.09616322622732935,
        0.09446826189845728,
        0.09277255899143722,
        0.09108062574690776,
        0.08940195203462026,
        0.08775299810891812,
        0.08614698595549534,
        0.08458680034858149,
        0.08308173572822089,
        0.08163641634626741,
        0.08024636236600961,
        0.07889939599782025,
        0.07758802628380201,
        0.07629340113915851,
        0.0749885563032177,
        0.07364533297747616,
        0.07223838820375234,
        0.07073514983754166,
        0.06910579463078766,
        0.06733244138679262,
        0.06540571185786506,
        0.06331883934849161,
        0.06108284424561522,
        0.05872654374527978,
        0.05628424730871091,
        0.053795243068671415,
        0.05131149253315166,
        0.04888526421677985,
        0.04655832759550908,
        0.0443702531889413,
        0.04235800140202969,
        0.040541903572507754,
        0.03893093040192744,
        0.037529908812119435,
        0.03633622100258401,
        0.03533429752993285,
        0.03450664002058532,
        0.03383655993131825,
        0.0333007948185072,
        0.032872821825141674,
        0.03253136429772083,
        0.03225568509282205,
        0.03202090884716546,
        0.03180540527298864,
        0.031594334130392907,
        0.031370529148545226,
        0.031116368583205177,
        0.030821301350957814,
        0.030477780848744713,
        0.030076015170683205,
        0.029609261177055958,
        0.029076859507640346,
        0.02847801648457989,
        0.027809932424209944,
        0.027075429828550795,
        0.026278588126514506,
        0.0254223609870567,
        0.024508095141728997,
        0.02354221589268133,
        0.02252978508499967,
        0.021473425865504776,
        0.02037706133757764,
        0.01924797904532399,
        0.01809013897231056,
        0.016907229027464592,
        0.01570580765138265,
        0.014493411851657883,
        0.013274614271412554,
        0.012056328894359583,
        0.010848374139591234,
        0.009660750602897079,
        0.008502499863398945,
        0.007386116203175835,
        0.006325602703693848,
        0.0053317927201675845,
        0.004413680248780492,
        0.003579998478048906,
        0.0028343307036783495,
        0.0021743823882894027,
        0.0015948537004820723,
        0.0010889319471407343,
        0.000643622158232286,
        0.0002454346941615757,
        -0.00011823788412818393,
        -0.0004603075248783028,
        -0.0007942857980503072,
        -0.0011297411581009478,
        -0.0014751464625703944,
        -0.0018380996731726872,
        -0.0022245881654373353,
        -0.0026371772063559654,
        -0.0030783182680084896,
        -0.003550681632454699,
        -0.004054385268428209,
        -0.004588252814739719,
        -0.005152329919660322,
        -0.005745914660766388,
        -0.006366784025910083,
        -0.00701265586013599,
        -0.00768314296522487,
        -0.008375115730672766,
        -0.00908627169842491,
        -0.009814434679456864,
        -0.010558506080704222,
        -0.011314405974467813,
        -0.01208067324796484,
        -0.0128555068877397,
        -0.013636449086404838,
        -0.014420848111624113,
        -0.015207334064688122,
        -0.015994336941685484,
        -0.016779424149923526,
        -0.01756117449642664,
        -0.018338630475687255,
        -0.019110124250489243,
        -0.01987473818655654,
        -0.02063108556029895,
        -0.02137938980091901,
        -0.022117919126837714,
        -0.022847227610600717,
        -0.02356602886424963,
        -0.024275495011418922,
        -0.02497442847750634,
        -0.025664086673121072,
        -0.026343538536956645,
        -0.027015092916510875,
        -0.027677643229873854,
        -0.028332983981481267,
        -0.02898150479328721,
        -0.029625031966309414,
        -0.030263676101845154,
        -0.0308992026912366,
        -0.031533300971693386,
        -0.03216742069737254,
        -0.03280227036823883,
        -0.03344060021288162,
        -0.034083925514823206,
        -0.034733862781264446,
        -0.035391719207866365,
        -0.03606081502454443,
        -0.03674199122877731,
        -0.037437214364765714,
        -0.03814840957947119,
        -0.03887808455586985,
        -0.0396274143645536,
        -0.04039722082697155,
        -0.04119049402745601,
        -0.04200844360357763,
        -0.04285100122350515,
        -0.04372030962394392,
        -0.04461750666444669,
        -0.04554240252413663,
        -0.04649587392929197,
        -0.04747776915957787,
        -0.048489633029390855,
        -0.0495294532428133,
        -0.05059785541303348,
        -0.051695528208774086,
        -0.052821105181565374,
        -0.05397409451608442,
        -0.05515457713596789,
        -0.056364250101410204,
        -0.05760055725463179,
        -0.058866221913797444,
        -0.06016542630455777,
        -0.06150309851729061,
        -0.0628890835736804,
        -0.0643456256610654,
        -0.06591084439154093,
        -0.06764368317906967,
        -0.0696496815850835,
        -0.07209547381683967,
        -0.0752322323799406,
        -0.07942354142822639,
        -0.08517113631348411,
        -0.09310549288485534,
        -0.10394327770566329,
        -0.11840055108799116,
        -0.13701512118693399,
        -0.15995610657306458,
        -0.18686047851881454,
        -0.21677205450230783,
        -0.2482851407212287,
        -0.27981434751521245,
        -0.30996092564392014,
        -0.3377697645895259,
        -0.3628135720018645,
        -0.3849998464080089,
        -0.40417962367567734,
        -0.41974257915150204,
        -0.4304895629191203,
        -0.43467990560650815,
        -0.43035184353046607,
        -0.4159488825208579,
        -0.3907115312487513,
        -0.35470770285648856,
        -0.30888931690357857,
        -0.2549141362082125,
        -0.1948567352595317,
        -0.130968062852427,
        -0.06547300492758266,
        2.1691040330065743e-17
    ]
}

==> data/ldc_Re10000/profiles_1735653.json <==
{
    "ux(x=y=0)":[
        2.1690597310812076e-17,
        -0.022415677723284906,
        -0.04491347289059491,
        -0.0666540435455134,
        -0.0869052200744981,
        -0.10528645979042489,
        -0.12162765809724652,
        -0.13573087851326845,
        -0.14736362168127562,
        -0.15634247663964992,
        -0.16264888661465526,
        -0.16646347722039345,
        -0.16820032307754829,
        -0.16843231611296955,
        -0.16773147886462414,
        -0.16656797292677109,
        -0.16527393487725206,
        -0.16403412726069275,
        -0.16294088391596337,
        -0.16202052640475273,
        -0.16125353073580373,
        -0.16059494968970295,
        -0.15999436981037052,
        -0.15941239332516513,
        -0.15880832030786807,
        -0.1581584938237329,
        -0.15745365675325113,
        -0.15669753263262287,
        -0.15589699427252401,
        -0.15506390584796484,
        -0.15422296632718266,
        -0.1533880642016113,
        -0.1525726568951819,
        -0.15178851520222722,
        -0.1510470473243284,
        -0.15034804793746587,
        -0.14968601470904264,
        -0.14905723385167324,
        -0.14845026133816738,
        -0.1478459032408667,
        -0.1472236818702523,
        -0.14657002552845588,
        -0.14586632165388905,
        -0.14509833610632944,
        -0.14426110342952447,
        -0.14335489815238134,
        -0.14237669536076128,
        -0.14132461697667634,
        -0.1401914606389028,
        -0.13895274395830626,
        -0.1375601220952461,
        -0.1359416456710839,
        -0.13399142530443645,
        -0.13157720052341146,
        -0.12854924521894384,
        -0.12475516824039229,
        -0.12008221251116773,
        -0.11447322418305422,
        -0.10797851024771574,
        -0.10082574798337171,
        -0.09341077414369135,
        -0.08622994188116197,
        -0.07964634681519274,
        -0.07361624895181017,
        -0.06774196463324252,
        -0.06169307577859147,
        -0.05554314161970205,
        -0.04966774131070747,
        -0.04441787651813969,
        -0.03996491503340287,
        -0.03633658259476632,
        -0.033519496072831036,
        -0.031482554841506145,
        -0.03015153916077396,
        -0.029384147862590353,
        -0.028996969843599393,
        -0.02881293878540526,
        -0.028688159467923337,
        -0.02852147609282613,
        -0.028257807425874793,
        -0.027878613259639126,
        -0.02738892850599868,
        -0.02680167047600481,
        -0.02613859827609871,
        -0.02542287709725604,
        -0.024673666704173904,
        -0.023903262903266605,
        -0.02312686276232889,
        -0.02235433779979826,
        -0.021588802618063008,
        -0.020834613114511374,
        -0.02009681794863743,
        -0.01937532718307527,
        -0.018667523318793854,
        -0.017976322637518187,
        -0.01730148467028658,
        -0.016639024320383042,
        -0.01598843984963803,
        -0.015350905701420017,
        -0.014724112589212138,
        -0.014104648625399136,
        -0.013493998012625824,
        -0.012891970055816668,
        -0.012295159439128863,
        -0.011702560049692294,
        -0.011116408105272908,
        -0.010534418784135014,
        -0.009954221230998981,
        -0.009376736408557226,
        -0.008803266884011831,
        -0.008230227446151041,
        -0.00765760429406767,
        -0.007086495014668686,
        -0.0065164731577959665,
        -0.005944724479058503,
        -0.005372567299523927,
        -0.004800566356197562,
        -0.004226843275973129,
        -0.003650317342311857,
        -0.0030724605446646363,
        -0.0024930053998659272,
        -0.0019094929111918926,
        -0.001322776035895269,
        -0.0007335407630679698,
        -0.0001403093535242773,
        0.00045817813777645453,
        0.001060220078319234,
        0.001666377950054481,
        0.00227865185764487,
        0.0028962420407423355,
        0.003519486352128656,
        0.00414748121260315,
        0.004783052681223101,
        0.0054245674339321,
        0.006071843151277532,
        0.006725817758643838,
        0.007387499038849955,
        0.00805477251108788,
        0.008728483737621395,
        0.009409414326024912,
        0.01009695682683123,
        0.010789624031129213,
        0.011488676519219641,
        0.012193841077031241,
        0.012903909559833265,
        0.013618234663415999,
        0.014337978210994341,
        0.015061815736911817,
        0.015788784073427833,
        0.01651928090166664,
        0.017253889098495807,
        0.01799093947622215,
        0.01873040603784452,
        0.01947362900367248,
        0.020220293550925673,
        0.020969573996372597,
        0.0217224628033901,
        0.022480646649190552,
        0.023243209653371927,
        0.024010592579812307,
        0.024784651370843392,
        0.025566231999538717,
        0.026354573515843336,
        0.0271509965226356,
        0.027957526059171726,
        0.028773375404204885,
        0.029598300252863734,
        0.030434322604197633,
        0.03128172396072231,
        0.032138885450780266,
        0.033006149617573546,
        0.03388492289675538,
        0.03477330317478091,
        0.03566945471977838,
        0.036574181820178936,
        0.03748657918866425,
        0.03840318517734618,
        0.039322521407573065,
        0.04024415183801053,
        0.04116461666676671,
        0.042078966708380225,
        0.04298614553939244,
        0.043882005450998574,
        0.04476078595590657,
        0.04561681263978618,
        0.046446624987908205,
        0.04724342445667267,
        0.04799829265600352,
        0.048707768007877066,
        0.04936339996655933,
        0.049960878947341504,
        0.050490475013647756,
        0.05095386932874742,
        0.051343476886378366,
        0.0516604656593124,
        0.05190437441733533,
        0.052082303793505105,
        0.05219603454544155,
        0.05225571255674203,
        0.0522710394941548,
        0.052256594282478974,
        0.052220355759484575,
        0.052182408528559425,
        0.05215626573340216,
        0.05216117920182857,
        0.052211395795794806,
        0.052334182010397606,
        0.05254612235933576,
        0.05287482106623947,
        0.05334624019798547,
        0.05398720139575254,
        0.05482859955893365,
        0.05588851799139969,
        0.05719674598447708,
        0.058758798733922944,
        0.060582459918852624,
        0.06265373426590184,
        0.06495598672336458,
        0.06745366733982022,
        0.07010535267321401,
        0.07287388888114674,
        0.07570997895054361,
        0.07858973340660888,
        0.08146703931743747,
        0.0843329832817883,
        0.08714368101041971,
        0.08987391040641535,
        0.09247864581586569,
        0.09489711885622282,
        0.09708270334915547,
        0.09895674197320407,
        0.10049591938624708,
        0.10164338451461578,
        0.10242850071905203,
        0.10285019094445791,
        0.10298436280612694,
        0.10288682590063042,
        0.1026863963406161,
        0.10245320990013303,
        0.10241077908148487,
        0.10248767913706347,
        0.10304643809902371,
        0.10395404779299208,
        0.10562652258762031,
        0.10802480310800339,
        0.11222287384104256,
        0.11807076428598255,
        0.1278680625828053,
        0.14348855365047172,
        0.1683284025111745,
        0.21146866782537152,
        0.2811351847168827,
        0.39265925645100636,
        0.5532680493312239,
        0.7619423155223122,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        -3.589626755327588e-24,
        0.01696775060463089,
        0.032655667695489464,
        0.04659977297195164,
        0.058648654307765544,
        0.06880466509537954,
        0.07719934503273744,
        0.08404430990772918,
        0.08958356657663688,
        0.0940472875851911,
        0.09763272414674831,
        0.1005097761859122,
        0.10281067701836492,
        0.10463847095685613,
        0.10607891846237005,
        0.10720581343374314,
        0.10807628885049979,
        0.10874279073933697,
        0.1092540339162617,
        0.10965218183736992,
        0.10997495438103079,
        0.11025384631183854,
        0.11050531859718636,
        0.11073461095137484,
        0.11093120473757914,
        0.11106339810418199,
        0.11108747118887145,
        0.11095175882544206,
        0.11059322765067335,
        0.1099256702983299,
        0.10886135185392361,
        0.10733942266916985,
        0.10534671878228977,
        0.10292824827156762,
        0.10018638399405116,
        0.09725090858172165,
        0.09424281348349711,
        0.09126219508178944,
        0.08838189254688804,
        0.08562745952456156,
        0.08298379436506634,
        0.08041822817847696,
        0.07788948293260266,
        0.07534898811098702,
        0.07276563096371735,
        0.07013721689627253,
        0.06747945122718513,
        0.0648286581867637,
        0.06225338510601082,
        0.05983924102657317,
        0.057671450810165274,
        0.0558326137560007,
        0.054401996366004235,
        0.053436190240308094,
        0.052966503136756146,
        0.05301289661092362,
        0.05358720354048248,
        0.054686434381458274,
        0.056306136174687896,
        0.05844099293066665,
        0.06105769774475639,
        0.06406702345330306,
        0.06731696691940643,
        0.0705778050564326,
        0.07355062412037461,
        0.07591766656863957,
        0.07741189664711992,
        0.07787317098178513,
        0.07727774510912122,
        0.07573573283558777,
        0.07345096489375814,
        0.07065680021446527,
        0.06757794337555806,
        0.0644049048267314,
        0.06127297495017674,
        0.05826067523256241,
        0.05541141629421074,
        0.05274865725000731,
        0.05027428357453428,
        0.04798037701150411,
        0.04586241546206626,
        0.043914937228640594,
        0.04212523402238323,
        0.0404827236582123,
        0.038981786933938486,
        0.037610666894560565,
        0.036354426407457126,
        0.03520251041578411,
        0.034145460556556026,
        0.033166377471077355,
        0.03225074844059436,
        0.03139134812193969,
        0.030576959622420196,
        0.02979260411615988,
        0.02903170781228291,
        0.028290694065966314,
        0.027560738402996353,
        0.02683556498217085,
        0.02611632177240852,
        0.02540324896202632,
        0.02469179235323242,
        0.02398493260420331,
        0.023287823894567062,
        0.022601239835736607,
        0.02192538270895875,
        0.02126679613828306,
        0.020629236373353718,
        0.02001229979098021,
        0.019418274589324352,
        0.018852140452039156,
        0.01831335565855164,
        0.017800465732469583,
        0.017315458003507735,
        0.016859323093633475,
        0.016427906632910112,
        0.01601986886993749,
        0.015635634835670462,
        0.015272287716950567,
        0.014924803247511853,
        0.014592712604643123,
        0.014274332957532162,
        0.013964508582370675,
        0.01366037685712767,
        0.013360981907226547,
        0.013063757393912741,
        0.01276338815498898,
        0.012459126769672335,
        0.012150330593363593,
        0.011832320854080128,
        0.011503434776426923,
        0.011163722077847256,
        0.010810351863516829,
        0.010441259771572918,
        0.010055710325293496,
        0.009654000773177822,
        0.009233086823900038,
        0.00879222563494041,
        0.00833176204918564,
        0.007851164822573834,
        0.00734794210587209,
        0.006822860325081333,
        0.006275984914397282,
        0.0057064053404125474,
        0.005112529762162499,
        0.0044963811215423,
        0.003857145312321125,
        0.0031941865975559296,
        0.0025077306438426334,
        0.001799265528722578,
        0.0010684583543307175,
        0.0003155059552000166,
        -0.00045822529307703723,
        -0.0012511461173068446,
        -0.0020633073589762844,
        -0.0028928342824483767,
        -0.003737774651280575,
        -0.00459661337305272,
        -0.005468106656588916,
        -0.006349682324397957,
        -0.007238977520686171,
        -0.00813445574854418,
        -0.009033935573104349,
        -0.009934829321976918,
        -0.010834822825407054,
        -0.011732474997978574,
        -0.012625515590221159,
        -0.013511883042105636,
        -0.014389973489237139,
        -0.015258684054251183,
        -0.016116400062307194,
        -0.01696177806177874,
        -0.01779453273252317,
        -0.01861390189568939,
        -0.019419281280057123,
        -0.02021043361991972,
        -0.02098791600110583,
        -0.021751237481872302,
        -0.022501235545895792,
        -0.02323821912059265,
        -0.023963116655172884,
        -0.024676327121250185,
        -0.02537904233723806,
        -0.02607193479544722,
        -0.026756285082602277,
        -0.0274329428329122,
        -0.028103191067769127,
        -0.028767768241340152,
        -0.029428078227926913,
        -0.03008495080515933,
        -0.030739437966022517,
        -0.03139218563223944,
        -0.032044661918079295,
        -0.03269706636218391,
        -0.0333500517858617,
        -0.03400447144424302,
        -0.0346609364790392,
        -0.03531882651447259,
        -0.035979364707013795,
        -0.03664288280613968,
        -0.03730843928866615,
        -0.03797643553533412,
        -0.03864818551983951,
        -0.03932152161145466,
        -0.03999795682867119,
        -0.04067713916837437,
        -0.04135958708452911,
        -0.042044283780266194,
        -0.04273303599420122,
        -0.043426082060737344,
        -0.044123513316690004,
        -0.04482608559805559,
        -0.04553670294408741,
        -0.04625539721498082,
        -0.04698396601825853,
        -0.0477253104886093,
        -0.04848341777466059,
        -0.049259316943517276,
        -0.0500577239950632,
        -0.050885631353024124,
        -0.051745928141105436,
        -0.05264634997366181,
        -0.05359527049329858,
        -0.05460315638494753,
        -0.055680589355852635,
        -0.05684324683774003,
        -0.05811627085751991,
        -0.059528053636960364,
        -0.06113041185056129,
        -0.06300633558607248,
        -0.06528996783101855,
        -0.06820226395737553,
        -0.07208363833176165,
        -0.07743905141531283,
        -0.08494451254961831,
        -0.09541261938071662,
        -0.10968239761912027,
        -0.12844497991867657,
        -0.15205257929219243,
        -0.1804052572414405,
        -0.2129184604976426,
        -0.24855735915065288,
        -0.2858310936939382,
        -0.32278413216827756,
        -0.35696406200051994,
        -0.38555550685554835,
        -0.4056704093884899,
        -0.41459286844887727,
        -0.4102354594023576,
        -0.39165182953922595,
        -0.3591530111449831,
        -0.31424529288223785,
        -0.25943606183641416,
        -0.19777149689261508,
        -0.13233683256508247,
        -0.06586429081207296,
        -7.230424940542315e-18
    ]
}

==> data/ldc_Re10000/profiles_1777986.json <==
{
    "ux(x=y=0)":[
        -3.9044112830537254e-16,
        -0.020824320147191818,
        -0.04606096211580692,
        -0.0753378697381738,
        -0.10553421237018785,
        -0.13270290307057173,
        -0.15374661107423468,
        -0.16749293113831656,
        -0.17451080541542707,
        -0.176497637728346,
        -0.17548387446866073,
        -0.17306924282103914,
        -0.17014791888709022,
        -0.16699649877403955,
        -0.16377482261598,
        -0.16074503205059124,
        -0.15824119331001718,
        -0.1565885575057085,
        -0.15601536942245864,
        -0.1565693552312104,
        -0.1580532063030135,
        -0.16007282816308926,
        -0.16221148041029684,
        -0.16430166563535337,
        -0.16659276601720246,
        -0.1695677552411359,
        -0.17356578336888626,
        -0.17847264619272427,
        -0.18370368411489482,
        -0.1884660255985941,
        -0.1921230024889662,
        -0.19436765793254607,
        -0.1951152258794587,
        -0.1943165952661778,
        -0.1918427232858528,
        -0.18750759250606436,
        -0.1811387867010081,
        -0.1727151034327337,
        -0.16246245374699875,
        -0.15086682828864864,
        -0.138607202857051,
        -0.12645703015551424,
        -0.11514714566460306,
        -0.10526409805008445,
        -0.09719093024834437,
        -0.0910249383611806,
        -0.08659436669979349,
        -0.08352787978613406,
        -0.08137940432663669,
        -0.07972493430201938,
        -0.07823154189083978,
        -0.07668464524637882,
        -0.07496696945392453,
        -0.07302696459675186,
        -0.07084564750200906,
        -0.06843296458236643,
        -0.0658016805075155,
        -0.0629664623851652,
        -0.05994655125156337,
        -0.05677381965788062,
        -0.0534811239665398,
        -0.05010883730973992,
        -0.046707826163512316,
        -0.04333502472379211,
        -0.04004080999800096,
        -0.036877599972361556,
        -0.03389311344908709,
        -0.03112391019558253,
        -0.02859182200459473,
        -0.02631019487211273,
        -0.024280896109667088,
        -0.022488064882091013,
        -0.02090933637885553,
        -0.019518750024571686,
        -0.018282279339245065,
        -0.01716609926527352,
        -0.016142091221860444,
        -0.015188314576528852,
        -0.014280996242769527,
        -0.013405699159942846,
        -0.012554225780453883,
        -0.011719708440537602,
        -0.010894049547456344,
        -0.010077290602330952,
        -0.009268982672083675,
        -0.00846741734433946,
        -0.007670864521790723,
        -0.006882805830958634,
        -0.00610358677752266,
        -0.005331509078599175,
        -0.004567794259954232,
        -0.0038156083919538763,
        -0.0030734210901560218,
        -0.0023405188181519656,
        -0.0016191486607473368,
        -0.0009106624163293494,
        -0.0002123955109187539,
        0.00047483642859716434,
        0.0011489289156728258,
        0.0018105572877871777,
        0.0024620417749194974,
        0.0031009522062468717,
        0.0037266815369949827,
        0.004341160140840559,
        0.004944924553184942,
        0.005535210998604674,
        0.006113444692054012,
        0.006681239556451433,
        0.007237386084094109,
        0.0077803814282119245,
        0.008312801879753194,
        0.00883502406353376,
        0.009345097054699249,
        0.00984357215382858,
        0.010332814121172892,
        0.010811652330575431,
        0.011279039855289625,
        0.01173690933136627,
        0.012186272857748075,
        0.012625375767970588,
        0.01305462899782584,
        0.01347611642935468,
        0.01388945931734783,
        0.01429300791048684,
        0.014688786352419336,
        0.015077744224774139,
        0.015458581323474772,
        0.01583102039448766,
        0.016196597386753695,
        0.01655585860480278,
        0.016907118498388118,
        0.01725104711563856,
        0.017589246276043333,
        0.01792062989440573,
        0.01824370828451128,
        0.018561086847457494,
        0.018872306228188484,
        0.019175691309818076,
        0.01947176367222101,
        0.019761918618920335,
        0.020044875589124815,
        0.020319399984093794,
        0.020586759837328963,
        0.02084703013030173,
        0.02109852030130842,
        0.021341081538243708,
        0.021575428822797355,
        0.02180081736650822,
        0.022015406509635613,
        0.02222014165680712,
        0.02241486872236261,
        0.022598103675931337,
        0.02276856893586978,
        0.022927966367385758,
        0.02307504381850792,
        0.023207900162692217,
        0.023327215706015474,
        0.023433733863249723,
        0.02352523559019136,
        0.02360108392426575,
        0.023662719077011982,
        0.02370899671361864,
        0.023737888212752953,
        0.02374990959974178,
        0.023746653745286606,
        0.023725663912726465,
        0.0236878374337688,
        0.023635787646298704,
        0.023572954221367494,
        0.023500632384466622,
        0.023425958456435223,
        0.023357402738018274,
        0.02330172463514043,
        0.023268112063298135,
        0.023268329495181834,
        0.02331380138931057,
        0.023411082305787576,
        0.023570993122268097,
        0.02380198179251173,
        0.024109743122939422,
        0.02449693662564058,
        0.024969459482347196,
        0.02552812433204701,
        0.026174047564132396,
        0.02690562886422703,
        0.02772422539397803,
        0.02862572809712097,
        0.02960162610767919,
        0.030648944474215515,
        0.031754324258775224,
        0.03290643654088327,
        0.03408770999874256,
        0.03528660664716668,
        0.03648566451520913,
        0.03766846969024719,
        0.038825020557135964,
        0.039945442669568974,
        0.04102267939235206,
        0.042051192685804435,
        0.043033958266303206,
        0.04397038679089143,
        0.04486311298128561,
        0.04571703531918695,
        0.04653770896171898,
        0.04732914842449701,
        0.048095528932067116,
        0.048844057876774066,
        0.049577448601349126,
        0.05030321043915936,
        0.05102514089615982,
        0.0517527975123723,
        0.05249200830417603,
        0.053251614119435,
        0.05404207974093441,
        0.054872216869845704,
        0.05575177247883301,
        0.05668868356148679,
        0.05769168150540726,
        0.05876436486371933,
        0.05990990225230648,
        0.061128208040310134,
        0.06241772162844123,
        0.0637726311140298,
        0.06518847440291059,
        0.0666583410473965,
        0.06817658888717028,
        0.06973563793975152,
        0.0713358012912866,
        0.07296879369915865,
        0.07464585303657295,
        0.07635372941543266,
        0.0781224363068789,
        0.07992977049808855,
        0.08182197732691927,
        0.08376666494166266,
        0.08582530539597465,
        0.08794304270458243,
        0.09019684782374994,
        0.0925037330562469,
        0.0949574316689385,
        0.0974362035312391,
        0.10009032495236908,
        0.10274894146616696,
        0.10574617801966284,
        0.10898512297079217,
        0.11331137436012358,
        0.11932908818155319,
        0.12909613513805837,
        0.14567162330725233,
        0.17361246090608223,
        0.2216362716005877,
        0.29753731968125174,
        0.41267425862366963,
        0.5715027750153039,
        0.7726145214163855,
        0.9999999999999996
    ],
    "uz(z=y=0)":[
        -7.230293320046141e-18,
        0.014628144893262102,
        0.028287916765641973,
        0.040566622032180866,
        0.05128853902515872,
        0.060410022981494164,
        0.06800187653750962,
        0.07421721553898984,
        0.07924182805545148,
        0.08326539520396732,
        0.08644896083273393,
        0.0889369799159504,
        0.09085055547370524,
        0.09229148008984646,
        0.0933590114387245,
        0.09413963582878687,
        0.09469992565167391,
        0.0951081051946287,
        0.09542104087925105,
        0.09568617292316355,
        0.09595654024034816,
        0.09627209486569953,
        0.0966615180744685,
        0.09714212796671422,
        0.09771374306277761,
        0.09835308294683741,
        0.09901432872839759,
        0.0996458383310155,
        0.10019028327488477,
        0.10058155029677797,
        0.10075966975466057,
        0.10067894755500022,
        0.10029941651567967,
        0.09959142604945617,
        0.09855065164859488,
        0.09719086234673835,
        0.09553282195978473,
        0.09361234842530933,
        0.09148228320244597,
        0.08919096444085367,
        0.08678139566275203,
        0.084298192022648,
        0.08178199700240243,
        0.07925406093400905,
        0.07673130367896461,
        0.07423295208382215,
        0.07176844650258966,
        0.06933732744991655,
        0.06694793618873766,
        0.06461002802577091,
        0.062323886926974964,
        0.060090081838154896,
        0.05791993082563979,
        0.05581685461476954,
        0.053777662701078394,
        0.051805255865909894,
        0.04990640628280394,
        0.048075314930068835,
        0.04630805890476179,
        0.04460792527139714,
        0.042974942876145776,
        0.04140015115639334,
        0.039884231851272545,
        0.038430608567117656,
        0.03703539475855914,
        0.03569271700652927,
        0.03440785601372782,
        0.03318177648422292,
        0.03200786859961874,
        0.030884645398149065,
        0.029816983428883042,
        0.028799470764093272,
        0.027825254983865202,
        0.026895722654958525,
        0.02601064945740211,
        0.025160628392611236,
        0.024342407698422677,
        0.023557878653173568,
        0.022802339986390325,
        0.02206791255655039,
        0.021356484652977372,
        0.020668105662876166,
        0.019996867721277595,
        0.01933983280094447,
        0.01870128830821777,
        0.018078763287341888,
        0.017467823965633365,
        0.01687027736241183,
        0.016289073900163688,
        0.01572015498809195,
        0.015162363151741211,
        0.014619241174312654,
        0.014090930670810648,
        0.013573393304890342,
        0.013068910810435829,
        0.012579706614401068,
        0.012103621789231708,
        0.011638223880511972,
        0.011187556205902477,
        0.01075094080505503,
        0.010325681069810855,
        0.009911446435458595,
        0.009511725123710126,
        0.009123236267249831,
        0.008744402520681161,
        0.008376556756743954,
        0.008020791057942265,
        0.007672913418350814,
        0.007333451482919675,
        0.007003706401588576,
        0.006682485528830961,
        0.006366520266533801,
        0.006058038612981176,
        0.005756883884353066,
        0.005460832155645604,
        0.005168697827701553,
        0.004882823400636501,
        0.004601541636815428,
        0.004322895464319041,
        0.004047673929133221,
        0.00377698531809346,
        0.0035083035388422715,
        0.0032410820137897985,
        0.002976638498494842,
        0.002714533355571924,
        0.0024523160428755264,
        0.0021912854277341357,
        0.0019316861288496464,
        0.0016722274585788542,
        0.0014114221415894687,
        0.0011510198927642185,
        0.0008902133892958965,
        0.0006276333830916872,
        0.00036294232880490604,
        9.749147798405887e-05,
        -0.000170433371570707,
        -0.0004417937944768395,
        -0.0007157389649939858,
        -0.00099221129546388,
        -0.001273148860891372,
        -0.001558294536675508,
        -0.0018469960928825108,
        -0.002140298454733099,
        -0.002439208299478423,
        -0.0027430439162167124,
        -0.003051687258509796,
        -0.0033666191811161515,
        -0.0036878727997392644,
        -0.004014739199904813,
        -0.0043478533454870795,
        -0.004688307855726879,
        -0.005035473509915208,
        -0.00538912506482161,
        -0.005750359774182768,
        -0.006119400351538039,
        -0.0064955306417717,
        -0.006879357341287343,
        -0.007271513470465975,
        -0.00767183991650458,
        -0.008080016993371578,
        -0.008496907519497802,
        -0.008922931066455114,
        -0.009357330292301673,
        -0.009801015533243744,
        -0.010254335905709453,
        -0.010717528180141692,
        -0.011190042323390856,
        -0.01167356832688968,
        -0.012167524866601167,
        -0.012672730412677522,
        -0.013188826101706023,
        -0.013717707288591209,
        -0.014258184039581024,
        -0.014811931556207514,
        -0.015378529624708455,
        -0.01595966628174261,
        -0.01655426798135863,
        -0.01716439599085072,
        -0.017789488677643937,
        -0.01843095188368507,
        -0.019088144576539807,
        -0.019763072669422236,
        -0.020454887522218936,
        -0.02116495663023871,
        -0.021893135275781406,
        -0.022640479344691315,
        -0.0234064432719976,
        -0.024192460986739488,
        -0.024997671532548605,
        -0.02582356797574547,
        -0.02666887973522353,
        -0.02753537630808437,
        -0.028421716804842942,
        -0.029328851278715866,
        -0.030255891097225183,
        -0.031203771172739984,
        -0.0321713391808875,
        -0.03315876325228158,
        -0.0341655249823288,
        -0.035191809597254195,
        -0.03623610995292238,
        -0.03729863146002614,
        -0.038378331491281927,
        -0.0394749781455891,
        -0.040586754740388496,
        -0.04171377605668238,
        -0.04285411016604475,
        -0.04400765819363452,
        -0.04517206309187022,
        -0.04634671436617724,
        -0.04752981202686137,
        -0.04872105744610231,
        -0.04991710731454717,
        -0.05111783556606573,
        -0.0523211947149434,
        -0.053526207545149626,
        -0.054730015808247,
        -0.05593230870295999,
        -0.05713159345638,
        -0.058326018007741696,
        -0.05951471315950196,
        -0.06069688649666306,
        -0.06187096000794774,
        -0.06303769525790856,
        -0.06419459943461557,
        -0.0653444659451256,
        -0.06648875439471119,
        -0.06762710328223383,
        -0.06876635198632655,
        -0.06991111187095206,
        -0.07107026452406928,
        -0.07225848025489615,
        -0.07349707185178529,
        -0.07482104533560893,
        -0.07627831821986876,
        -0.07795464042375065,
        -0.07997831233172019,
        -0.08255413876742056,
        -0.08599656951855648,
        -0.0907819769608474,
        -0.09758135463319255,
        -0.10728974399566304,
        -0.1209779296586957,
        -0.13969276970509248,
        -0.16409981175915772,
        -0.19381011644937482,
        -0.2267280956528813,
        -0.2585438004936435,
        -0.28288055869722223,
        -0.29302586061184244,
        -0.2838517553070784,
        -0.2533944238563177,
        -0.20403496578980534,
        -0.14137294276316284,
        -0.07175437764395538,
        -1.4460992055864413e-17
    ]
}

==> data/ldc_Re10000/profiles_1820319.json <==
{
    "ux(x=y=0)":[
        -5.784327554008204e-17,
        -0.026160939552802305,
        -0.05234045686294836,
        -0.07804571670519467,
        -0.10251858424366346,
        -0.1249667135450551,
        -0.14475962899173195,
        -0.1615556875034946,
        -0.17531472708516097,
        -0.1862475664458149,
        -0.19470686086708103,
        -0.2010870933307784,
        -0.20574679932063153,
        -0.20898769506828044,
        -0.21105705922247897,
        -0.212136707559009,
        -0.2123497275004399,
        -0.2117686165405037,
        -0.2104480351285365,
        -0.20844781865441916,
        -0.20585160913419412,
        -0.20278400151974665,
        -0.1994074426090282,
        -0.19591569084879545,
        -0.19251248446448752,
        -0.18938092593707925,
        -0.18667241445504737,
        -0.18445809143822164,
        -0.1826886459061477,
        -0.18118407866787775,
        -0.17965731398297846,
        -0.1777890035808367,
        -0.17530455696991643,
        -0.17203942183812523,
        -0.16797664067527857,
        -0.1632226067287244,
        -0.1579428075689544,
        -0.1523186017587247,
        -0.14649458522000083,
        -0.14055845890052882,
        -0.13456048825846342,
        -0.12852713759314463,
        -0.12247835563662285,
        -0.11646364535121294,
        -0.11053874479145571,
        -0.10477204393548968,
        -0.09922146425065814,
        -0.09391261788324136,
        -0.08885617784564345,
        -0.08406107386394147,
        -0.07953719421039772,
        -0.07531580564770864,
        -0.0714339492646575,
        -0.0679159874480451,
        -0.06476358892249734,
        -0.06197599772687449,
        -0.05953767314629402,
        -0.05741959153150988,
        -0.055584010566765825,
        -0.05400096498460304,
        -0.05264151251962115,
        -0.05146687612649092,
        -0.05045213874218637,
        -0.0495825899584277,
        -0.048837613410752594,
        -0.04820618507300071,
        -0.04768202907891232,
        -0.0472642347686007,
        -0.04694617069607782,
        -0.046725331004002675,
        -0.04660291703436186,
        -0.046571435805423445,
        -0.04662178410974382,
        -0.04674517146164024,
        -0.046927010325002266,
        -0.047147237771313515,
        -0.04738378763501306,
        -0.0476171459875797,
        -0.04781983424002329,
        -0.04796574854671099,
        -0.04803274819182357,
        -0.04800083668675729,
        -0.047848311655342174,
        -0.04756023852712664,
        -0.04712777173897059,
        -0.04654277552416015,
        -0.04579947443792272,
        -0.044901422313480786,
        -0.04385405372621568,
        -0.04266503588906374,
        -0.04134624766524116,
        -0.039917728406977014,
        -0.038397852731900946,
        -0.03680760067828889,
        -0.03517187441319291,
        -0.033516985853639755,
        -0.03186279481009897,
        -0.030230353886553714,
        -0.028636021805218032,
        -0.027090780073463515,
        -0.025595379307080942,
        -0.024150637477568366,
        -0.022750243694862594,
        -0.021381906816231897,
        -0.020033632810872233,
        -0.018694861095131594,
        -0.01735329362061273,
        -0.016000643279720433,
        -0.014634513163545025,
        -0.013255730303588195,
        -0.011867652543350175,
        -0.010476289975479808,
        -0.009097458763769243,
        -0.0077448912106759795,
        -0.006432080980468667,
        -0.005176778161568941,
        -0.003993645294976073,
        -0.002893329107983338,
        -0.0018836942671212496,
        -0.0009710810185483302,
        -0.00016012004586959223,
        0.000552926880049651,
        0.0011667130795678113,
        0.0016828611843555824,
        0.0021071954895973315,
        0.0024455445507641418,
        0.002698368127074102,
        0.0028730726452770926,
        0.0029775592093558125,
        0.0030166413014966085,
        0.0029945554599656926,
        0.0029220080999328543,
        0.002805993101315151,
        0.0026539896318746215,
        0.002470968115623781,
        0.0022681503391774535,
        0.002050269237750506,
        0.0018234903776617878,
        0.0015922696337641587,
        0.0013637028526283044,
        0.0011403663140640307,
        0.0009253677788115495,
        0.0007226590369272881,
        0.0005366167414204631,
        0.0003685339180954599,
        0.00022251606508034104,
        0.00010405541455290002,
        1.799659093578672e-05,
        -3.0948168831027184e-05,
        -3.443175829424238e-05,
        1.669512830057319e-05,
        0.00013111497981636996,
        0.0003192301416320928,
        0.0005934748072998156,
        0.0009659369046396769,
        0.0014474905146930526,
        0.0020493527074165645,
        0.0027826491952904105,
        0.0036534705857417522,
        0.004666094157072299,
        0.005821714899293697,
        0.00711714284967958,
        0.008540618219201806,
        0.010079160565941664,
        0.011714506797903325,
        0.013422388130254625,
        0.015175720125307449,
        0.01694707548002205,
        0.01870888110910993,
        0.02043154720523215,
        0.022091175262384473,
        0.02366860963147699,
        0.025147322919457708,
        0.026516088505602727,
        0.027772704595038923,
        0.028919292339824296,
        0.02996030893687877,
        0.030908757320917673,
        0.03177956806178875,
        0.03259129182380532,
        0.03336026118144992,
        0.0341089960791577,
        0.03485786254681113,
        0.035623309191791006,
        0.03642350194523043,
        0.03727485525010242,
        0.03819113040944646,
        0.03918079699193445,
        0.040255945656993156,
        0.04142433600645362,
        0.0426904834188156,
        0.044058065981570235,
        0.04553097712901219,
        0.04710994769896699,
        0.04878804599573171,
        0.050563529607772814,
        0.052426918600437244,
        0.05436323216323301,
        0.05635863783900119,
        0.05839168981065465,
        0.06044546593025576,
        0.0624909143782451,
        0.06451035518570387,
        0.06647961901946137,
        0.06838054394755737,
        0.07019354958549487,
        0.07190702638428079,
        0.07351084680504409,
        0.07499466253093967,
        0.07635561907491267,
        0.07758958494136489,
        0.07869645845707524,
        0.07967555162443231,
        0.08053302217057805,
        0.08128035519248314,
        0.08193125467568944,
        0.08250906851379389,
        0.08304403512912378,
        0.08356788817335403,
        0.08411218295906964,
        0.08470924301263609,
        0.085382463548375,
        0.0861420177945975,
        0.08699072379187801,
        0.08791537596931251,
        0.08889626633460605,
        0.08989411510261716,
        0.09088238132351703,
        0.09181704064504875,
        0.0926751237580891,
        0.09342450503040028,
        0.09406467588831709,
        0.09458021806826106,
        0.09499080880669344,
        0.09530161125298224,
        0.095542586819195,
        0.09572386672849027,
        0.09589648201123759,
        0.09606441907088403,
        0.09631981646415995,
        0.09670597224339919,
        0.09743027173091266,
        0.09869786469949941,
        0.10106904238544286,
        0.10504789616382498,
        0.11213963349784666,
        0.12330412070045926,
        0.1413448858175208,
        0.16860950550356557,
        0.20849391565023062,
        0.2665547506853627,
        0.34699338827708776,
        0.4585102478583864,
        0.6056399125166985,
        0.7901438492770928,
        0.9999999999999992
    ],
    "uz(z=y=0)":[
        -7.230360564044914e-18,
        0.012177099444621338,
        0.02375883574271099,
        0.03445039157407615,
        0.04414224180124822,
        0.05283221941378117,
        0.06058443417722806,
        0.06749962986735294,
        0.07367616900493625,
        0.07917588723243381,
        0.08402825594465518,
        0.08823941788828961,
        0.09179262069868686,
        0.09468438253669716,
        0.09693210743687564,
        0.09857493803318625,
        0.09969981620441164,
        0.10048024641378907,
        0.10121664407152674,
        0.10234741876632637,
        0.10431045309923281,
        0.10725174154981262,
        0.11077000528766923,
        0.11397559731137244,
        0.1158230491661581,
        0.11554364114955679,
        0.11301398265843672,
        0.10876622438291611,
        0.1036472713827301,
        0.09842338577889297,
        0.09362432824756033,
        0.08954118166145872,
        0.08625567248530337,
        0.08372877154168626,
        0.08187725582085613,
        0.08059233093422215,
        0.07974690953294396,
        0.07921528345902028,
        0.07887537348571745,
        0.07860393811542493,
        0.0782839807175543,
        0.0778192974724108,
        0.07713205844251904,
        0.07616321274933192,
        0.07488439708673152,
        0.07329796109617477,
        0.07142411805613932,
        0.06929934001330461,
        0.06698565003245618,
        0.06454990440043783,
        0.06205861190443297,
        0.059587233325952595,
        0.05722709737740925,
        0.0550712578071401,
        0.05322064297499221,
        0.05177305905211948,
        0.050796860678578026,
        0.05028956356546155,
        0.050177782807366636,
        0.050331858062888035,
        0.050588931908745104,
        0.05079251952232795,
        0.050833498286742176,
        0.050649681190341224,
        0.05021501831171489,
        0.04953658353018398,
        0.04864869323110676,
        0.04759372273720397,
        0.046416084179084396,
        0.04516639673254227,
        0.043896438458158306,
        0.04264411040551878,
        0.04144147112458709,
        0.04031985194556041,
        0.039297819504317225,
        0.03837953618966837,
        0.03756741312535458,
        0.03686116984374942,
        0.0362492961964418,
        0.035716304489364074,
        0.03525200932517557,
        0.03484207412942892,
        0.03446897061230455,
        0.0341198109527095,
        0.03378785073550727,
        0.03346027349144529,
        0.03312710694540175,
        0.03278455669596308,
        0.03242961044106164,
        0.03205502491638658,
        0.031658695490635824,
        0.031242463391283132,
        0.03080433020295572,
        0.03034089318260051,
        0.029854641375425504,
        0.029347269689664144,
        0.028816400250129364,
        0.028261472841211808,
        0.027685897003554033,
        0.02708905862306366,
        0.026468880635024294,
        0.025827179346937856,
        0.02516649495527273,
        0.024484588056887677,
        0.023781793803072954,
        0.02306098762005,
        0.022323868052491494,
        0.021568476280420145,
        0.020797633076393676,
        0.020014675055176897,
        0.01921977741126724,
        0.018413110783927954,
        0.01759846294704657,
        0.01677832845398547,
        0.015951771585785115,
        0.015121075308031416,
        0.014289648370004963,
        0.013458193910042254,
        0.01262623295692191,
        0.01179683641303833,
        0.01097256567505195,
        0.010152572557610925,
        0.009338289646800895,
        0.008532169904325267,
        0.007735339525221327,
        0.0069472568304179,
        0.006170664587233211,
        0.00540686502767358,
        0.004654981766522253,
        0.003916402279147616,
        0.003190350669023989,
        0.002481630274540047,
        0.0017847568925063294,
        0.001103633662189235,
        0.000435601067785331,
        -0.00021721442267354598,
        -0.0008586340029727506,
        -0.0014868399507169442,
        -0.002102816354417064,
        -0.0027092934637631015,
        -0.0033062465516645783,
        -0.003894642643698471,
        -0.0044758393971006255,
        -0.005052416111570855,
        -0.00562470886230088,
        -0.00619371681749308,
        -0.006762172879939242,
        -0.007330339174959811,
        -0.007898958369931226,
        -0.008469415972152231,
        -0.009043166747381039,
        -0.009620097540937213,
        -0.010200500770865258,
        -0.010785830146334599,
        -0.011375684595061861,
        -0.01196967655155103,
        -0.01256734290433726,
        -0.013169302211377635,
        -0.013773449548891856,
        -0.01437914912418965,
        -0.014984856560918629,
        -0.015590002662215791,
        -0.016191544478749424,
        -0.016788382715022986,
        -0.01737810101009005,
        -0.017959403661790503,
        -0.018528639625931827,
        -0.01908472950504845,
        -0.019625177668204003,
        -0.02014852199258611,
        -0.020651417830602,
        -0.02113366962149458,
        -0.021593154162452416,
        -0.022029204649609516,
        -0.02243972311147276,
        -0.022825986197690454,
        -0.02318708816116783,
        -0.023523128297358194,
        -0.02383445978651596,
        -0.024123869381919086,
        -0.02439107547279551,
        -0.02463849255211409,
        -0.02486791052603779,
        -0.02508379471132743,
        -0.02528593731692721,
        -0.025479472003516832,
        -0.025667299783826845,
        -0.025854154978876318,
        -0.026041238585340878,
        -0.026235371251142538,
        -0.02644006425112772,
        -0.02665999709706661,
        -0.02689856876862323,
        -0.027163102635621668,
        -0.027457277684807387,
        -0.027785634262503037,
        -0.028153314959461828,
        -0.02856695262744373,
        -0.029028440598220608,
        -0.0295427272852153,
        -0.030113810973721396,
        -0.03074418591988195,
        -0.03143453559943767,
        -0.03218600712360367,
        -0.03299879737850716,
        -0.033870574397496925,
        -0.03479701294480968,
        -0.03577627180993565,
        -0.036802421229556355,
        -0.037869493784448593,
        -0.038971208546003104,
        -0.04010376111491767,
        -0.04126010292793185,
        -0.042435665297551425,
        -0.04362890070734836,
        -0.044838314329503165,
        -0.04606427416554487,
        -0.04730924102901088,
        -0.04858150348176407,
        -0.04988766715350408,
        -0.05124044002787208,
        -0.052657632959916593,
        -0.05416576419177776,
        -0.05580138003152131,
        -0.05762132508362582,
        -0.0597189412242236,
        -0.062232323850597196,
        -0.06536960598777514,
        -0.06943714685638727,
        -0.07484272179463017,
        -0.08208608254287655,
        -0.0917004540377648,
        -0.1041292967274293,
        -0.1195559517053069,
        -0.13776903694215284,
        -0.1581226011296656,
        -0.17968971275951934,
        -0.20154850280048905,
        -0.2230758575597584,
        -0.24409024864702103,
        -0.2647983947597402,
        -0.28549621224412675,
        -0.30624480937659637,
        -0.3264478902530947,
        -0.3446342516815629,
        -0.3585630501704858,
        -0.36537636890234926,
        -0.3622757214971974,
        -0.3473571636305103,
        -0.3202153638280523,
        -0.281918465056144,
        -0.23438286779650652,
        -0.18004926452775977,
        -0.12146866006221055,
        -0.06089308403860471,
        7.230539112184847e-18
    ]
}

==> data/ldc_Re10000/profiles_1862652.json <==
{
    "ux(x=y=0)":[
        2.3137222867110833e-16,
        -0.025975698989392025,
        -0.05584145192276477,
        -0.08907170377062681,
        -0.12367401875666814,
        -0.15627245625086203,
        -0.18262057990360367,
        -0.1995759464813796,
        -0.20627679433287352,
        -0.2039237461290773,
        -0.19476394514389006,
        -0.18127640802047165,
        -0.16572403647078937,
        -0.15009634190995175,
        -0.13597121747796512,
        -0.12416177806994187,
        -0.11478862357633283,
        -0.1075258612469209,
        -0.10183993445212171,
        -0.09721742610257969,
        -0.09323829062245477,
        -0.08957726769202967,
        -0.08599768715285354,
        -0.08233063542832705,
        -0.07846621543101603,
        -0.07434068402358791,
        -0.0699432492564828,
        -0.06530447806013633,
        -0.06046892641541965,
        -0.05548291638749021,
        -0.05039083005150479,
        -0.04521843185981589,
        -0.03997385821360294,
        -0.03467947688677082,
        -0.0293958871027308,
        -0.02425640035031637,
        -0.01950120396824647,
        -0.015501428614737158,
        -0.012722253990564885,
        -0.011619026401390939,
        -0.012507624654851538,
        -0.01549713190334923,
        -0.020501041433906426,
        -0.02731472601983485,
        -0.03566258732227841,
        -0.04516255328047184,
        -0.05526426266795126,
        -0.0652502957192633,
        -0.07428915835871888,
        -0.08159887607957071,
        -0.08659752107069069,
        -0.08906532091217902,
        -0.08916827257086467,
        -0.08738544247124047,
        -0.08433317619502495,
        -0.08058648969543909,
        -0.07658865196133596,
        -0.07264008984854219,
        -0.068964838574485,
        -0.06576119331012098,
        -0.06318330019940802,
        -0.061331893591868865,
        -0.060229838366367645,
        -0.05978710201150355,
        -0.05980853135958366,
        -0.06004261403454585,
        -0.06023809624953336,
        -0.060198573732974464,
        -0.059808129359319076,
        -0.059039659680189496,
        -0.05793596375560225,
        -0.056574113241788404,
        -0.055035395963517995,
        -0.05339906077679015,
        -0.051721202755054214,
        -0.05003387318569575,
        -0.048357015137951015,
        -0.04670210554015732,
        -0.04507130890897815,
        -0.04346311928345001,
        -0.04188188082304648,
        -0.040328529871077795,
        -0.03880130655994549,
        -0.03730099120064625,
        -0.03583123976319799,
        -0.03439042961971912,
        -0.03297642565104102,
        -0.03159115868334585,
        -0.030234583089334018,
        -0.02890308164217381,
        -0.027595254314038493,
        -0.02631260119595192,
        -0.025052498422332925,
        -0.023811708736227687,
        -0.022590912239102676,
        -0.021391198223201274,
        -0.020209354913760226,
        -0.019046004117134356,
        -0.01790389748272398,
        -0.01678479653960487,
        -0.015688026831914316,
        -0.014619105086161186,
        -0.013582580905993303,
        -0.012581006562679797,
        -0.011618014865526629,
        -0.010700510746842765,
        -0.00983215760778225,
        -0.009014262769253297,
        -0.008250669808983278,
        -0.007543864334626959,
        -0.006891895321511501,
        -0.0062921112144226285,
        -0.005744138302660806,
        -0.005243226521557789,
        -0.004782860678791962,
        -0.004358686335491221,
        -0.003967183953141497,
        -0.003601395564876105,
        -0.0032563494496215,
        -0.0029298521466788324,
        -0.002618460702180073,
        -0.002317417326126308,
        -0.0020253120835691217,
        -0.0017413632658076648,
        -0.0014620507093981614,
        -0.0011848134981922319,
        -0.0009092927260303008,
        -0.000633646395716301,
        -0.00035506415663542017,
        -7.098100093194563e-05,
        0.00021858482092323276,
        0.0005156180690071262,
        0.0008237817771368307,
        0.001142588170315023,
        0.0014727168113983819,
        0.001816966613332957,
        0.002176071536199973,
        0.002548810024313997,
        0.002936395824486714,
        0.0033404537585529567,
        0.0037600214747199033,
        0.004193825531278403,
        0.004643419456649824,
        0.005108830784784412,
        0.00558862464994236,
        0.006082267825407799,
        0.006591554138333504,
        0.0071150809451923785,
        0.007652195620583915,
        0.008203824110837088,
        0.008771490420639476,
        0.009353475388512018,
        0.009950480616330784,
        0.010564976558272028,
        0.011197488671328772,
        0.011847168591164598,
        0.012515987942986511,
        0.013206595197963716,
        0.013918345666231626,
        0.01465147551573913,
        0.015408513466250485,
        0.016190013501182675,
        0.01699452517129459,
        0.01782269152728028,
        0.018675596091066886,
        0.01955065544908942,
        0.020445700302733315,
        0.021360436229591488,
        0.022292763219154247,
        0.02323715485411032,
        0.02419097803794765,
        0.0251518909409717,
        0.026114125910511436,
        0.02707177949595151,
        0.02802144589320938,
        0.028959765307875626,
        0.029878867506160728,
        0.030775639608386845,
        0.03164700404512122,
        0.0324895078586277,
        0.03329799599579787,
        0.03407230699826462,
        0.034812101924116594,
        0.035514486133239064,
        0.036179982398264345,
        0.03681080756445806,
        0.037409257509086864,
        0.037974209745312196,
        0.038511148193193685,
        0.03902419402717499,
        0.03951496116985438,
        0.03998840520797703,
        0.040448711108485635,
        0.04090290615299209,
        0.04135216580597508,
        0.041802378229172835,
        0.04226059865285174,
        0.04272823460512605,
        0.04320984530262311,
        0.04371023558340086,
        0.044233478083504196,
        0.04478040409329474,
        0.04535386303007692,
        0.04595830221988119,
        0.046591499836765866,
        0.04725600502016898,
        0.04795014604161085,
        0.04867599068580474,
        0.04942734720722414,
        0.050205524615506966,
        0.0510046528605083,
        0.05182399436235508,
        0.05265297380586271,
        0.05349235477290545,
        0.05433141012657255,
        0.05516659496583398,
        0.05598713963192023,
        0.056790241431437474,
        0.05756634197927409,
        0.058308525340146314,
        0.059012226422364644,
        0.059672968885382684,
        0.06028575926484323,
        0.06085086941361344,
        0.0613641334735145,
        0.061837356452579054,
        0.06226090625276316,
        0.06265745988349836,
        0.0630245003677058,
        0.06337979450034023,
        0.0637418353548795,
        0.06412960192612324,
        0.06457217590224214,
        0.0650952961730783,
        0.06572419513627056,
        0.06649850320807581,
        0.06745188555516549,
        0.0686300903960111,
        0.07008673384179864,
        0.07189789769794719,
        0.07413741304820778,
        0.07699645621081391,
        0.08059723682994074,
        0.08542645753502374,
        0.09175148760859016,
        0.10070934653085767,
        0.11298650416984947,
        0.13071566587942696,
        0.15611320867646433,
        0.19259104134269275,
        0.24654155761987545,
        0.3236999413246118,
        0.43494817443117895,
        0.586238159104142,
        0.7792719451520816,
        0.9999999999999994
    ],
    "uz(z=y=0)":[
        -1.4460837261661453e-17,
        0.015811119120841943,
        0.030372960761355348,
        0.043365191868182176,
        0.05475185786007381,
        0.06457233340863817,
        0.07295610020446991,
        0.08010264681478843,
        0.08623182379462077,
        0.09153144967987645,
        0.09611781036669421,
        0.10002128020804661,
        0.10319532954409479,
        0.10555217035848537,
        0.10700104223795047,
        0.10748943208299754,
        0.10702216457504829,
        0.10567571584441172,
        0.10358033676416684,
        0.10089265122735616,
        0.09777113814866542,
        0.094356922137357,
        0.09075670588596219,
        0.08705066456755439,
        0.08330439159826056,
        0.0795721570558248,
        0.07590967193618366,
        0.07238978730420524,
        0.06909773277707373,
        0.06612113828826308,
        0.06355084499649985,
        0.0614643930085376,
        0.05991277298000047,
        0.058909907786335224,
        0.058440597912751496,
        0.05846492129765051,
        0.05892169012253164,
        0.05974065602525337,
        0.060858762020766156,
        0.06220203307468995,
        0.06369394410979336,
        0.06526624109398226,
        0.0668557238475949,
        0.06840501451499464,
        0.06988269628539817,
        0.07130351137139054,
        0.0727210000786803,
        0.07421992568643015,
        0.07591383394876543,
        0.07790251228018226,
        0.0802261413890445,
        0.08285719501070365,
        0.08571327371543215,
        0.08866819195726464,
        0.09157905437207027,
        0.0943233483745778,
        0.09680727447106964,
        0.09896506493176115,
        0.10076618455971015,
        0.10221484688661443,
        0.10333021244553857,
        0.10410871039798139,
        0.10451997297990819,
        0.10449091158665835,
        0.10390621963773904,
        0.10263485153214894,
        0.10056746506103711,
        0.09763902364740788,
        0.09385260345053653,
        0.08929486269626376,
        0.08412369794310379,
        0.07853476075003388,
        0.07273939754262257,
        0.06695059660226484,
        0.061355129674000586,
        0.05609524053974793,
        0.051270003478702766,
        0.046932792084500664,
        0.043085917430693524,
        0.039694888093278896,
        0.03670887846486562,
        0.034064192972206905,
        0.03169102407767606,
        0.02952864258422436,
        0.02753074490359951,
        0.02565662764740578,
        0.023875088497634957,
        0.022169761603714845,
        0.020531776670387972,
        0.01895076707646097,
        0.017422949857966424,
        0.01595120402335509,
        0.014534802450128784,
        0.013171975455273356,
        0.011865741386481362,
        0.010621074601499381,
        0.009436896752360572,
        0.008315072456655017,
        0.007261518281678552,
        0.006278802478997371,
        0.00536674363163265,
        0.004528955678005219,
        0.003769701311557581,
        0.0030875098005970127,
        0.002481490710876978,
        0.0019529550211581787,
        0.0015001133038364549,
        0.0011167482298075843,
        0.0007991668775736156,
        0.0005438909616940976,
        0.00034259315457618364,
        0.00018659678225563527,
        7.00377444529815e-05,
        -1.4329555338769288e-05,
        -7.692743101957896e-05,
        -0.00012495975896235247,
        -0.00016374299732147422,
        -0.00020067579433635606,
        -0.00024332272317326219,
        -0.0002942963803575331,
        -0.00035670842916476494,
        -0.0004353908313812523,
        -0.0005319503389087064,
        -0.0006454711128333053,
        -0.000776552564920246,
        -0.0009260603949798715,
        -0.0010913286882384525,
        -0.0012695569998205675,
        -0.0014605283389707321,
        -0.0016615335995753718,
        -0.0018687447688377045,
        -0.0020802460499265048,
        -0.002294940836101991,
        -0.0025096246910401745,
        -0.0027215180866939385,
        -0.002930370789014592,
        -0.0031350036016139266,
        -0.003333072056708344,
        -0.0035237318195555575,
        -0.0037079869890483904,
        -0.003884674436793048,
        -0.004052811164717761,
        -0.004213155638028463,
        -0.004366596578835415,
        -0.004512210289743065,
        -0.0046504421272988575,
        -0.0047821396250109435,
        -0.004907860296273289,
        -0.00502696663699998,
        -0.00514069384156385,
        -0.005249598919710382,
        -0.005354142213877906,
        -0.005453980885238319,
        -0.005551039211875216,
        -0.005645652685378391,
        -0.0057386860013730135,
        -0.0058304902326266035,
        -0.005923647939905988,
        -0.006018672017428026,
        -0.00611708097405438,
        -0.0062204584383549495,
        -0.006331974007427526,
        -0.006452107638100885,
        -0.0065838684248260585,
        -0.006729491632812372,
        -0.006892148751129575,
        -0.007072859818160236,
        -0.007275471541671247,
        -0.007502114355296145,
        -0.0077556407843209895,
        -0.008037400663120333,
        -0.008351088956591432,
        -0.008698098082455625,
        -0.009080688136197322,
        -0.009499862800787795,
        -0.009958389245037348,
        -0.010456552674623873,
        -0.010995623476950562,
        -0.011576287754177196,
        -0.012199746501692352,
        -0.012865257641231033,
        -0.013573692139797547,
        -0.014325104909795902,
        -0.015119733808894267,
        -0.015956437425402033,
        -0.016836370744416563,
        -0.01775895875431572,
        -0.018724883952163932,
        -0.019732709523554697,
        -0.0207846105547948,
        -0.021879788859225712,
        -0.023018471748914613,
        -0.024200244209191386,
        -0.025426588762851556,
        -0.02669577449961673,
        -0.028007074869435922,
        -0.029359633514715256,
        -0.03075303781924779,
        -0.032183040738285096,
        -0.03364750473840879,
        -0.0351448406544224,
        -0.03667019292450592,
        -0.0382188715258306,
        -0.03978751273676859,
        -0.04137217091386564,
        -0.04296637480422594,
        -0.04456457318174756,
        -0.04616353328827889,
        -0.04775608306512227,
        -0.04933642786029743,
        -0.05089839897913405,
        -0.05243912344716799,
        -0.05395027544295341,
        -0.05542770716961645,
        -0.05686778404403374,
        -0.05826785634324332,
        -0.05962278871602327,
        -0.06092986924377826,
        -0.062190635965762055,
        -0.06340210769704818,
        -0.06456181196135355,
        -0.06567263946874999,
        -0.0667346980630159,
        -0.06774805546331444,
        -0.06871522693040165,
        -0.06964113992066452,
        -0.07053194044850056,
        -0.07139415390420004,
        -0.07223861169556899,
        -0.07308433163694658,
        -0.07394948046215176,
        -0.0748621454008395,
        -0.07586092439374892,
        -0.07699115342856362,
        -0.07831301009471071,
        -0.07990590628578191,
        -0.08186525581058557,
        -0.08431331169992666,
        -0.08741056829968383,
        -0.091368479108265,
        -0.09645559303407146,
        -0.10303266925036654,
        -0.1115559096187981,
        -0.12255291427779448,
        -0.13651859409301975,
        -0.1535894814273425,
        -0.17309289906716382,
        -0.19292790642606486,
        -0.209242839377482,
        -0.21707848073213923,
        -0.21187703432088179,
        -0.191189009608914,
        -0.15569686302511576,
        -0.10891562302725513,
        -0.0556351185553435,
        0.0
    ]
}

==> data/ldc_Re10000/profiles_1904985.json <==
{
    "ux(x=y=0)":[
        7.953584129652831e-17,
        -0.03233562909779012,
        -0.06686987978122419,
        -0.10421822802264255,
        -0.1418822430489033,
        -0.17447470770452295,
        -0.19758918947595513,
        -0.21022043937924761,
        -0.21451198217780384,
        -0.21374771688853259,
        -0.21081359491723792,
        -0.20754526753260052,
        -0.20484811032605374,
        -0.20287271326789985,
        -0.20156641690105184,
        -0.200776825483199,
        -0.2001845548655446,
        -0.1993035710536032,
        -0.19756757791915136,
        -0.19442965200249965,
        -0.18958330247413668,
        -0.18293854770337656,
        -0.1747508046553191,
        -0.16562728362029924,
        -0.15638169593103646,
        -0.14778056883402463,
        -0.14034070178660318,
        -0.134277713297389,
        -0.12957215696807797,
        -0.1260713305560669,
        -0.1235776790751156,
        -0.12188726199512338,
        -0.120813533790253,
        -0.12020818296446141,
        -0.11995006629990763,
        -0.11994169297952448,
        -0.12010744635475872,
        -0.12039403620766968,
        -0.1207608963928979,
        -0.121163836640525,
        -0.12157714401833854,
        -0.12199396547709311,
        -0.12239465673374038,
        -0.12276903196380316,
        -0.12312187039016768,
        -0.12345636777350058,
        -0.12376981009820565,
        -0.12406713002528852,
        -0.12435390992420176,
        -0.12463073974152826,
        -0.12489631733811213,
        -0.1251494582659399,
        -0.12538595908375075,
        -0.12559658646414937,
        -0.12576841086404345,
        -0.12588468550851478,
        -0.12592454630036223,
        -0.12585901126091154,
        -0.12565406210558688,
        -0.12527307530192713,
        -0.12467367840891373,
        -0.12380937501911583,
        -0.12263656621569717,
        -0.12111477572394767,
        -0.11920916553976668,
        -0.11689678540554993,
        -0.1141698259021543,
        -0.11103972554162472,
        -0.10753168461081548,
        -0.10368212163980231,
        -0.09953408664967331,
        -0.09512471722742909,
        -0.09045358475083913,
        -0.08549135836017432,
        -0.08015378091224144,
        -0.07430217600045184,
        -0.0677702180175203,
        -0.06039247781067411,
        -0.05208591360793282,
        -0.042935980154544987,
        -0.0333226157217973,
        -0.023951331327674432,
        -0.015833407424852956,
        -0.010037788665693938,
        -0.00724629218661361,
        -0.007437274350291048,
        -0.009924047663311212,
        -0.013604897030938748,
        -0.0173090227290996,
        -0.02019758557553777,
        -0.021967516944540993,
        -0.02272743958941227,
        -0.022797004450525505,
        -0.022486967634172853,
        -0.022016020264333008,
        -0.021483180006381806,
        -0.020920836716125584,
        -0.020330279999997047,
        -0.019713287110647133,
        -0.019066790726812298,
        -0.01839228142565122,
        -0.017695168475508366,
        -0.016981234204311465,
        -0.016253429809510604,
        -0.01551715820853666,
        -0.014778714627410683,
        -0.014042279696051737,
        -0.013311080183611391,
        -0.012588592287183306,
        -0.01188023922621371,
        -0.011186653667393982,
        -0.010509982460248167,
        -0.009851903511175639,
        -0.009214209137928295,
        -0.008594942444231564,
        -0.007994186592879886,
        -0.007411964820456277,
        -0.006845317610477236,
        -0.006291321553673271,
        -0.0057484296653059356,
        -0.005214163078547447,
        -0.004683397761265688,
        -0.004153639983079371,
        -0.003622998085805856,
        -0.003086383836220374,
        -0.0025412999718783464,
        -0.001984704891409389,
        -0.0014163298575110483,
        -0.0008311379979140553,
        -0.00022960146058471028,
        0.00038967242181151934,
        0.001026512776950165,
        0.0016845529936664937,
        0.0023612716031600764,
        0.00305778929672893,
        0.003775078946504467,
        0.004514955524681318,
        0.005276530743796659,
        0.006062457279943514,
        0.006875361895612791,
        0.007717380862459722,
        0.008589356586701678,
        0.00949519759758418,
        0.010437287836888357,
        0.011415147217988286,
        0.01242902350156128,
        0.013478265733965497,
        0.014559896150210163,
        0.015665583993845628,
        0.016790503670672616,
        0.017925020237773055,
        0.019056414939101804,
        0.020172838518866542,
        0.02126208281507079,
        0.02231241188845113,
        0.023308976937109212,
        0.024245309377215907,
        0.025112938041173295,
        0.025909113123953775,
        0.02663052465817424,
        0.02728490754861057,
        0.027876570817709827,
        0.028417973255461457,
        0.02892031035188291,
        0.029404074620133124,
        0.029882573350617496,
        0.030375875292749637,
        0.03090068791062164,
        0.0314750313799327,
        0.03210945346483504,
        0.03281685951980209,
        0.03360463158162055,
        0.03447600967281777,
        0.035429914201105646,
        0.03646349546326027,
        0.03757080673363139,
        0.03873884926744748,
        0.039956417799580805,
        0.04120745646154367,
        0.042477654595791954,
        0.04374566320955358,
        0.04499653726062234,
        0.0462169139023028,
        0.04738927280156015,
        0.048507841989558084,
        0.0495672394990941,
        0.05056894096058083,
        0.05151694451883422,
        0.052421430752190606,
        0.053298492200373415,
        0.054160217072032356,
        0.05502336308007637,
        0.05589971175219719,
        0.05679836137267294,
        0.05771698988408187,
        0.058651842000575855,
        0.059588966266606966,
        0.06051211770522496,
        0.06139758203893152,
        0.06223450758032822,
        0.06300548513065093,
        0.06370924628101661,
        0.06434516203769178,
        0.06492868137758451,
        0.06547048690773748,
        0.06598986030121262,
        0.06650248293286182,
        0.06702574629687987,
        0.06756519096813926,
        0.0681314656049214,
        0.06872441674470603,
        0.06934701923860752,
        0.06999050157304075,
        0.07065730432032986,
        0.07133660278868931,
        0.0720285448802749,
        0.07272225165836889,
        0.0734198810122006,
        0.07411506077427124,
        0.07480648530048463,
        0.07549532204808992,
        0.07618073958810159,
        0.07686446815159728,
        0.07755069379271025,
        0.07824209929659784,
        0.07894560907436542,
        0.07966678883697673,
        0.08041414173262658,
        0.08119686093585925,
        0.08202064720656396,
        0.0828983502226189,
        0.08384252847430437,
        0.08485564612764,
        0.08597058783404657,
        0.08716908225786925,
        0.08850980035139358,
        0.08994786842313764,
        0.09157939398748462,
        0.09331590888195819,
        0.09532510392617405,
        0.09743188028198532,
        0.09994107173578913,
        0.10252661238968362,
        0.10576865396690747,
        0.10910085715963222,
        0.11383141592848546,
        0.11963294468938336,
        0.12837993351703325,
        0.14295380901223304,
        0.16747175692547445,
        0.21241201238503019,
        0.28677655293313936,
        0.4034041334495703,
        0.5660193475404219,
        0.7706341061862187,
        0.9999999999999991
    ],
    "uz(z=y=0)":[
        -1.4460795922856304e-17,
        0.03489686698211467,
        0.0673243849481265,
        0.09455602691011362,
        0.11460742676115716,
        0.12725696659638522,
        0.13393709251345334,
        0.13675411454097824,
        0.137496429221696,
        0.13725184654937678,
        0.13650569823391936,
        0.135457035018356,
        0.13418541472950735,
        0.13275400446027275,
        0.13122958189095899,
        0.1296774198891964,
        0.12814203826192314,
        0.12666032747920955,
        0.12524979202283537,
        0.1239078076049208,
        0.12262387940356408,
        0.12138133099724513,
        0.12015196792795795,
        0.11890250933286427,
        0.11759819053270695,
        0.11620340584791222,
        0.1146896826162605,
        0.11304238283134939,
        0.11126665684578589,
        0.10937556103936308,
        0.10740185278233841,
        0.10539233200471713,
        0.10339380473023264,
        0.10144452541232116,
        0.09957978246586886,
        0.09782094999792125,
        0.09616792117175177,
        0.09461515216711155,
        0.09315719149024085,
        0.09177987687336382,
        0.0904681035528599,
        0.08922046608030187,
        0.08804449591529495,
        0.08694624930412652,
        0.08594130552593308,
        0.08505605149025638,
        0.08431005693991223,
        0.08371275524704337,
        0.08327508636390021,
        0.08299822074001538,
        0.08286459837390185,
        0.08284862383767473,
        0.08292667616260843,
        0.08306601702663036,
        0.083227979458765,
        0.08338625984371971,
        0.0835300307932717,
        0.08365737090327349,
        0.08379565016404535,
        0.08400754324341966,
        0.08437874424333044,
        0.0850001510584843,
        0.08596206710831432,
        0.08732474302290903,
        0.08908895446454385,
        0.09119205365509464,
        0.09352084930735018,
        0.09591154837787312,
        0.09817321229028435,
        0.10012517203292016,
        0.10161577514542743,
        0.10252615090977288,
        0.10278140959815747,
        0.10235754738642511,
        0.1012658720322699,
        0.09954458184741238,
        0.09725970680390869,
        0.09449686980342463,
        0.09134533313272349,
        0.087897838000719,
        0.0842493773685951,
        0.08048648137347283,
        0.07668010422589921,
        0.07289077876301564,
        0.06916802936441575,
        0.06554095474903818,
        0.06202282732442292,
        0.05861784594338013,
        0.055318530596124356,
        0.05210503538587189,
        0.04895355254172289,
        0.045844452432799145,
        0.04275410415302376,
        0.039663989421216066,
        0.03656468042395307,
        0.03345776645308004,
        0.030346771049059116,
        0.027245759479966943,
        0.024178495292693447,
        0.021170042706220478,
        0.0182457281603367,
        0.015435364814067154,
        0.012769139774374686,
        0.010269805081385358,
        0.007957154937507533,
        0.0058487988820592925,
        0.003953760994706593,
        0.0022711199847274704,
        0.0007969171890227411,
        -0.000477407790278571,
        -0.0015685325458628483,
        -0.002496891054469128,
        -0.003280219492028609,
        -0.003939175222466074,
        -0.004496015653281976,
        -0.00496977621071116,
        -0.0053753258705739725,
        -0.005729374705409854,
        -0.006046238769112019,
        -0.006336042956708258,
        -0.0066066265579676695,
        -0.006868171959883639,
        -0.0071266384295657435,
        -0.007385543891066646,
        -0.007649182020636853,
        -0.007922300052699631,
        -0.008206438380805408,
        -0.008502322840747806,
        -0.008812671820043114,
        -0.009138758968575557,
        -0.009479480432891981,
        -0.009835484432795598,
        -0.01020826596864829,
        -0.01059697984297605,
        -0.011000413107807683,
        -0.011419163969851669,
        -0.011853121781146099,
        -0.012300908273708938,
        -0.012761873931225413,
        -0.013236247366178849,
        -0.013722976476712313,
        -0.014220769357956943,
        -0.014729624010119294,
        -0.015249145980907411,
        -0.015777813335916106,
        -0.016314989960994883,
        -0.016860696508187414,
        -0.01741402610486755,
        -0.017973440046257554,
        -0.0185391703800372,
        -0.019110431415875487,
        -0.019686327226608877,
        -0.020265770847968368,
        -0.02084933798909989,
        -0.021435335737439377,
        -0.022023470131882404,
        -0.02261314388087912,
        -0.023204526705639578,
        -0.02379585229724899,
        -0.024387363830024003,
        -0.024978925033028464,
        -0.02556987254706994,
        -0.026159116560019888,
        -0.02674734033369101,
        -0.027334235347366804,
        -0.02791878794648779,
        -0.028501007120474903,
        -0.02908123954054401,
        -0.029659011900103595,
        -0.03023383779411869,
        -0.03080574789901457,
        -0.03137517435741891,
        -0.031941309547755384,
        -0.03250443081313704,
        -0.03306424547006775,
        -0.03362122795788051,
        -0.03417462844125707,
        -0.03472505151212578,
        -0.03527197600559687,
        -0.035816195400944564,
        -0.03635675300481301,
        -0.0368944689678812,
        -0.037428978131518076,
        -0.03796094671947854,
        -0.03848939596970608,
        -0.039015428337177145,
        -0.0395386950366697,
        -0.0400595844230787,
        -0.0405772870618655,
        -0.04109308819042355,
        -0.041606428782427235,
        -0.0421173831486204,
        -0.04262554002711147,
        -0.04313210876984482,
        -0.04363596228242254,
        -0.044137149915397286,
        -0.044635748048974085,
        -0.045132304355273475,
        -0.04562502446041768,
        -0.046114663491046835,
        -0.04660105621508349,
        -0.047083903900371406,
        -0.047561105732144206,
        -0.048034437330290544,
        -0.04850268785526763,
        -0.04896476466513529,
        -0.04941958681695754,
        -0.04986872920992373,
        -0.050310218742786,
        -0.050742781034845315,
        -0.0511668736834831,
        -0.05158318308881748,
        -0.05198913145980535,
        -0.052385102584570506,
        -0.05277220909985973,
        -0.05314975196654964,
        -0.05351665992719022,
        -0.053874585680515244,
        -0.05422479075034257,
        -0.054565983866378065,
        -0.05489961852517682,
        -0.05522818020162245,
        -0.055551961799156654,
        -0.05587224190128452,
        -0.05619120140479093,
        -0.05651276948481393,
        -0.056838177363989974,
        -0.0571741645413387,
        -0.05752837960134388,
        -0.05792030737272587,
        -0.05837718758512472,
        -0.05895763938526381,
        -0.05976220463099594,
        -0.06095542258060508,
        -0.06279491483547522,
        -0.06565414509799126,
        -0.07003039206183283,
        -0.07652910044610767,
        -0.08583579155173478,
        -0.09866445700279625,
        -0.11571053558288531,
        -0.1375885922032652,
        -0.16468876949761352,
        -0.19687911068743258,
        -0.23302475784461024,
        -0.27051224516450934,
        -0.3050637781201099,
        -0.3311797069524249,
        -0.3432854090345033,
        -0.3372092724097879,
        -0.31141830237457346,
        -0.26743091526199353,
        -0.20928637301888714,
        -0.1422562343913996,
        -0.07138162544119805,
        -1.446126293226358e-17
    ]
}

==> data/ldc_Re10000/profiles_1947318.json <==
{
    "ux(x=y=0)":[
        3.1091271135445747e-16,
        -0.02837386937862562,
        -0.05738801054020913,
        -0.08659463930086167,
        -0.11468926216499516,
        -0.1397121314031087,
        -0.15951210447402978,
        -0.1724329519196385,
        -0.17789756116498448,
        -0.17673106855012208,
        -0.17099939246795406,
        -0.16322679306949983,
        -0.15540029844359413,
        -0.14845788451268865,
        -0.1423802106463227,
        -0.1365605274483074,
        -0.1302560303105946,
        -0.12299498220900917,
        -0.11469485611883158,
        -0.10557594638251475,
        -0.0959452487977232,
        -0.08616256903065117,
        -0.07659471095009396,
        -0.06758718928048113,
        -0.0594449883874206,
        -0.05240910496753577,
        -0.04665024254758649,
        -0.042257501408682056,
        -0.039234969772298955,
        -0.037522967456268444,
        -0.03702062282461089,
        -0.03759436190771418,
        -0.03910309481041014,
        -0.041421899332859835,
        -0.044455708390002395,
        -0.04813656112155773,
        -0.05242977056854128,
        -0.0573368051646229,
        -0.06287438176830054,
        -0.0690589760860132,
        -0.07590196599875682,
        -0.08339491303962157,
        -0.09148276557163591,
        -0.100057439984177,
        -0.10895474216890537,
        -0.11795872987378446,
        -0.12681172962252812,
        -0.1352425296755555,
        -0.14299124016346512,
        -0.1498233231489271,
        -0.15551107736341688,
        -0.1597851376363586,
        -0.16228346481394718,
        -0.16256416328186424,
        -0.16018600972273994,
        -0.15486293287939362,
        -0.1466345691543213,
        -0.1359606055404143,
        -0.12363842418087886,
        -0.11061649002114238,
        -0.09779143511438616,
        -0.0858941977901536,
        -0.07543318321260976,
        -0.0666677606098268,
        -0.0596242440207095,
        -0.054145708309397356,
        -0.04998251192906567,
        -0.04684247799670325,
        -0.04445969458527005,
        -0.04261328348270042,
        -0.041143463963089204,
        -0.03992854571169516,
        -0.038886085509014165,
        -0.037961662697441674,
        -0.037116680821023755,
        -0.036323052839989364,
        -0.03556136979923707,
        -0.03482385425104219,
        -0.03409850100187613,
        -0.03338079942491527,
        -0.03266682939383941,
        -0.031956950056088965,
        -0.03124696831947302,
        -0.030535363743440732,
        -0.02982372844868532,
        -0.02911115330824015,
        -0.02839338357259583,
        -0.027672708964479764,
        -0.026949582914885008,
        -0.02622140238378388,
        -0.025486150353323248,
        -0.024747644195917372,
        -0.024003546026063385,
        -0.023252178306463492,
        -0.022494371742383553,
        -0.021733135071521796,
        -0.020964594496018903,
        -0.020189719383591303,
        -0.019410731200644238,
        -0.018628551964891635,
        -0.017840070715507604,
        -0.017048770439177827,
        -0.016256005394247385,
        -0.015460986715499664,
        -0.01466323211960645,
        -0.013866568983811747,
        -0.013070565322935901,
        -0.012274265706642444,
        -0.011479334658756035,
        -0.010688210701819594,
        -0.009899056598697631,
        -0.00911188525311648,
        -0.0083290819816126,
        -0.007550966738069577,
        -0.006775285833227004,
        -0.00600358840586216,
        -0.005237243167853131,
        -0.004474874031079175,
        -0.003715115193993425,
        -0.0029603317298259255,
        -0.002210171511321973,
        -0.0014626651731157216,
        -0.0007181119233121895,
        2.1549691149770648e-05,
        0.0007581084397413474,
        0.0014929245127824544,
        0.0022243799779868055,
        0.0029519476322422615,
        0.0036780695560803935,
        0.0044025031502195455,
        0.0051238810180425035,
        0.005843542213098404,
        0.006563785009376561,
        0.00728336469609353,
        0.008002685149237649,
        0.008724707377995697,
        0.00945112479208629,
        0.01018109418703162,
        0.010917944068364833,
        0.01166447967887797,
        0.012422202575402278,
        0.013191231271712959,
        0.01397602039498249,
        0.014777631028451543,
        0.01559561381191039,
        0.016430161888233832,
        0.017282968174252043,
        0.018151266845820496,
        0.01903153035666329,
        0.019922419961178026,
        0.020821112899677634,
        0.021721563374306564,
        0.022619567546273197,
        0.023512966854848362,
        0.024397047848011916,
        0.02526641178713975,
        0.026119740783965048,
        0.026955737179597327,
        0.02777043206312985,
        0.028562204078273756,
        0.029331949037927497,
        0.030079185443093723,
        0.030800670440135743,
        0.0314979550457915,
        0.032171787546866136,
        0.03282044541168533,
        0.03344244493262582,
        0.03403960514351316,
        0.03461165929981728,
        0.03515569624581718,
        0.03567281571301268,
        0.03616342014106057,
        0.03662713294595204,
        0.03706149258418283,
        0.03747001047715474,
        0.037852169677096606,
        0.03820837335512715,
        0.038538740189012446,
        0.03884873089546642,
        0.039137622044950124,
        0.0394082566903584,
        0.039665239002852175,
        0.03991334461191264,
        0.04015551787309942,
        0.04039640385502324,
        0.040645170942779044,
        0.04090583778686398,
        0.041184963056593846,
        0.04149017348428563,
        0.04183079875786955,
        0.042210964178518065,
        0.04263967112693402,
        0.043121954426062585,
        0.04366671808025764,
        0.044271406377035014,
        0.044945143412103455,
        0.045683046273646645,
        0.04648595746357402,
        0.047343202462016815,
        0.04825166596838573,
        0.049197710049628356,
        0.05016703059975786,
        0.051146947627341274,
        0.05212811972018505,
        0.05309908470601871,
        0.0540562975369078,
        0.055007572397446185,
        0.05595967949955961,
        0.05693209011429861,
        0.05793962971815928,
        0.05900459527351966,
        0.060133828754067635,
        0.06132894641086288,
        0.06258617320315575,
        0.06388391637359796,
        0.06520988494772402,
        0.06653764493520509,
        0.06786270355205161,
        0.06916974722804108,
        0.07046627682448388,
        0.07175193707451101,
        0.0730419525917326,
        0.07433884952707236,
        0.07565891148015025,
        0.0770010469539193,
        0.07838184746021612,
        0.07979014311337045,
        0.08125128337082711,
        0.08274254719343084,
        0.084306971023013,
        0.08590230528234792,
        0.08760324472843109,
        0.08934260931482206,
        0.09121157941424264,
        0.09312227776552244,
        0.09517592594854773,
        0.09726770023801999,
        0.09949776378068044,
        0.10178025783665974,
        0.10421090478997877,
        0.10675109131519521,
        0.10960380149843459,
        0.11278624076315488,
        0.11681893595080921,
        0.12192350367613046,
        0.1292903481953604,
        0.1398523645716419,
        0.155907409019889,
        0.1803127922806297,
        0.2166490234429188,
        0.2707990405668095,
        0.3472535069785268,
        0.45531213744069227,
        0.6006201140717721,
        0.7862706241214312,
        0.9999999999999998
    ],
    "uz(z=y=0)":[
        1.446121949332905e-17,
        0.014079799949990868,
        0.026749921180757932,
        0.037700187123685884,
        0.04713383220338241,
        0.05541507723151466,
        0.06296533862650498,
        0.07014433323944103,
        0.07716728098598126,
        0.08404744410355235,
        0.09062538398660916,
        0.09665216421434748,
        0.1018652927649144,
        0.1061038965731159,
        0.10931861542601672,
        0.1115569920689174,
        0.11296123050149304,
        0.11377486014257909,
        0.11430266278757013,
        0.11488001141830186,
        0.11582243992144992,
        0.1173518427449013,
        0.11951843942771447,
        0.12215750189295363,
        0.12491447796756305,
        0.12732157270833827,
        0.12891447235522202,
        0.1293455806168789,
        0.12845788760500598,
        0.12628398442060412,
        0.12300987254746427,
        0.11891170872886286,
        0.11428855937588073,
        0.10942573359535539,
        0.10458535509702845,
        0.0999937164250989,
        0.09584305855078035,
        0.09231488002537294,
        0.08957859737149017,
        0.08776437346485506,
        0.08694734146058503,
        0.0871265223534908,
        0.08819158059014771,
        0.08987990102265998,
        0.09178933539654376,
        0.0934389249644689,
        0.09437356898400427,
        0.0942938770975811,
        0.09313697459562553,
        0.09104333922472273,
        0.08825169038072055,
        0.08501126977990134,
        0.08152380675084792,
        0.07790682628508316,
        0.07420459806808657,
        0.07042541016162643,
        0.06655539412660647,
        0.06256500413456016,
        0.05843068398914589,
        0.05414780070705369,
        0.0497255964874814,
        0.045184072697941516,
        0.0405719265595147,
        0.03595848026891717,
        0.0314194121735958,
        0.027038351564648722,
        0.022909409087280168,
        0.019114280552156148,
        0.015710960342711716,
        0.01274140588801733,
        0.010226867347719383,
        0.00815537885027576,
        0.0064939757062808245,
        0.005202649755926888,
        0.0042310241217360135,
        0.003518296517170888,
        0.003011897610106847,
        0.002668913026554728,
        0.002447045984489426,
        0.0023107857652579127,
        0.002241112313673291,
        0.002223588375442132,
        0.002243229180715911,
        0.0022941771117225766,
        0.0023785441765975623,
        0.0024933736251574216,
        0.0026344917527932497,
        0.00280468192798521,
        0.0030059204146731353,
        0.003232452421322146,
        0.003481377424270006,
        0.0037539812174122705,
        0.004045781228828252,
        0.004349078971600015,
        0.004661815213473624,
        0.004982261070256961,
        0.005302763187285418,
        0.005618075756925598,
        0.005927837249148831,
        0.006228044144329803,
        0.006512583028105147,
        0.006780534872408604,
        0.007032162416801675,
        0.0072629733396637995,
        0.007470332645142329,
        0.007656669257427778,
        0.007821391388274047,
        0.007960965955892473,
        0.008076708018910339,
        0.008171017741417045,
        0.008242756129365309,
        0.008290318708258032,
        0.008317379031383547,
        0.008324910446059016,
        0.008311304067717436,
        0.008277841018784511,
        0.008228008715076337,
        0.00816126422828994,
        0.008076730296968647,
        0.007977606327412486,
        0.007865617212910502,
        0.0077392845111980335,
        0.007599988565881042,
        0.007449938078717504,
        0.007289593708479646,
        0.007117616210030763,
        0.006936514150736141,
        0.006747401182460857,
        0.006549131059468302,
        0.006341804775521321,
        0.006127524438246664,
        0.005906054905953255,
        0.005676292451360874,
        0.005438955736169477,
        0.005195426968533087,
        0.004944418048465415,
        0.004685203737963164,
        0.004419457092484491,
        0.004146627060546455,
        0.0038657943401565536,
        0.003576873615999805,
        0.003281346248089571,
        0.0029775137057152217,
        0.002665357759513526,
        0.002345346562711807,
        0.002018054813834454,
        0.001681761043203147,
        0.0013374979987405974,
        0.0009857042694199404,
        0.0006263770333468472,
        0.0002585711204217408,
        -0.00011600738470600943,
        -0.0004972467508226291,
        -0.00088533804596348,
        -0.001279729832028673,
        -0.0016789790758005496,
        -0.002082990423334743,
        -0.0024917930498768964,
        -0.0029034135211173646,
        -0.003317552054054657,
        -0.00373375438467353,
        -0.004151373535951388,
        -0.004568497538391092,
        -0.00498586130283653,
        -0.005402253129603424,
        -0.00581730981645118,
        -0.00622992068007024,
        -0.006641172466282424,
        -0.007050057829648423,
        -0.007456979050424997,
        -0.007861935097517514,
        -0.008266500644786881,
        -0.008670128018166183,
        -0.009074670287948648,
        -0.009480983806262794,
        -0.009891086528873546,
        -0.010305672285251557,
        -0.010727490067951456,
        -0.011158047745515008,
        -0.011599980230138598,
        -0.012054879740863307,
        -0.012525897741865041,
        -0.013014840999554024,
        -0.013524769081422854,
        -0.014057428272699301,
        -0.014615912527075307,
        -0.015201872583493843,
        -0.015818434210155812,
        -0.016466498607574074,
        -0.01714916655454892,
        -0.01786750076400021,
        -0.01862382272591622,
        -0.019418400780928005,
        -0.020254119398793718,
        -0.021131061524374866,
        -0.02205038042915548,
        -0.023012403733219777,
        -0.02401924089607855,
        -0.02506967249276251,
        -0.026164634807210912,
        -0.027304206241429572,
        -0.02848918256033483,
        -0.029717634011630734,
        -0.030990515091903054,
        -0.0323071713029457,
        -0.03366700011572139,
        -0.03506815446227084,
        -0.03651101762774207,
        -0.03799387770875662,
        -0.03951531308024917,
        -0.041072542365160045,
        -0.04266638820281505,
        -0.0442929820328168,
        -0.045948542933624936,
        -0.047632402361733064,
        -0.049342126311957876,
        -0.05106995590811222,
        -0.05281436314896851,
        -0.054571931177351346,
        -0.05633470819648191,
        -0.058097094751868826,
        -0.05985576659544742,
        -0.061602020936934114,
        -0.06333098426466482,
        -0.06503375780640447,
        -0.06670965591021429,
        -0.06834927793442652,
        -0.06994868295175481,
        -0.07150708576229223,
        -0.07302254176401851,
        -0.07449385918317666,
        -0.07592799576063382,
        -0.07733486451926835,
        -0.07873391967228283,
        -0.08016109618339615,
        -0.0816795901704627,
        -0.08340505366989232,
        -0.08553073562253956,
        -0.08837793118941549,
        -0.09246225418683056,
        -0.09854249251583717,
        -0.10765481930193593,
        -0.12106543229855331,
        -0.14002291522209334,
        -0.16529365573871968,
        -0.19638156946854118,
        -0.23075803344173076,
        -0.26345161306554615,
        -0.2875865343641411,
        -0.2962840069619668,
        -0.2848585036547079,
        -0.2523791255584653,
        -0.2019923030040124,
        -0.13942188664021055,
        -0.07065410565221972,
        7.230693067280184e-18
    ]
}

==> data/ldc_Re10000/profiles_1989651.json <==
{
    "ux(x=y=0)":[
        2.2414724887552503e-16,
        -0.022976204140216023,
        -0.043735981484679116,
        -0.06167583392425909,
        -0.07678848189155138,
        -0.08967591115028586,
        -0.10191772196735327,
        -0.11534225856990835,
        -0.13087780269030694,
        -0.14796115400413823,
        -0.16486029423766116,
        -0.17961369661105905,
        -0.19083532572302855,
        -0.1979581489708071,
        -0.20110274665643527,
        -0.2008748530563754,
        -0.19815757150813085,
        -0.1938942933597183,
        -0.1889269183160777,
        -0.18387539440324832,
        -0.1791032349549182,
        -0.17471523979508607,
        -0.17063010858722558,
        -0.1666587612107951,
        -0.16261263527482836,
        -0.15835867545939838,
        -0.15386958444729945,
        -0.1492183870559699,
        -0.1445100143052388,
        -0.13984244365019566,
        -0.13527184780126555,
        -0.13079770715617053,
        -0.1263431307999001,
        -0.12174059036304616,
        -0.11670667907293511,
        -0.1108171664369779,
        -0.10366755211453274,
        -0.09513546653967982,
        -0.08561135246583855,
        -0.07602933382905991,
        -0.06758531657347759,
        -0.06134713115002767,
        -0.057861985077341964,
        -0.057004078740890134,
        -0.0581477931208424,
        -0.060500843087638555,
        -0.0634459728323435,
        -0.06668551350864287,
        -0.07023086588860593,
        -0.07429060573518043,
        -0.0791036761550416,
        -0.08475011788866704,
        -0.09095108334567623,
        -0.09698881118475278,
        -0.10187250721184762,
        -0.10471963852248214,
        -0.10509732113543836,
        -0.10317622734939216,
        -0.09956188969195102,
        -0.0949139927041479,
        -0.08970062466286544,
        -0.08424217717487727,
        -0.0787619227120693,
        -0.07338509085534894,
        -0.06819447972405879,
        -0.06327729026046872,
        -0.0587348697128616,
        -0.05466562334095917,
        -0.05113569845077083,
        -0.04819030412366048,
        -0.04585667325063981,
        -0.044143302100112636,
        -0.04307459602079183,
        -0.04267345992444901,
        -0.042964661456804214,
        -0.043985106109103854,
        -0.04575645409398158,
        -0.048301036919083225,
        -0.05161114542468989,
        -0.05564962232802795,
        -0.060332034416013106,
        -0.06550645011081441,
        -0.07094611411903136,
        -0.07635242738248339,
        -0.0813613925053031,
        -0.0855556647748354,
        -0.08848792491905691,
        -0.08974757054026915,
        -0.08901699395160492,
        -0.08612566162318817,
        -0.08110036013544608,
        -0.07418576570811748,
        -0.06585229786469242,
        -0.05674825313591742,
        -0.047578413324876785,
        -0.03893896708493493,
        -0.03121932816189878,
        -0.024600963279232023,
        -0.019121378692480283,
        -0.014726298467773558,
        -0.011311484749467216,
        -0.008742245772204553,
        -0.006878418239188442,
        -0.005573312266073246,
        -0.004690774505257742,
        -0.0041233092780508076,
        -0.00377503345781318,
        -0.003580092662622277,
        -0.0034847442000580653,
        -0.003449740702745098,
        -0.003441904527560505,
        -0.0034391554469498952,
        -0.0034279887195222533,
        -0.0033943495542578563,
        -0.0033259134184025563,
        -0.0032113793846489805,
        -0.003043208946886399,
        -0.0028083101269354175,
        -0.002496816291540846,
        -0.002100057400028775,
        -0.0016115957148108181,
        -0.0010237058556804527,
        -0.00033260604172578683,
        0.00045993763375701345,
        0.0013505762196693617,
        0.002333558324102668,
        0.003395921681668214,
        0.004520830466628565,
        0.0056902233555716514,
        0.006882643036979532,
        0.00807457258412751,
        0.00924304071825581,
        0.010370330983431575,
        0.011439223286556019,
        0.012438602166282188,
        0.013365731391545834,
        0.014222554041041419,
        0.015014832522644503,
        0.01575366894194844,
        0.016453999322689185,
        0.017128121070044754,
        0.017787835249565696,
        0.01844435686134004,
        0.01910672257269155,
        0.019779110837337556,
        0.020465906872602874,
        0.021171173677696328,
        0.021896796388753952,
        0.022643350467326743,
        0.02341303838930329,
        0.02420778619665053,
        0.025026324042078853,
        0.025866799299084427,
        0.02672917617416701,
        0.027606737945376613,
        0.028493024286828646,
        0.02937763602193804,
        0.03025170653923606,
        0.031098338839439882,
        0.03190292217296191,
        0.03265003666731074,
        0.0333245122253236,
        0.033910871459408486,
        0.03439830785760195,
        0.03478210229008744,
        0.03505788061930052,
        0.03523019167322714,
        0.0353074383015703,
        0.0353063952513107,
        0.03524171919859192,
        0.03513678555918128,
        0.03501394459203555,
        0.03489560962826684,
        0.034801362816386947,
        0.03475141846658495,
        0.03476200959845193,
        0.03484636450418114,
        0.03501577743529575,
        0.03528475234579849,
        0.03566189722253363,
        0.036159973712274834,
        0.036793797404812145,
        0.0375812207103744,
        0.03853451869350283,
        0.039672337873049204,
        0.0410086917724873,
        0.04255774585673414,
        0.044321423951222405,
        0.04630528998203649,
        0.04849858590244916,
        0.05088500906977717,
        0.05343457594582205,
        0.056115329399237156,
        0.05888155273287294,
        0.061684887808203546,
        0.06447655781819092,
        0.06720948674160376,
        0.06983755936989874,
        0.07232457309129454,
        0.07464069954989497,
        0.07676617550888976,
        0.0786863777588005,
        0.08039882839104084,
        0.08190580748637256,
        0.08321487971555752,
        0.08433953613260453,
        0.08529348235514443,
        0.08610091508340305,
        0.08677160645263922,
        0.08733842809076582,
        0.08780809303015061,
        0.08821117525823986,
        0.08855059436564397,
        0.08884896879117975,
        0.0891136503156014,
        0.08935600087510863,
        0.08958397494182684,
        0.08980934777978061,
        0.09003362217299289,
        0.09026833399982269,
        0.0905111182593131,
        0.090775891982311,
        0.09105276986835305,
        0.09135982595900033,
        0.09168381064482047,
        0.09204425848211076,
        0.0924234329276228,
        0.09284584057846121,
        0.09328614690071553,
        0.09377384763715708,
        0.09427675134053379,
        0.09483023510246792,
        0.09539340415839676,
        0.09601073759334748,
        0.09663375752614459,
        0.09732123446358071,
        0.09801702927556966,
        0.09880640568170604,
        0.09963166006522213,
        0.10061468730967368,
        0.10172541243563403,
        0.10313543635756021,
        0.10491773881878334,
        0.10736279977775873,
        0.1108085292023213,
        0.11618298867795473,
        0.12407577077319248,
        0.1368998283201683,
        0.15697870280857318,
        0.18823678737184102,
        0.2381789317275248,
        0.3131957483807996,
        0.4248834239683721,
        0.5788321103599249,
        0.7755908009437734,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        2.1691700383581042e-17,
        0.013294440579349871,
        0.02610949660139467,
        0.03842633966496573,
        0.05024265824494622,
        0.06146756275951084,
        0.07196617799044515,
        0.08158659151481457,
        0.09017330244574749,
        0.09758298370847122,
        0.10370694303239876,
        0.10848083461845318,
        0.11188918492411723,
        0.11397689551224931,
        0.11484447785470546,
        0.1146388169806008,
        0.11352882941594594,
        0.1116951550827592,
        0.10931332902960589,
        0.10653972894123746,
        0.10351890242163905,
        0.1003855669168335,
        0.09725358635826781,
        0.09421624077453883,
        0.0913575220924392,
        0.08873497343019228,
        0.08637402078885102,
        0.084290318982145,
        0.08248474441941388,
        0.08093167583367976,
        0.07959783350541175,
        0.07845110007563605,
        0.07745355619067551,
        0.07656084824773475,
        0.07574266924087131,
        0.07497625188665914,
        0.07423637120031285,
        0.07350528449012027,
        0.07278155927146567,
        0.07206032363264037,
        0.07133571472915998,
        0.07061172135396664,
        0.06989711785022756,
        0.06919196132613327,
        0.06849973010823085,
        0.06783081051100012,
        0.06719278533140088,
        0.06658360185439506,
        0.06600841244936602,
        0.06547494226126181,
        0.06498094125482134,
        0.06452049534220149,
        0.06409923160628235,
        0.06371531623891763,
        0.06335686046767208,
        0.06301789926532891,
        0.06269953049168848,
        0.06238861281037429,
        0.06207173991752288,
        0.0617459677561821,
        0.061407327466108635,
        0.061040100174529315,
        0.06063852292690299,
        0.060203795984287614,
        0.05972972181392711,
        0.059206455628135354,
        0.05863753163372751,
        0.058024669946204796,
        0.057361277031209724,
        0.05664533328751995,
        0.05588404902759314,
        0.055075665702314446,
        0.054215764780049004,
        0.05330885892580269,
        0.052361426993809454,
        0.05137014515893144,
        0.0503381020049522,
        0.04927563417992193,
        0.04818928034291386,
        0.04708212851207663,
        0.04596866881882321,
        0.044864636707583824,
        0.043781750189231486,
        0.04273508614565129,
        0.04174975502692472,
        0.04084636685027692,
        0.040043804022738536,
        0.03936754895164962,
        0.038845228454815244,
        0.038495601770413855,
        0.03833638220621824,
        0.03838701843955301,
        0.03865670068308156,
        0.03914051473893555,
        0.03982905877822404,
        0.04070371343887471,
        0.04172847869062119,
        0.042856243895965665,
        0.0440382293108256,
        0.04521896173324071,
        0.04633790614480136,
        0.04734251180366098,
        0.048190926190720386,
        0.04884634493969662,
        0.04928237623045599,
        0.049488978395084864,
        0.04946640876373203,
        0.04922123314375494,
        0.04877098844717916,
        0.048141285572974264,
        0.04735772404194522,
        0.046443875059279445,
        0.04542565404391785,
        0.044324109731767536,
        0.04315228881123074,
        0.0419189738381235,
        0.04063181657130443,
        0.0392911218374777,
        0.037894016249775085,
        0.036439691084689335,
        0.03492866679525361,
        0.033361190953309264,
        0.03174262389272803,
        0.030086250701036075,
        0.028407377800856403,
        0.026725647571410778,
        0.02506719421553287,
        0.023458099040790797,
        0.02192307049477268,
        0.02048357384226578,
        0.01915892697876102,
        0.017960148674355643,
        0.01689144848454106,
        0.0159519981254266,
        0.015136339380794851,
        0.014433563524765455,
        0.013829428503228514,
        0.01331162510460332,
        0.012864615077569726,
        0.012474148022578417,
        0.012126591649578017,
        0.011812157364278462,
        0.011519535716129601,
        0.01124029438653278,
        0.010967854900396815,
        0.010697702536041465,
        0.01042429520240165,
        0.010144552094191258,
        0.009856585090600492,
        0.009558487489786927,
        0.009247811885350564,
        0.008924125953155377,
        0.00858680203151538,
        0.008234143449323673,
        0.007865292211977171,
        0.007479985432984989,
        0.007077210190098317,
        0.006654916454788271,
        0.006213184273104049,
        0.005750290783910825,
        0.005265360786964159,
        0.004755808746335444,
        0.00422228822842974,
        0.0036615964492188353,
        0.0030736950682005593,
        0.0024557423856139777,
        0.001808498672315029,
        0.0011289328795918577,
        0.00041730703364262217,
        -0.0003279157832835236,
        -0.0011068858798869824,
        -0.001920721907568509,
        -0.002768807352878743,
        -0.003651638978338649,
        -0.004568314260020036,
        -0.0055193033622524205,
        -0.0065030394559226845,
        -0.007518649526799002,
        -0.00856470953690095,
        -0.009641145084351701,
        -0.010745002321289688,
        -0.01187486816002181,
        -0.013029267768420177,
        -0.01420653591160842,
        -0.015402405977358435,
        -0.016615187284407255,
        -0.017841933963931383,
        -0.019078668524113856,
        -0.020319445602104955,
        -0.021561396679085788,
        -0.022798149366226334,
        -0.02402330943339207,
        -0.0252294532060611,
        -0.026411657934755375,
        -0.027560942494824922,
        -0.028670143004310655,
        -0.029732576401773438,
        -0.030743134918116054,
        -0.03169441193016178,
        -0.032583068924185,
        -0.033406611032255146,
        -0.034164747318156316,
        -0.03485635443885248,
        -0.03548569846646298,
        -0.0360571158133356,
        -0.036576328459011036,
        -0.037051685227727456,
        -0.03749292197593431,
        -0.037908088341340546,
        -0.038308249223680216,
        -0.03870399736606782,
        -0.039105741949164455,
        -0.03952003699021486,
        -0.03995725618426999,
        -0.040424860679410875,
        -0.04092637930766871,
        -0.04146881017026624,
        -0.04205393043408021,
        -0.04268460099949026,
        -0.043365771201675694,
        -0.04409233630423393,
        -0.044875125208599896,
        -0.045709696130232895,
        -0.04660080865703806,
        -0.04755090891916613,
        -0.048567679507253284,
        -0.0496547681233059,
        -0.05082065012714343,
        -0.052076435527930495,
        -0.05343465807286985,
        -0.054908090909883786,
        -0.05651766371442659,
        -0.058289226234451694,
        -0.060259128963196296,
        -0.062487095047665385,
        -0.0650823171592423,
        -0.06824023569610489,
        -0.07230617306558917,
        -0.07785193838331839,
        -0.08571585529567576,
        -0.09693798421354502,
        -0.11251239508875506,
        -0.13298239855868477,
        -0.15802046440524062,
        -0.1863250667881705,
        -0.21571117588602973,
        -0.24326225570765514,
        -0.26526682050745354,
        -0.27737029936969737,
        -0.27569546659312655,
        -0.25804489791274177,
        -0.22466539739598979,
        -0.1783248523432444,
        -0.12302779170890402,
        -0.06258333465055725,
        7.230777333620733e-18
    ]
}

==> data/ldc_Re10000/profiles_2031984.json <==
{
    "ux(x=y=0)":[
        -5.133736807175259e-16,
        -0.0224757924536093,
        -0.04544931019611736,
        -0.06893785380753914,
        -0.09267226890410889,
        -0.11603311947791657,
        -0.13803468045326325,
        -0.15743413329299547,
        -0.1730437803852236,
        -0.1839855374713033,
        -0.18988194423502053,
        -0.1909289334186198,
        -0.1878046963535013,
        -0.18144003240525278,
        -0.17284296442801717,
        -0.16299441392887254,
        -0.15276875895221317,
        -0.14284495496786337,
        -0.13368499355735192,
        -0.12553664594029482,
        -0.11847913137084544,
        -0.11246703280327638,
        -0.10738850258240355,
        -0.10310199410426711,
        -0.09946089240352232,
        -0.09633042204058948,
        -0.09359930579074367,
        -0.09118026403805811,
        -0.08900792590705436,
        -0.08704257535765965,
        -0.08526358943971102,
        -0.08366865926867703,
        -0.08226860081285542,
        -0.08108670164475672,
        -0.08015415136842277,
        -0.07950005782766713,
        -0.07915177052327335,
        -0.07912794539691938,
        -0.07943304846035412,
        -0.08005807176664748,
        -0.0809613919171025,
        -0.0820728043413014,
        -0.08330273843854165,
        -0.08455765476688065,
        -0.08575410798290728,
        -0.0868294804243146,
        -0.08774496729692151,
        -0.0884943908137039,
        -0.08910058485324798,
        -0.08961581236137386,
        -0.09009982605511901,
        -0.0906194110899013,
        -0.09123781904196954,
        -0.09199917070403098,
        -0.0929152178890959,
        -0.09397397812071871,
        -0.09513197850541297,
        -0.09631416517112425,
        -0.09742510427102045,
        -0.098357043487527,
        -0.09898805498877664,
        -0.09921196813149179,
        -0.09896787279418297,
        -0.0982443346850959,
        -0.0970859441443018,
        -0.09559569309601215,
        -0.09390119395772902,
        -0.0921317195560365,
        -0.09040888107472148,
        -0.08882397700035428,
        -0.08743989332165412,
        -0.08628237844679428,
        -0.0853416613214039,
        -0.08458257525699203,
        -0.08394381253552011,
        -0.08334982288945422,
        -0.08272121775760233,
        -0.08198903030117083,
        -0.08109176009095163,
        -0.07998808478958737,
        -0.07865770895271336,
        -0.07709967494328822,
        -0.07532578681431887,
        -0.07336154695016461,
        -0.0712403565508155,
        -0.06899373687724089,
        -0.06664644357046447,
        -0.06422057534072012,
        -0.061724468927939403,
        -0.059151851086018385,
        -0.056490864781732,
        -0.05372346847213239,
        -0.05083693683406324,
        -0.047821702086683314,
        -0.04466188139001695,
        -0.041340419190588854,
        -0.0378614759276906,
        -0.03430358343408924,
        -0.030890484722108435,
        -0.028007267418300133,
        -0.026110663827679282,
        -0.02558175991781149,
        -0.026579670543817154,
        -0.029004350246905893,
        -0.03260873264749017,
        -0.0371219099418061,
        -0.04229667131971017,
        -0.04788168023565131,
        -0.05356224393429345,
        -0.05894829321841303,
        -0.063579661052098,
        -0.0670006665773397,
        -0.06883708205569625,
        -0.06888972242563313,
        -0.0671843928894463,
        -0.063992462953294,
        -0.05975556021023718,
        -0.05496708999689098,
        -0.050052750213754105,
        -0.045310977953512833,
        -0.04090711036495648,
        -0.03690400848064335,
        -0.03330462641111654,
        -0.03009467868552418,
        -0.027241782755670626,
        -0.02471334152638304,
        -0.022477999501966727,
        -0.020509095152167024,
        -0.018771147561762527,
        -0.01723776995134825,
        -0.01588373240321118,
        -0.014679314073375938,
        -0.013599638038573763,
        -0.012624196336720975,
        -0.011732271345909292,
        -0.01090467772548949,
        -0.010125233285882787,
        -0.009385443774754436,
        -0.008672527814444077,
        -0.007980286770572408,
        -0.007304803688363252,
        -0.006643695272959013,
        -0.005995755716700561,
        -0.005359404463897822,
        -0.004738283426390496,
        -0.004131717030215835,
        -0.003540923062174466,
        -0.002966549724411382,
        -0.0024094494736678533,
        -0.0018677494948979839,
        -0.0013379705169876855,
        -0.0008186643009065232,
        -0.0003033564641438054,
        0.00021621969838406577,
        0.0007484257398665586,
        0.0013023829254864918,
        0.0018904992158138975,
        0.0025257368708857583,
        0.003218722277409769,
        0.003980627921611315,
        0.004821671812800239,
        0.005748985113011811,
        0.006765064700490608,
        0.007870890210241966,
        0.009064004293138117,
        0.010334293665749048,
        0.01167010276064269,
        0.013056095742744432,
        0.014474145498359868,
        0.015901095873138628,
        0.017316729731242365,
        0.018700692463158416,
        0.02003260665269043,
        0.021295542359269875,
        0.022478792838721954,
        0.023574510818085762,
        0.024577417771116015,
        0.025489117531089168,
        0.02631511581058896,
        0.02706176572215905,
        0.027737146500733494,
        0.028354131263572547,
        0.028923693537474288,
        0.0294559091266875,
        0.029961320144832167,
        0.030452340306331413,
        0.030935933897560317,
        0.031419239328540675,
        0.03191012859893764,
        0.03241551979951911,
        0.03293822489097608,
        0.03348285125087584,
        0.03405571931465331,
        0.03465976869576082,
        0.03529797935199369,
        0.03597589217491246,
        0.03669965049472168,
        0.03747194728552967,
        0.03829750890800389,
        0.03918405774979163,
        0.04013506746485377,
        0.041153636326643296,
        0.042242550825213665,
        0.04340782451409649,
        0.044644742653159326,
        0.04595336314975385,
        0.04732937219847558,
        0.04876940306475975,
        0.05025947246995368,
        0.05179182327089546,
        0.05335472601116879,
        0.054931403837455726,
        0.05650631240038443,
        0.058064055534799854,
        0.05959059194343357,
        0.06106647315709889,
        0.06247996286415936,
        0.06382056470418708,
        0.06507619986619625,
        0.06624027684826647,
        0.06730929978822073,
        0.06828249322474607,
        0.06915948101953474,
        0.0699442956402571,
        0.07064274458629255,
        0.071262726142709,
        0.07180665213097209,
        0.07229046595018561,
        0.07271337594778243,
        0.07309254744948004,
        0.073423705960304,
        0.07373083152143425,
        0.07400040860991164,
        0.07426526731076093,
        0.07450860735441626,
        0.07476903838991063,
        0.07503352964001098,
        0.07536240362901268,
        0.07573672517650097,
        0.07628344293463121,
        0.07697943808220647,
        0.07809911001294667,
        0.07966253492185743,
        0.0822760877393721,
        0.0861384418942908,
        0.09252408534487515,
        0.10224902759405127,
        0.11759742678808886,
        0.1413438022824552,
        0.1771567728758895,
        0.2320455556502972,
        0.31187460176520904,
        0.42680226969942886,
        0.5817835997274491,
        0.7775029124221836,
        0.9999999999999998
    ],
    "uz(z=y=0)":[
        4.034328429989714e-26,
        0.022511022693319685,
        0.0442321261327937,
        0.06371501670616721,
        0.07971590062311165,
        0.09174653300681587,
        0.10008422629819838,
        0.1054676121602495,
        0.10870366558092895,
        0.11043790976501314,
        0.11108827993298184,
        0.11094341634674014,
        0.11020134745219473,
        0.10903161677276198,
        0.10758002923676321,
        0.10596862909514372,
        0.10429852888360723,
        0.10264409945134571,
        0.10105161727159248,
        0.09953468748765074,
        0.09808350514833289,
        0.09667076646493002,
        0.09525730818777572,
        0.09380579282226911,
        0.092292300219612,
        0.09070299500834843,
        0.08903510686151139,
        0.08730470863937329,
        0.08553455395557039,
        0.08374237186136915,
        0.08195030444880144,
        0.08018323490607812,
        0.07845327270333106,
        0.07676518845506083,
        0.07512858853463834,
        0.07354843520210505,
        0.07201981902165698,
        0.07054185950472695,
        0.06912229524787813,
        0.06776155568082362,
        0.06646070500845502,
        0.06523109264046585,
        0.06408803796368948,
        0.06304017436736227,
        0.06210493318014434,
        0.06130824489151525,
        0.06067362968671267,
        0.06022191530536293,
        0.05998381209282026,
        0.059987315964158634,
        0.06024959674284481,
        0.060780908960201475,
        0.06158696488422102,
        0.06265000848356644,
        0.06393238760536055,
        0.06538231358218316,
        0.06693792973155484,
        0.06851606193026932,
        0.07003557576529959,
        0.07142841795647509,
        0.07263798584676585,
        0.07362348361615656,
        0.07437939868991203,
        0.07492338528212295,
        0.07528700552176296,
        0.07551855065431937,
        0.07568471239539068,
        0.07584800378012882,
        0.07606481402339027,
        0.07639103125479195,
        0.07687409193940199,
        0.07753944387157352,
        0.0784014059790632,
        0.07946583724136998,
        0.0807201193367209,
        0.08213056449992857,
        0.08365755027970734,
        0.08525044212955296,
        0.08684147861710673,
        0.08835263881495746,
        0.08970366044346349,
        0.09080482980791994,
        0.09155835300860932,
        0.09187188167523228,
        0.09166155678711092,
        0.09085184062016997,
        0.08938757819018557,
        0.08724384504828259,
        0.0844230379560836,
        0.08095276790854997,
        0.07689055342709812,
        0.07231734473215393,
        0.06732590762898254,
        0.06201772941735054,
        0.056502534151909804,
        0.050886806331941516,
        0.04527178956182982,
        0.03974908350963968,
        0.0344027953935315,
        0.029299427488955504,
        0.024489566934994524,
        0.02001124968030244,
        0.01589139222900161,
        0.012142052921486419,
        0.008767351240079616,
        0.005768070508163906,
        0.003135292134197334,
        0.0008566132617983622,
        -0.0010825069535590024,
        -0.0026962073962013065,
        -0.0040056530611450305,
        -0.005029767839732266,
        -0.005784901256711612,
        -0.006291404073001263,
        -0.006568235548422801,
        -0.006635019439131802,
        -0.006504111589562817,
        -0.006195131956918661,
        -0.0057223450999987395,
        -0.005099692049746167,
        -0.00433765133294557,
        -0.003450856762009971,
        -0.002449447933208613,
        -0.0013412021898644546,
        -0.00013926535757872706,
        0.0011501528289157264,
        0.002517521636443072,
        0.0039530261680135095,
        0.0054444337199342566,
        0.006980189831108647,
        0.008545480779201996,
        0.010126369894214077,
        0.011702587512298667,
        0.013252662028978679,
        0.014753591038670784,
        0.01618192932083171,
        0.01750966590923984,
        0.018714318253238247,
        0.01977194954773054,
        0.020662240779640566,
        0.02136874010762133,
        0.021881915592336293,
        0.02219584085749639,
        0.02231173195690304,
        0.022236032119900318,
        0.021981323383415137,
        0.02156273086310877,
        0.021000111436531136,
        0.020314864391155592,
        0.019529229781408457,
        0.018664725488945367,
        0.017743498894378512,
        0.016783939356243265,
        0.015803275401193254,
        0.014815741234514915,
        0.013833870855990409,
        0.012865653449356694,
        0.011918540407434324,
        0.01099601465245228,
        0.010101189404987937,
        0.009234011159974522,
        0.008393798773178102,
        0.007579130142266063,
        0.006786836575072582,
        0.006014466716621507,
        0.005257764132068767,
        0.004514097359159216,
        0.003779396579070889,
        0.0030506690000336218,
        0.0023243618539469458,
        0.0015985205160261777,
        0.0008699784492807291,
        0.0001370177540299886,
        -0.0006024225069999468,
        -0.0013489067826131464,
        -0.0021044285800411802,
        -0.0028690381799732633,
        -0.003643708690023703,
        -0.004427950548480248,
        -0.005223147685707452,
        -0.006028337815496475,
        -0.0068434594697297365,
        -0.007668665706910688,
        -0.008504233126047863,
        -0.00934892634238472,
        -0.010203962725580473,
        -0.011067893263764485,
        -0.011942493631649538,
        -0.012825823055191402,
        -0.013719059595292828,
        -0.014622478660674492,
        -0.015535748338324424,
        -0.01645840898335201,
        -0.017391518982941917,
        -0.018334269772911745,
        -0.019286499631082095,
        -0.020247284083000625,
        -0.021217792257996703,
        -0.02219510327949065,
        -0.023179078963145184,
        -0.024168339141200052,
        -0.025162247874693875,
        -0.0261568046539375,
        -0.02715163652123633,
        -0.028144259333120602,
        -0.029132562001448023,
        -0.03011200918216501,
        -0.031083099682095782,
        -0.032042257618678564,
        -0.03298684164952023,
        -0.03391537152418453,
        -0.03482862431257262,
        -0.03572428446625596,
        -0.03660287133545107,
        -0.03746738107070627,
        -0.03832048002272271,
        -0.03916471397367592,
        -0.04000716257207541,
        -0.04085594178815556,
        -0.04171995427878505,
        -0.04260935401913503,
        -0.043540744041709954,
        -0.044527927412002684,
        -0.04558860964777731,
        -0.046742428648132835,
        -0.048013383528172554,
        -0.04942236228693113,
        -0.050992411980857584,
        -0.05275215677284722,
        -0.05472916128423361,
        -0.05695770002183462,
        -0.05949113907981276,
        -0.06241386618810841,
        -0.06587222866533261,
        -0.07010856659120301,
        -0.07552418261293674,
        -0.08271476840077135,
        -0.09250204982523386,
        -0.10590623238753624,
        -0.12402030757029218,
        -0.14778124771509094,
        -0.17763605090803913,
        -0.21315724565428446,
        -0.2527092192106449,
        -0.29331739392993583,
        -0.33081919218172445,
        -0.3604165456452349,
        -0.37740892206126186,
        -0.3781156832914137,
        -0.36073888284541905,
        -0.325666597182098,
        -0.27536199767843544,
        -0.2137169588943142,
        -0.14499890143716634,
        -0.07293942642989283,
        7.230804315317692e-18
    ]
}

==> data/ldc_Re10000/profiles_2074317.json <==
{
    "ux(x=y=0)":[
        -1.1569150874774907e-16,
        -0.027309550691681204,
        -0.0535849242061696,
        -0.07802265019796306,
        -0.1000298035515571,
        -0.11915345160455305,
        -0.13512737715746903,
        -0.1478698307989865,
        -0.15746323268446186,
        -0.16414357098335663,
        -0.1682160194037149,
        -0.17005347761977213,
        -0.17011088139136168,
        -0.1688641954702553,
        -0.16675678503744717,
        -0.16414102182549378,
        -0.1612877684794013,
        -0.15837543036309537,
        -0.15551670996222108,
        -0.15277172871529718,
        -0.15015807385683205,
        -0.14766258740194738,
        -0.1452583854423316,
        -0.1429132567088188,
        -0.1405844279445012,
        -0.1382316145830242,
        -0.13581871059238332,
        -0.13331870215409092,
        -0.13070187512930695,
        -0.12795263480283667,
        -0.1250686285364459,
        -0.12205525636502076,
        -0.11893181684497459,
        -0.11573448625641544,
        -0.11251984853422288,
        -0.10935449200535306,
        -0.10631451767734328,
        -0.1034839813097739,
        -0.10093644744349889,
        -0.09871690414353629,
        -0.09682986544439356,
        -0.09523772374593081,
        -0.09385005878565593,
        -0.09253658625828914,
        -0.09116136793170529,
        -0.08960951068234134,
        -0.08780891119419829,
        -0.08573965391369873,
        -0.08343830295541198,
        -0.08097295050040604,
        -0.07841386296803206,
        -0.07583247244724456,
        -0.07328246826135479,
        -0.07079242603689012,
        -0.06836417759852105,
        -0.06598992694125874,
        -0.06365183697343334,
        -0.061333523123886506,
        -0.05902599069269322,
        -0.05673168918683194,
        -0.054454823571957904,
        -0.05220716869583647,
        -0.05000941791128082,
        -0.0478862243522271,
        -0.04585793384349598,
        -0.04395008641511217,
        -0.0421904730787517,
        -0.040596424138190805,
        -0.039176592071818235,
        -0.03794247323157267,
        -0.03689492586551421,
        -0.0360209981340955,
        -0.03530505011952907,
        -0.03473661637085149,
        -0.03429256467225751,
        -0.03394932712883916,
        -0.03368984456419841,
        -0.03350264820741666,
        -0.033366651510696795,
        -0.03327248808714906,
        -0.03321726112211238,
        -0.03319601901213534,
        -0.03320030430251789,
        -0.03323180582706103,
        -0.03329164272112587,
        -0.033377012182589795,
        -0.03348470621025873,
        -0.033618590846650136,
        -0.03377784015569625,
        -0.033958029281405525,
        -0.034158810012821644,
        -0.03438112185993497,
        -0.03462011630577963,
        -0.0348721964441491,
        -0.035135518461817825,
        -0.03540833265469621,
        -0.03568317012062935,
        -0.03595641233287992,
        -0.03622493491648651,
        -0.03648400979899162,
        -0.036725059068413446,
        -0.03694421534555601,
        -0.037136211917728416,
        -0.03729365384702395,
        -0.03740775450887086,
        -0.037474221806712366,
        -0.03748496752317368,
        -0.03743120789291924,
        -0.03730601688274604,
        -0.03710438172631375,
        -0.03681866454263908,
        -0.036441251252562396,
        -0.03596986301495381,
        -0.03540125221222068,
        -0.034730923588076786,
        -0.03395698617092471,
        -0.03308051069031566,
        -0.03210095538279424,
        -0.03101540862913825,
        -0.02982575569049347,
        -0.028531404306296956,
        -0.027128311042870654,
        -0.02561441172039755,
        -0.02398839582486203,
        -0.022245046226548187,
        -0.020379127127128124,
        -0.018386099989677964,
        -0.016257975095675965,
        -0.013981481963802821,
        -0.011541370189679783,
        -0.008924994019036146,
        -0.0061179629094517745,
        -0.003117880927164075,
        6.017601316267303e-05,
        0.0033835086665051214,
        0.006802896373913667,
        0.010254195276776007,
        0.013664584924089113,
        0.016965016330501834,
        0.020097236387777266,
        0.023013554844238497,
        0.025684357559355477,
        0.028098668923738846,
        0.030258816757870087,
        0.032175187835367186,
        0.03386615878950559,
        0.03535670774443385,
        0.03666931467544675,
        0.037827459010918774,
        0.03885438631252399,
        0.039773363632090046,
        0.04060108235688418,
        0.04135493519221075,
        0.04205031035766299,
        0.04269793592907535,
        0.04330399106558532,
        0.04387456786445219,
        0.044412684498330274,
        0.044916188154690014,
        0.04538336477133005,
        0.04581140198082106,
        0.04619700340789688,
        0.04653232742696588,
        0.04681477379269278,
        0.04703977982455929,
        0.04720346362949708,
        0.04730053347080271,
        0.047330900829923535,
        0.047293766546068094,
        0.04718466641245578,
        0.04700547850280892,
        0.04675659800413923,
        0.04643798156897455,
        0.046047560217320566,
        0.04558952542845593,
        0.045062098252491266,
        0.04446609681569089,
        0.043801187501806366,
        0.04307190003383227,
        0.04227868297020219,
        0.04142571091871802,
        0.04052113664181738,
        0.03957465534900629,
        0.038596275614357176,
        0.037601491055232396,
        0.036608762678595176,
        0.035636271889178256,
        0.034703250786468104,
        0.03383249008941824,
        0.03304601388438648,
        0.03236192648865295,
        0.03179996818589671,
        0.031377894658543605,
        0.03110797765980682,
        0.030996669216275953,
        0.031049372636097826,
        0.0312651159487138,
        0.03163697247874085,
        0.0321525798821313,
        0.03280312018217515,
        0.033568153235605205,
        0.03443441104715584,
        0.03538136231494238,
        0.036396376101228874,
        0.03745818102034437,
        0.038555045821735356,
        0.03966829862558838,
        0.040788040198136685,
        0.04189775184155678,
        0.04299116038111281,
        0.0440611039696484,
        0.04510342980344583,
        0.046120096654425465,
        0.047112628367219425,
        0.04809353357122841,
        0.049063840996727184,
        0.050041017836872655,
        0.05103108476539497,
        0.05204715663772562,
        0.053092317358759133,
        0.05417635939185886,
        0.0552981882046963,
        0.056454348958536904,
        0.0576394185500564,
        0.05883966278232325,
        0.060040594957191634,
        0.061217677604624696,
        0.06235410481032838,
        0.06341924837524594,
        0.06439507519320943,
        0.06525445699836825,
        0.06598690201038569,
        0.06657330200175067,
        0.06702002328978432,
        0.06731885919231051,
        0.06750374471611419,
        0.0675778855136453,
        0.06760349372393774,
        0.06762120459250388,
        0.06770776490956866,
        0.06799359178581242,
        0.06861056393281054,
        0.06970729695946777,
        0.07179203014166761,
        0.0750023665214461,
        0.08070272916916675,
        0.08950935713608986,
        0.10382182104529657,
        0.1267902599311945,
        0.16236261252310033,
        0.21815064025109387,
        0.30041282954136767,
        0.418734009851243,
        0.5772476520393692,
        0.7756771514636371,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        1.4461458478003023e-17,
        0.0223954527059602,
        0.043848512907980315,
        0.0635204067712297,
        0.08071768200837444,
        0.09498120775703019,
        0.10612491902041184,
        0.11424831669670642,
        0.11967180919512455,
        0.12285264213612837,
        0.12429011995024274,
        0.12444672270421102,
        0.12368275033037077,
        0.12225332024913593,
        0.12032807520742471,
        0.11801340120671458,
        0.11538728481440419,
        0.11252512283467338,
        0.10949868115826597,
        0.10637294056037092,
        0.10320792282316948,
        0.10004634301856459,
        0.09690985575143893,
        0.09380827647789325,
        0.09074977155252316,
        0.08773743540438497,
        0.08477888525122916,
        0.08189368609645703,
        0.07910653872270461,
        0.07643900057804033,
        0.07391684702474632,
        0.07156813138943921,
        0.06941051096583722,
        0.06745289940588814,
        0.06570554367758474,
        0.06416961788167147,
        0.062831469192005,
        0.0616722024565749,
        0.060674160427628326,
        0.059805361738714244,
        0.05902996537790911,
        0.058318797666481244,
        0.05764816039821601,
        0.056986175488805794,
        0.056310836993549135,
        0.055612173737427335,
        0.054877865694243494,
        0.054090454696162076,
        0.053247246561510954,
        0.05234733383675269,
        0.051380017304582457,
        0.050336682269818876,
        0.04922270121994143,
        0.04803540910737043,
        0.04676853004208527,
        0.04542741255748359,
        0.04402772980291362,
        0.042574841094139414,
        0.04108226224506992,
        0.039577872666824845,
        0.03808927822259931,
        0.03663622050663514,
        0.035248367454075696,
        0.033960257876097556,
        0.032792575463420556,
        0.03175977983162153,
        0.030883304101134643,
        0.030176829498521712,
        0.029640514856632036,
        0.029278504993005577,
        0.02910281385006794,
        0.0291176603550185,
        0.02932842712089984,
        0.029755049747320045,
        0.030419432510226843,
        0.031337332146351544,
        0.032532490963979255,
        0.0340279410169052,
        0.03583054474165213,
        0.037925846126010285,
        0.04027864153176073,
        0.04281406889114625,
        0.04541026133741987,
        0.04791302358299334,
        0.05015876179766281,
        0.051988793049188055,
        0.05328088429520254,
        0.053979733940763434,
        0.05409837623385847,
        0.053701862541525924,
        0.052898585298591996,
        0.05181598072862814,
        0.050572988080895526,
        0.04926437560910865,
        0.04796391342496232,
        0.04672115751124142,
        0.04555824090279161,
        0.044484458302394184,
        0.043504317770872214,
        0.04261354964416856,
        0.041801110689464134,
        0.04106070062802803,
        0.04038708849176762,
        0.039769693609999615,
        0.03920028113703672,
        0.03867461685264635,
        0.03818738277960917,
        0.037729203772330015,
        0.03729544478177022,
        0.036882776021429226,
        0.0364837346122782,
        0.03609101700295898,
        0.035701246257627536,
        0.035309325090262716,
        0.03490677571803732,
        0.03448814037451254,
        0.0340500491701358,
        0.033585056025914446,
        0.03308620830236831,
        0.032550244342857464,
        0.03197272549674301,
        0.03134705754222203,
        0.030669729073956188,
        0.02993919142587893,
        0.02915229252708306,
        0.028305516132883214,
        0.027400422700582513,
        0.0264375279442723,
        0.025416679274927353,
        0.024340516895911195,
        0.023214554705075847,
        0.02204353330625694,
        0.020831057464840732,
        0.019586769622090626,
        0.01831912393712855,
        0.017035917326629728,
        0.015746907493506403,
        0.0144641527030072,
        0.013197344132030648,
        0.011956031781896314,
        0.010751096660901755,
        0.009591176303104753,
        0.008481942543029789,
        0.007426051301628732,
        0.006424496340811603,
        0.00547072610967567,
        0.004551989820796413,
        0.003650539906343362,
        0.002743603470665106,
        0.0018017615805374805,
        0.0007966883880580776,
        -0.0002978456878970446,
        -0.0014995737838765315,
        -0.0028175131389199734,
        -0.004245294163174678,
        -0.005764647704655214,
        -0.007346380451378781,
        -0.00895750566228709,
        -0.010561841860968004,
        -0.01212818415299827,
        -0.013631002339108916,
        -0.015054802194897911,
        -0.01638890043871589,
        -0.017631998083599817,
        -0.01878645293902124,
        -0.019859380716881758,
        -0.020857551298278234,
        -0.021790469793821023,
        -0.022666485309560943,
        -0.023493691101600427,
        -0.024277986433937797,
        -0.025026143721941334,
        -0.025742636833881626,
        -0.026431400617800672,
        -0.02709484312443328,
        -0.027736489762756153,
        -0.028357538989792964,
        -0.02895949341655365,
        -0.02954322537701896,
        -0.03011062723349649,
        -0.030661621859893233,
        -0.031197020330486,
        -0.03171767505388513,
        -0.03222479689781288,
        -0.032718161483960416,
        -0.03319898322869999,
        -0.03366828642624733,
        -0.03412725448525694,
        -0.03457580904763683,
        -0.035016248501238155,
        -0.035449276291775265,
        -0.0358763281188069,
        -0.036297821764915715,
        -0.03671701299797248,
        -0.03713364907364444,
        -0.03754994271945502,
        -0.037966823762616966,
        -0.038387492279525225,
        -0.03881117195310781,
        -0.03924069995188787,
        -0.0396769596012056,
        -0.04012302200822244,
        -0.040577234522520864,
        -0.041042593687361587,
        -0.04152047702992902,
        -0.04201165087932071,
        -0.04251414529991101,
        -0.04303224456670003,
        -0.04356555846243392,
        -0.044110118909358044,
        -0.044670260440837835,
        -0.045244918587364354,
        -0.04583037889962305,
        -0.046429247588502524,
        -0.0470384967357331,
        -0.04765883017578293,
        -0.048288017128083664,
        -0.0489249439899111,
        -0.049569641942564795,
        -0.05022089334359782,
        -0.050875766048367056,
        -0.05153880869570413,
        -0.05220751764829781,
        -0.052884421693429134,
        -0.05357246261129196,
        -0.054278419964723615,
        -0.055010935081676135,
        -0.055782269770333036,
        -0.056615875543107354,
        -0.057544569484767376,
        -0.05861593155992477,
        -0.05990389146703522,
        -0.06151725348789191,
        -0.06361185602255467,
        -0.06641153265275375,
        -0.0702321850119214,
        -0.07550994929126169,
        -0.08282456569631762,
        -0.09293093748848275,
        -0.10674689562423356,
        -0.1252972391103916,
        -0.14953722501361288,
        -0.1800168546218311,
        -0.21636574479427437,
        -0.2567269055094641,
        -0.29740043189025583,
        -0.33307251827798656,
        -0.3577152524606562,
        -0.36604233241535766,
        -0.3549004699276683,
        -0.3239556283602631,
        -0.2757007895175654,
        -0.21455046754487125,
        -0.1455308153559937,
        -0.07308034430433753,
        2.169267804908904e-17
    ]
}

==> data/ldc_Re10000/profiles_2116650.json <==
{
    "ux(x=y=0)":[
        4.627688557025322e-16,
        -0.018690341480209302,
        -0.036736932850581834,
        -0.05286309235425298,
        -0.0664740103801718,
        -0.07762509606646502,
        -0.08667648978019618,
        -0.0941014644314676,
        -0.1003531131586452,
        -0.10584774420817067,
        -0.11090857866506408,
        -0.11574454106134388,
        -0.12048267372470219,
        -0.12518921612553155,
        -0.12992086013138107,
        -0.13474328867231983,
        -0.13972023044973086,
        -0.14488216020254494,
        -0.15026679049755742,
        -0.1558638423368522,
        -0.16160856704862267,
        -0.16738861392366206,
        -0.17303796574553612,
        -0.1783474828799179,
        -0.1830825870576586,
        -0.1870224423491156,
        -0.18999549255356696,
        -0.1919193535236477,
        -0.19279080127551138,
        -0.19264571859074014,
        -0.19153151851680836,
        -0.18953693281484657,
        -0.18677360962924444,
        -0.18337003731045629,
        -0.17945437534616693,
        -0.17514619045694166,
        -0.1705467785799346,
        -0.16574715155847203,
        -0.16082902745662467,
        -0.15586387212629296,
        -0.15091523897548467,
        -0.1460375415246129,
        -0.1412595504069378,
        -0.13659255415487132,
        -0.13203681691567726,
        -0.12759708233896336,
        -0.12328211630710337,
        -0.11912090228665474,
        -0.11516143360328751,
        -0.11145204783528512,
        -0.10802179534437142,
        -0.10487859026102557,
        -0.10199985198753583,
        -0.09933577281119207,
        -0.09682059335133096,
        -0.09439454002581461,
        -0.09199602033802985,
        -0.08957172797845979,
        -0.08707690668931316,
        -0.08448325189339867,
        -0.08176442397750021,
        -0.07890353910542196,
        -0.07589548839255521,
        -0.07274532208643249,
        -0.06946160548123746,
        -0.06606519352333401,
        -0.06258918091483165,
        -0.05907094307971788,
        -0.05555245452907118,
        -0.05208460504154121,
        -0.04871958992301324,
        -0.04550312772260703,
        -0.04247797140375662,
        -0.03968317521700799,
        -0.037143638072126325,
        -0.03487128809632312,
        -0.032871003357129114,
        -0.031139080305224817,
        -0.02965727017202982,
        -0.028403653486819405,
        -0.027356061928891826,
        -0.026488475810979864,
        -0.025771357382503905,
        -0.02518144520611353,
        -0.024698802707712644,
        -0.0243016340173777,
        -0.023970771168504216,
        -0.02369488809041112,
        -0.023461113355735978,
        -0.023256531454340628,
        -0.023072311707263614,
        -0.022903498682750368,
        -0.02274104308792063,
        -0.022577426439733185,
        -0.022410105439778102,
        -0.02223470547679998,
        -0.02204411615788381,
        -0.021834851984794103,
        -0.021606396564988736,
        -0.02135358911454151,
        -0.02107277582154955,
        -0.020763744518717066,
        -0.02042703082144381,
        -0.020059397260876088,
        -0.019662812444377682,
        -0.01924052079197375,
        -0.018795983977595493,
        -0.018330284532021943,
        -0.017851236702330887,
        -0.01736458108743083,
        -0.016875501116612197,
        -0.016387651670726814,
        -0.0159090744081644,
        -0.015442018317336891,
        -0.014986911234877774,
        -0.014542729732080218,
        -0.01410890941386853,
        -0.013676419506012226,
        -0.013236986173519929,
        -0.012780285080005024,
        -0.012296229998552613,
        -0.011768834442832443,
        -0.011189283479753865,
        -0.01054911682795183,
        -0.009843596108599549,
        -0.009070520300135804,
        -0.00823795228606145,
        -0.007356970227052353,
        -0.006443295993948734,
        -0.005516026412007833,
        -0.004600357062579867,
        -0.003719374853420705,
        -0.0028940533049562752,
        -0.002147607429971595,
        -0.0014985110538515663,
        -0.0009596513156097041,
        -0.0005409374058793719,
        -0.000250314255214498,
        -8.739538148244914e-05,
        -4.609165967381156e-05,
        -0.00011880553338375842,
        -0.0002915733230314312,
        -0.0005422237238023365,
        -0.0008449682760663774,
        -0.0011714583139278813,
        -0.0014861022339671586,
        -0.001748769955860372,
        -0.0019203366415708899,
        -0.001961523296997687,
        -0.001833981794347681,
        -0.0015061498071545529,
        -0.0009586654142165591,
        -0.0001792180390718273,
        0.0008347944062644703,
        0.0020750515923513226,
        0.0035235684143370264,
        0.005161170327414701,
        0.006962997245402089,
        0.008900867075432226,
        0.01094658649876498,
        0.013075064674356178,
        0.015260365828435095,
        0.01747623076105118,
        0.019700954592122233,
        0.02191427517631912,
        0.024095250062990188,
        0.026224337110769887,
        0.028286261061665242,
        0.030265816001551447,
        0.03214674315406222,
        0.03391717977017191,
        0.03556762209335649,
        0.037088223014365054,
        0.038470283374655696,
        0.03970963122277223,
        0.040803418953496366,
        0.04174564716105272,
        0.04253698861743261,
        0.043175584878629915,
        0.04366229471910706,
        0.04399414267248833,
        0.044173535640954595,
        0.044204255943679154,
        0.0440839254620934,
        0.043823407430482665,
        0.0434245468268755,
        0.04290488853712626,
        0.04226474363041941,
        0.04153260069924152,
        0.04071128601721741,
        0.03983238087194309,
        0.03890281461296419,
        0.03795601980848453,
        0.037005054025364,
        0.03608157251641954,
        0.035205023419595305,
        0.034413244587829614,
        0.03373078152075834,
        0.03319324012857501,
        0.0328373983416095,
        0.03269357160860835,
        0.032799158555568614,
        0.03317499234259938,
        0.033850080178682816,
        0.03482605674313776,
        0.0360946300872636,
        0.03763218510296544,
        0.039382462876183716,
        0.04128120842206354,
        0.04323770340942389,
        0.04517595090810801,
        0.04701109219714757,
        0.04869423716079068,
        0.05019910944330495,
        0.051536216023089665,
        0.05273818765965262,
        0.05386054742708799,
        0.054966846719046544,
        0.05611487276371273,
        0.057351826152402544,
        0.058713093689930405,
        0.06021751031049748,
        0.06186722181220143,
        0.06366256604617054,
        0.0655871956048598,
        0.06763462950346019,
        0.0697770706393835,
        0.07201118964791393,
        0.07430547629925638,
        0.07665582299308257,
        0.0790295077993044,
        0.08142698985870434,
        0.0838117884822349,
        0.08619099824107672,
        0.08852806879209833,
        0.09084042028137097,
        0.09309047030884524,
        0.09531051071494799,
        0.09746536763820088,
        0.0996047774907122,
        0.1016913987195772,
        0.10382832115684487,
        0.10594370453606841,
        0.10835915467355062,
        0.11091908213521565,
        0.11480655833984384,
        0.12014600840958307,
        0.12940420510590755,
        0.14515603952604922,
        0.17192728843483096,
        0.21873845837119701,
        0.29280895941663276,
        0.4068494359546188,
        0.5658468101513018,
        0.7690730710743466,
        0.9999999999999993
    ],
    "uz(z=y=0)":[
        7.230661140941016e-18,
        0.03201440658696851,
        0.061067702275002946,
        0.08601589883331882,
        0.10613516900109235,
        0.12099813701359564,
        0.13074674141996853,
        0.13606513247636956,
        0.13789360576403176,
        0.13716125131173185,
        0.1346607321451274,
        0.13104673466533967,
        0.12683035633846632,
        0.12238150207451236,
        0.11791228084036853,
        0.11350973099695774,
        0.10918952072284129,
        0.10496324337312486,
        0.1008641947985223,
        0.09695376469176327,
        0.09330755804860949,
        0.0899977808239775,
        0.08708156768735598,
        0.0845945500507316,
        0.08255190770583357,
        0.08094309898392284,
        0.07973977635939396,
        0.07890032087771769,
        0.07837375244799073,
        0.07810332037855737,
        0.07803330287136873,
        0.07811639638126532,
        0.07830455201296835,
        0.07854989167184494,
        0.07882428958673321,
        0.0791024355151792,
        0.07935382443823916,
        0.07956050781885149,
        0.07971546515540166,
        0.07980170370956337,
        0.07980480722540069,
        0.07972152899616969,
        0.07954591295522334,
        0.07926533697983193,
        0.07887431911780073,
        0.07837141324412447,
        0.07775146196471057,
        0.07700532841030913,
        0.07613409473899325,
        0.07513851591078337,
        0.07401675819282093,
        0.07276834757175352,
        0.07140422849686766,
        0.06993225124392355,
        0.06836005988579695,
        0.06670328722946561,
        0.06498588606658234,
        0.06322545804116263,
        0.06144310880362238,
        0.05967044865460505,
        0.05793703098939609,
        0.05626446254093449,
        0.05468132573815301,
        0.053218242561533506,
        0.051894280535220695,
        0.05072186167260397,
        0.04971926609593039,
        0.048892432258464784,
        0.04823333570363098,
        0.04773117501049196,
        0.04737352673442917,
        0.04712960395543473,
        0.04696513624033467,
        0.046850766428220066,
        0.046758175119290424,
        0.04665599190429266,
        0.04653001775864302,
        0.04637982821164696,
        0.04620843015391253,
        0.04602192421407158,
        0.045838524486059,
        0.04566998807418224,
        0.04551910058829863,
        0.04538480390635817,
        0.04526922355657003,
        0.04516393567922116,
        0.045058053557696626,
        0.04494673425253054,
        0.04482751861960512,
        0.04469103679726349,
        0.0445325711470131,
        0.044352430101037385,
        0.04414780724420599,
        0.043911133693130884,
        0.043641316482607655,
        0.04333788422511334,
        0.04299468622643224,
        0.042606392078589427,
        0.042173523319342696,
        0.04169317019441104,
        0.04116119195092069,
        0.04057636189237433,
        0.039941852540950076,
        0.03925579696755097,
        0.03851946623618007,
        0.03773740025135074,
        0.03691444725142519,
        0.036051765154472414,
        0.03515540576508542,
        0.034232050342531,
        0.03328604562552251,
        0.03231997935456872,
        0.03134056634182068,
        0.030352436185546845,
        0.02935688964076311,
        0.028356771430297613,
        0.027355915225278905,
        0.02635461214760623,
        0.02535170027504277,
        0.024348548669860363,
        0.02334436796251708,
        0.022335573322016796,
        0.021319862020396128,
        0.020295314937579717,
        0.01925976682225196,
        0.018207935951209384,
        0.017140164988564032,
        0.01605684830083549,
        0.01495779695499873,
        0.013845825460608894,
        0.01272834916389607,
        0.011612402212050047,
        0.01050549933647538,
        0.009418682133002478,
        0.00836402241492964,
        0.007351168377869492,
        0.006388846930283877,
        0.005487050150504954,
        0.004651778171463118,
        0.003885534897370157,
        0.0031891557500419655,
        0.0025619645941662673,
        0.001997732851342402,
        0.0014885881246957374,
        0.0010251914168351469,
        0.0005965455253745046,
        0.0001883286766602027,
        -0.00021292997283747558,
        -0.0006202042944117994,
        -0.001047923574398151,
        -0.0015093395137590687,
        -0.0020165114029666808,
        -0.0025790438026508764,
        -0.0032073877612765287,
        -0.003908380669257395,
        -0.00468730764588346,
        -0.005546214058888115,
        -0.006487508689279093,
        -0.0075081037138912815,
        -0.008603566943651013,
        -0.00976579760945562,
        -0.010985215406653513,
        -0.012247938567831608,
        -0.013538364199563167,
        -0.01484067424351827,
        -0.016137739393724468,
        -0.017412159601161308,
        -0.018647268406679615,
        -0.01982932248054074,
        -0.02094716170346889,
        -0.02199219958807203,
        -0.022961403869212336,
        -0.023854186216543453,
        -0.02467347528823726,
        -0.02542416462265471,
        -0.026115545023777987,
        -0.026755618913937483,
        -0.027354907120289988,
        -0.02792270334278269,
        -0.02846994490777256,
        -0.029003715402018036,
        -0.02953242639733617,
        -0.0300621006059865,
        -0.030597926693020545,
        -0.03114202487125276,
        -0.031697730833584147,
        -0.03226486248515343,
        -0.03284368904623061,
        -0.03343096642235475,
        -0.034026984349942564,
        -0.034626640611883766,
        -0.035228353250822256,
        -0.03582700153621565,
        -0.03642182560177831,
        -0.03700816755876736,
        -0.03758422212358307,
        -0.03814805385631444,
        -0.038700115023444843,
        -0.03923754155217435,
        -0.039762922164855025,
        -0.04027557650194009,
        -0.0407788803643265,
        -0.04127088665026999,
        -0.04175711995148951,
        -0.04223728904101896,
        -0.042714663999579384,
        -0.043188036780675475,
        -0.04366359723031872,
        -0.04414009757074123,
        -0.044619977167973154,
        -0.045104607582663436,
        -0.0455991356705438,
        -0.04610282482431179,
        -0.046619849905496315,
        -0.04715460228062098,
        -0.04771197648641008,
        -0.04829371395807512,
        -0.04890787109570594,
        -0.04956040852195693,
        -0.050256432098753516,
        -0.05100135768363116,
        -0.05180507678990882,
        -0.052672136421392714,
        -0.05360892215639777,
        -0.05462367136341408,
        -0.055728921795023915,
        -0.056937488276622095,
        -0.05827835512862572,
        -0.05980420801129404,
        -0.06160631585068448,
        -0.06383509985496055,
        -0.06673441901839496,
        -0.07066283275820494,
        -0.07610339739589082,
        -0.08365746781893485,
        -0.09400638002531164,
        -0.10783545248201568,
        -0.1257612827508732,
        -0.14823853913653173,
        -0.17543725141931588,
        -0.2070797916723265,
        -0.24227331829064735,
        -0.27935582860238545,
        -0.31594461343673014,
        -0.3491463889350953,
        -0.3757655482042364,
        -0.39274832915607677,
        -0.3973357065468351,
        -0.38757037197154043,
        -0.36277486058417324,
        -0.32365658824513927,
        -0.27207039611925665,
        -0.21070865144139253,
        -0.14290913684877016,
        -0.07189890507747074,
        -1.4461876405871522e-17
    ]
}

==> data/ldc_Re10000/profiles_2116666.json <==
{
    "ux(x=y=0)":[
        -4.483074661291273e-16,
        -0.018627489034061737,
        -0.03661691235417194,
        -0.052699343215307136,
        -0.06628416855385433,
        -0.07742645470341043,
        -0.08648471081885313,
        -0.09393103545381222,
        -0.10021695770153878,
        -0.10575539072067698,
        -0.11086587729940887,
        -0.11575423473886995,
        -0.12054420303536056,
        -0.12530134699131273,
        -0.1300821775105766,
        -0.1349524525601951,
        -0.13997600618735723,
        -0.1451837106673011,
        -0.15061162858444802,
        -0.1562470117617357,
        -0.16202116749412435,
        -0.16781693630568983,
        -0.17346379321341465,
        -0.1787492354534792,
        -0.1834377458859008,
        -0.18731124718654676,
        -0.1902038614498791,
        -0.19204176570813491,
        -0.19282933981338796,
        -0.19260608563198545,
        -0.19142350890672782,
        -0.18937356348127912,
        -0.18656942059361714,
        -0.18313912790799866,
        -0.17920892827493612,
        -0.174895659304597,
        -0.17029791631375368,
        -0.16550483344466735,
        -0.16059638746696933,
        -0.15564237207731152,
        -0.15070509450792186,
        -0.14583778885497187,
        -0.14106829549927857,
        -0.1364074261737975,
        -0.13185544130793483,
        -0.12741736601204942,
        -0.1231024661290338,
        -0.11894040408516587,
        -0.11497986936735569,
        -0.11126985364888137,
        -0.10783978978723704,
        -0.10469782629756484,
        -0.101821503677767,
        -0.09916107213283175,
        -0.09665085487382273,
        -0.09423111275116255,
        -0.09184035069080965,
        -0.08942533312538269,
        -0.08694141396037043,
        -0.08436038688319512,
        -0.08165599899215914,
        -0.07881133420528932,
        -0.07582120911121133,
        -0.07269048762383051,
        -0.06942744147069259,
        -0.06605250169279878,
        -0.06259824712516211,
        -0.059101429088996835,
        -0.05560334299282347,
        -0.052154209012781776,
        -0.04880557361597087,
        -0.04560262307973681,
        -0.04258772445559581,
        -0.03979973345508169,
        -0.03726358255743626,
        -0.034991384208477694,
        -0.032988386470446995,
        -0.03125137217099528,
        -0.029762628065996995,
        -0.028500785496990408,
        -0.027444181892360028,
        -0.026567240416441998,
        -0.02584076722109144,
        -0.025241764948615925,
        -0.024750478948205347,
        -0.02434521592600144,
        -0.024006882081317155,
        -0.02372415581442681,
        -0.02348417430061957,
        -0.023273994682719353,
        -0.023084749018772298,
        -0.022911449208441563,
        -0.02274500176139054,
        -0.022577846679274413,
        -0.022407401093806102,
        -0.022229247783775295,
        -0.022036249098962808,
        -0.02182487687209671,
        -0.021594589284428953,
        -0.021340199220360893,
        -0.021058023029261817,
        -0.020747827570164124,
        -0.020410129204246646,
        -0.020041662323399427,
        -0.019644386351196398,
        -0.019221518414246568,
        -0.018776508789269085,
        -0.018310416147262705,
        -0.01783103735981697,
        -0.017344094470327247,
        -0.016854749239001304,
        -0.016366638864438808,
        -0.015887783182511776,
        -0.015420409709692615,
        -0.014964933149446575,
        -0.014520309681207119,
        -0.014085969878481121,
        -0.013652874171321792,
        -0.013212756533501091,
        -0.0127553034621905,
        -0.01227045675731929,
        -0.011742262149468054,
        -0.011161954506326616,
        -0.010521119877493917,
        -0.009815080824118392,
        -0.009041680446294054,
        -0.008209027211171123,
        -0.007328220846823669,
        -0.006414994232824233,
        -0.005488427417923565,
        -0.004573686565452652,
        -0.003693805047098185,
        -0.0028697025328427513,
        -0.0021245300248392096,
        -0.0014767026125021086,
        -0.0009390632128460774,
        -0.0005214890882912145,
        -0.00023192031570791556,
        -6.99777990505134e-05,
        -2.9610936996342884e-05,
        -0.00010326441113788076,
        -0.0002770297888464174,
        -0.0005288056629360327,
        -0.0008328664997212041,
        -0.0011609346776875974,
        -0.0014774831775225396,
        -0.0017424356156179061,
        -0.0019166993608660413,
        -0.001960999050747393,
        -0.0018369533991800559,
        -0.001512927997642643,
        -0.0009694615220001262,
        -0.0001941244808824293,
        0.0008157991712099975,
        0.0020520996822020643,
        0.0034968780834395965,
        0.005131046711880051,
        0.006929787021942227,
        0.00886497285152001,
        0.010908422737702024,
        0.013035085954195327,
        0.015219025235793715,
        0.01743400501823264,
        0.01965832451275544,
        0.021871735588040335,
        0.02405329235551732,
        0.02618344936226718,
        0.02824692389155893,
        0.03022848598460822,
        0.032111854078875894,
        0.0338851200505608,
        0.03553874328094456,
        0.037062828264475545,
        0.03844862439845119,
        0.039691918973846385,
        0.04078980658168925,
        0.04173627239271713,
        0.04253194855214338,
        0.04317492397292516,
        0.04366606461161158,
        0.044002320314424075,
        0.044186086876527884,
        0.044221031808072395,
        0.0441047404413951,
        0.04384798432562156,
        0.04345252519144087,
        0.042935858252187716,
        0.04229827339136126,
        0.04156820710071741,
        0.040748461406160084,
        0.03987069869924269,
        0.038941771725243886,
        0.03799516904752991,
        0.03704399913547531,
        0.036119827544336805,
        0.03524217801236389,
        0.03444878880105317,
        0.03376423469889989,
        0.03322405319211806,
        0.032865019147627746,
        0.03271741483989189,
        0.03281864842082692,
        0.03318958501946931,
        0.033859315848887704,
        0.03482956052465455,
        0.03609225906149479,
        0.037623944575218934,
        0.03936863593650452,
        0.04126229528162043,
        0.04321441306726815,
        0.04514911870937349,
        0.046981626634422596,
        0.04866305079833401,
        0.05016705456144968,
        0.051504104175908325,
        0.052706760282542287,
        0.053830534548018096,
        0.05493894415693381,
        0.05608974201959829,
        0.05733010016953257,
        0.05869528916980848,
        0.06020408795792067,
        0.061858453883708996,
        0.06365865880052139,
        0.06558813534374248,
        0.06764032964824798,
        0.06978726696714073,
        0.07202553689724676,
        0.07432353355137879,
        0.0766771002974688,
        0.07905351123382069,
        0.08145321881229572,
        0.08383982365970372,
        0.0862204368784425,
        0.0885586372033395,
        0.09087183124853229,
        0.09312256910013961,
        0.09534305544367294,
        0.09749822282805332,
        0.09963763861496583,
        0.10172408695916467,
        0.10386051062099612,
        0.10597533992101194,
        0.10839032423461113,
        0.11094990707414666,
        0.1148389482949263,
        0.12018060485761155,
        0.1294434792007675,
        0.14520219165563497,
        0.17197945379848334,
        0.21879544696010464,
        0.2928660799812407,
        0.40690064161359507,
        0.5658869285832887,
        0.7690954614715684,
        0.999999999999999
    ],
    "uz(z=y=0)":[
        7.230660688611066e-18,
        0.03202071605712336,
        0.06108100732674013,
        0.08602844685226839,
        0.10613186086184977,
        0.12096260971158113,
        0.13066712684381368,
        0.1359370512237841,
        0.13772013834708904,
        0.13695148590831474,
        0.13442731001797928,
        0.130802979862986,
        0.12658771690454618,
        0.12214799533275204,
        0.11769236738138027,
        0.11330570175964462,
        0.10900311359666531,
        0.1047965459383704,
        0.10071976956628297,
        0.09683415338368283,
        0.09321459507927062,
        0.08993211034483183,
        0.08704243159047521,
        0.08457978294557016,
        0.08255818662953307,
        0.08096623995533676,
        0.07977515170138641,
        0.07894328117804773,
        0.07841992592704057,
        0.07814886039114588,
        0.07807499523657084,
        0.07815169723503058,
        0.0783315881607383,
        0.07856737916371795,
        0.0788315053458855,
        0.0790990371475344,
        0.07933978637235506,
        0.07953603924536773,
        0.07968093495908973,
        0.07975758340130329,
        0.07975166404017572,
        0.07965999137006569,
        0.07947665556190867,
        0.07918906861297946,
        0.07879177390526781,
        0.07828335146635883,
        0.0776586506488753,
        0.0769085409253828,
        0.07603410826547538,
        0.07503610528233627,
        0.07391268394665661,
        0.07266337784801129,
        0.07129910738022906,
        0.06982769857117577,
        0.06825677445081438,
        0.06660193488221772,
        0.06488709238068797,
        0.06312978758189974,
        0.061351074303825096,
        0.05958247910382206,
        0.05785348260513106,
        0.0561855837664661,
        0.0546072662147774,
        0.0531490319743609,
        0.05182982430753294,
        0.05066192969811901,
        0.04966349362091318,
        0.04884033016093159,
        0.04818429464881694,
        0.047684501703433406,
        0.047328500254342015,
        0.0470855348593754,
        0.04692144524456817,
        0.046807064577381936,
        0.0467143184969366,
        0.046612093908152234,
        0.046486419707905506,
        0.046337002622818486,
        0.04616687886920005,
        0.045982048894770707,
        0.045800563869585226,
        0.045633985551374816,
        0.045484938202346545,
        0.045352262784623704,
        0.045238046221454116,
        0.04513388204125537,
        0.04502893822998223,
        0.0449184395899995,
        0.04479999320849343,
        0.044664282523285546,
        0.04450663382889147,
        0.04432738092738762,
        0.04412372954255855,
        0.043888114453027295,
        0.04361943289200241,
        0.04331719994157583,
        0.04297524342475032,
        0.04258820514215532,
        0.042156579276581126,
        0.04167743110125332,
        0.04114658718050041,
        0.04056280418660181,
        0.03992922863895928,
        0.039243987302580365,
        0.03850833819217749,
        0.03772682573435661,
        0.03690430323886083,
        0.03604193861074808,
        0.03514579301480771,
        0.034222567593277686,
        0.03327662475421226,
        0.0323105671585659,
        0.03133112580293813,
        0.030342944885295448,
        0.029347340437524436,
        0.02834716939860139,
        0.02734627759812303,
        0.026344972638618864,
        0.025342101212035385,
        0.024339046731854726,
        0.023335028743982883,
        0.022326475017547476,
        0.02131108776005084,
        0.02028695811572953,
        0.019251914170379802,
        0.01820067921088077,
        0.017133584096264712,
        0.01605100882959037,
        0.014952743980329086,
        0.013841581675958697,
        0.012724905370468026,
        0.011609718003242378,
        0.010503501312964299,
        0.009417263138178296,
        0.008363049130978255,
        0.007350483985413893,
        0.006388282683311913,
        0.005486429569736173,
        0.004650931545395315,
        0.0038843058423570606,
        0.0031874157301317444,
        0.002559615176988485,
        0.001994716714865859,
        0.0014848899419814157,
        0.0010208416499437373,
        0.0005916153127656985,
        0.00018292953111920748,
        -0.00021865247890542273,
        -0.0006260777910861704,
        -0.0010537593019751756,
        -0.0015149360198217982,
        -0.002021666547208584,
        -0.0025835611966669495,
        -0.0032110849771563466,
        -0.0039110964969564675,
        -0.004688912898898884,
        -0.005546612918773964,
        -0.006486645901750025,
        -0.007505976420791374,
        -0.00860022611559157,
        -0.009761351124628526,
        -0.010979822935471707,
        -0.012241820920951534,
        -0.013531780533397986,
        -0.014833919674369258,
        -0.016131117383212146,
        -0.017405996034482386,
        -0.018641858355875736,
        -0.019824934436067105,
        -0.020944012111851016,
        -0.02199043989728452,
        -0.022961122615743446,
        -0.023855408403732896,
        -0.024676164639587606,
        -0.025428229536021554,
        -0.026120854530629598,
        -0.026762001349857224,
        -0.027362181573896853,
        -0.027930660503517054,
        -0.028478384509792152,
        -0.029012426189347088,
        -0.029541215896208138,
        -0.03007077631815232,
        -0.030606315807450372,
        -0.031149965494545517,
        -0.03170507750595399,
        -0.03227148708050811,
        -0.032849479760673574,
        -0.033435830274483345,
        -0.03403084300220036,
        -0.034629439565121496,
        -0.035230048959366725,
        -0.03582757468436576,
        -0.03642127305567341,
        -0.03700648906806376,
        -0.03758146589752694,
        -0.03814422400915975,
        -0.03869529669016636,
        -0.03923174949720558,
        -0.03975625405039537,
        -0.04026805766010547,
        -0.040770605047473915,
        -0.04126188044820703,
        -0.04174747788243591,
        -0.04222702852488053,
        -0.04270386313277292,
        -0.04317672068794989,
        -0.043651833493936636,
        -0.04412790974611909,
        -0.04460742309343014,
        -0.04509173009527752,
        -0.0455859954121787,
        -0.046089486547436304,
        -0.0466063900167795,
        -0.047141130219385735,
        -0.047698599556895996,
        -0.048280585200449616,
        -0.048895149716885175,
        -0.0495482970622468,
        -0.05024513085788641,
        -0.05099111315687411,
        -0.05179611452297404,
        -0.0526647261917327,
        -0.05360330484643981,
        -0.05462012344848713,
        -0.05572775827171578,
        -0.05693910521500023,
        -0.05828334859197618,
        -0.05981353145719769,
        -0.06162146048492561,
        -0.06385826342502515,
        -0.0667686895258552,
        -0.07071203397992988,
        -0.07617164966307514,
        -0.08374853393443907,
        -0.09412291799042874,
        -0.10797859259576571,
        -0.12593090123661224,
        -0.14843375946595322,
        -0.17565638219816607,
        -0.20731929854637754,
        -0.24252641979685255,
        -0.27961122135367594,
        -0.31618789558169014,
        -0.3493632904455157,
        -0.3759440806745364,
        -0.39288112002547154,
        -0.39742257309429313,
        -0.38761751451224286,
        -0.36279327183314664,
        -0.32365874197382216,
        -0.27206531966239045,
        -0.21070152599089004,
        -0.1429029714622575,
        -0.07189550885557666,
        1.682464345037166e-24
    ]
}

==> data/ldc_Re3200/profiles_0000000.json <==
{
    "ux(x=y=0)":[
        -8.095376221225097e-16,
        -6.938893903907225e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        -8.095376221225097e-16,
        0.33333333333333265,
        -8.095376221225097e-16
    ],
    "uz(z=y=0)":[
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
    ]
}

==> data/ldc_Re3200/profiles_0042333.json <==
{
    "ux(x=y=0)":[
        0.2529996433648528,
        -0.0017549393512188117,
        -0.005395527088216228,
        -0.009053476662131273,
        -0.012421243462007223,
        -0.015447366524775337,
        -0.018191067890772968,
        -0.020710128853883458,
        -0.0230296019987034,
        -0.025164549077538647,
        -0.027124953453775993,
        -0.028924716342373695,
        -0.030575131804595302,
        -0.0320896205368565,
        -0.033478364418580264,
        -0.03475321151708498,
        -0.035923250028817716,
        -0.03699911226193887,
        -0.03798906782012211,
        -0.0389027483998176,
        -0.039747671091243726,
        -0.04053252715511477,
        -0.041264175690895286,
        -0.04195050409744046,
        -0.0425977865513263,
        -0.04321325862405351,
        -0.043802835229461975,
        -0.04437334570405493,
        -0.0449305799784423,
        -0.04548133944601246,
        -0.04603173054297264,
        -0.04658895546926511,
        -0.047159910332896376,
        -0.04775282047847342,
        -0.048375965179061335,
        -0.04903912262546946,
        -0.04975254273929665,
        -0.05052817731365633,
        -0.051378663519293086,
        -0.05231841654522588,
        -0.05336274125918288,
        -0.054528599226448135,
        -0.055833678877758995,
        -0.05729707485120048,
        -0.0589383356382331,
        -0.06077777893691414,
        -0.06283558571455031,
        -0.06513209056429589,
        -0.06768675208205983,
        -0.0705182146773834,
        -0.07364351549221992,
        -0.07707812304224132,
        -0.08083498154825934,
        -0.08492455745274723,
        -0.0893541853884111,
        -0.09412792078706755,
        -0.09924572231257206,
        -0.10470347944018585,
        -0.11049229568900361,
        -0.11659810337966578,
        -0.12300093904044612,
        -0.1296748146393828,
        -0.13658684797412043,
        -0.14369686583013136,
        -0.15095698950700054,
        -0.15831161187341186,
        -0.16569694980264016,
        -0.1730414768427518,
        -0.18026652992000095,
        -0.18728725044050468,
        -0.19401366885654464,
        -0.20035288677707921,
        -0.20621125273844385,
        -0.21149682954676874,
        -0.21612226516675206,
        -0.22000822134848297,
        -0.22308613592762266,
        -0.2253010268382931,
        -0.22661423499591793,
        -0.22700556255642354,
        -0.22647414874475572,
        -0.2250391639384301,
        -0.2227397313165955,
        -0.2196335427186474,
        -0.2157945118688357,
        -0.21131051035936343,
        -0.20628015050885484,
        -0.20080875768805082,
        -0.19500458389133848,
        -0.18897562433376816,
        -0.18282584086189807,
        -0.17665178238776896,
        -0.17054048503401617,
        -0.16456797481705152,
        -0.15879749279466202,
        -0.15327900923334914,
        -0.14804989817712016,
        -0.14313544375048376,
        -0.13854922868505304,
        -0.1342949268810702,
        -0.13036816027962658,
        -0.126757482031378,
        -0.12344559638275447,
        -0.12041156132818687,
        -0.11763191058009566,
        -0.11508106272043378,
        -0.11273250034712089,
        -0.11056016760487096,
        -0.10853829598502547,
        -0.10664144259929584,
        -0.10484546477165016,
        -0.10312783215807167,
        -0.10146668446074691,
        -0.09984115369060026,
        -0.09823206320455612,
        -0.09662134789403462,
        -0.0949912195732583,
        -0.09332507811995354,
        -0.09160770723637442,
        -0.08982428373860848,
        -0.08796031857914903,
        -0.08600294667214685,
        -0.08394040573833035,
        -0.0817612802430632,
        -0.07945542820172362,
        -0.07701502240237725,
        -0.0744333730826571,
        -0.07170497751853612,
        -0.06882699881385126,
        -0.06579936978199397,
        -0.06262332770724928,
        -0.05930247382379874,
        -0.05584383408869493,
        -0.052256704560621106,
        -0.048551558476585766,
        -0.04474169715149489,
        -0.04084297866064956,
        -0.03687191427196986,
        -0.03284549680102162,
        -0.02878266828777005,
        -0.024702577412533976,
        -0.020623070534217754,
        -0.01656147522939858,
        -0.012535251478325102,
        -0.008559619018531504,
        -0.0046473008566578,
        -0.0008097283600244897,
        0.0029431098295492376,
        0.006604692060630153,
        0.010170944895240392,
        0.013639215123098423,
        0.017008772802066585,
        0.020282109368843677,
        0.023463217401612158,
        0.026556876797190994,
        0.029569245401798575,
        0.03250875258015522,
        0.035383920671981,
        0.03820293746571952,
        0.04097463578072735,
        0.043709168828993866,
        0.04641509673693987,
        0.04909965360406002,
        0.05177064420309832,
        0.05443617275614382,
        0.057100880950443286,
        0.05976816462300278,
        0.06244254658889529,
        0.06512714257527752,
        0.06782024511881822,
        0.07052065519549303,
        0.07322849960946527,
        0.07593989502918598,
        0.07864664707248585,
        0.08134411358901379,
        0.0840273752577294,
        0.08668521717765856,
        0.08930564437396232,
        0.0918826440617129,
        0.09440607376146595,
        0.09685991302241376,
        0.09923329882560744,
        0.10152048753173883,
        0.10370719546933363,
        0.10577831841533399,
        0.1077289053395273,
        0.10955374436554208,
        0.1112377050071925,
        0.11277349094898736,
        0.11416366300332305,
        0.11540283515633941,
        0.1164803767120298,
        0.11740118150918903,
        0.11817244750313037,
        0.1187887703883781,
        0.11924956687118232,
        0.11957081984936795,
        0.11975910696206903,
        0.11981157216587583,
        0.11974045346374224,
        0.11956631016116716,
        0.11929143802993565,
        0.1189198803649266,
        0.11847414783188077,
        0.11797081604362804,
        0.1174086152428467,
        0.11680149324303671,
        0.11617440301498522,
        0.11553401031838793,
        0.11488000990075388,
        0.11423467207880164,
        0.11361548301807914,
        0.11301918117748068,
        0.11245120858921244,
        0.11193509015597615,
        0.1114736854113105,
        0.11105913471733407,
        0.11070304532491679,
        0.1104196201888421,
        0.11019550908003137,
        0.11002368616860399,
        0.10991395891083185,
        0.10985976806880883,
        0.10983279201855231,
        0.10982378805447797,
        0.1098232857829215,
        0.10979427991278165,
        0.10969413747328977,
        0.10950188823337269,
        0.10917961092912681,
        0.10867500317970616,
        0.10795809191765371,
        0.10702511099523596,
        0.10586460053298181,
        0.10449454745378087,
        0.10298700900409231,
        0.10145281109394685,
        0.10003553665604689,
        0.09897623016174119,
        0.09862718091190913,
        0.09946635150868162,
        0.10215187232428233,
        0.10760546965258964,
        0.11700731312243984,
        0.1318114790020283,
        0.1537477347366905,
        0.1847731525689972,
        0.2269149691774045,
        0.2821546947801942,
        0.3522292794832385,
        0.4383629644435845,
        0.5409066024627666,
        0.6589928054788657,
        0.7900140523969975,
        0.9291340045776462,
        0.7449674937876812
    ],
    "uz(z=y=0)":[
        0.0006297307758851022,
        0.004157940395063213,
        0.011990741978322717,
        0.018935288911290923,
        0.025150076618035692,
        0.030742985289331094,
        0.03576866969126104,
        0.04025705989334396,
        0.044242957728702334,
        0.04778519441008616,
        0.050923754453200694,
        0.05368597384457293,
        0.05611224267769015,
        0.05825091412615369,
        0.06012375001301858,
        0.061753934687356085,
        0.06318050340808973,
        0.06443400056758226,
        0.06552268204445275,
        0.06647012282735204,
        0.0673075275412643,
        0.06804644798328296,
        0.06869016002207223,
        0.06926338770362937,
        0.06978398908965414,
        0.07024995662225746,
        0.07066750666645927,
        0.0710589925075017,
        0.07142719302801578,
        0.07176585496794549,
        0.07208730890281341,
        0.0724059175501722,
        0.07271293630533786,
        0.07300667763776283,
        0.0733027776592329,
        0.07360372474439299,
        0.07389706748877362,
        0.07418989729998492,
        0.0744945872472707,
        0.07480275266525946,
        0.07510685115832567,
        0.07542068413201661,
        0.07574755024103218,
        0.07607455192078605,
        0.07640440670251496,
        0.07675131392768625,
        0.0771089444515468,
        0.07746924757754288,
        0.0778454820283197,
        0.07824702513792389,
        0.07866497059945436,
        0.07910519026778721,
        0.07958898267271579,
        0.08012261235090387,
        0.08070781390862025,
        0.08137030658668842,
        0.08213765217190133,
        0.08302156100287954,
        0.08404516779701164,
        0.08525051719336461,
        0.08666598309342782,
        0.08831034993244778,
        0.09021856222311375,
        0.09242462373723735,
        0.09493714483801598,
        0.097761882112686,
        0.1009114571103019,
        0.10437750022398651,
        0.1081296420807153,
        0.11214455864484257,
        0.11639738833650379,
        0.12084243653322042,
        0.12543386443850985,
        0.13014334572403088,
        0.1349383490117409,
        0.13977918654876428,
        0.14464343281339972,
        0.14952165464470696,
        0.15439480206194775,
        0.1592461204919867,
        0.1640749420617951,
        0.16887770659401893,
        0.17363804492526413,
        0.17834595109495344,
        0.1829963021347828,
        0.18756918471642664,
        0.19203577131070748,
        0.1963734079785718,
        0.2005523750887591,
        0.20452614206551192,
        0.20824639594228195,
        0.21166724701944697,
        0.21472986908802816,
        0.21736639400785046,
        0.2195150033988561,
        0.22111494973810983,
        0.22209865076109683,
        0.22240552460848703,
        0.22199063183041903,
        0.22081644100842457,
        0.21885478081606072,
        0.2161011794175282,
        0.21257353671529478,
        0.20830407938081016,
        0.20334521082700172,
        0.19777484618245864,
        0.19168575405595936,
        0.18517904688461592,
        0.17836786944410132,
        0.17137275605968708,
        0.16430894872018528,
        0.15728438658113447,
        0.15040124726884846,
        0.143748575172449,
        0.13739577975575484,
        0.13139630645775946,
        0.125788831649234,
        0.12059292787652086,
        0.11580976357348788,
        0.11142810018662264,
        0.10742507205336584,
        0.10376510543851145,
        0.10040352257805887,
        0.09729130240481364,
        0.09437501203532528,
        0.09159681316239998,
        0.0888976879252156,
        0.08622047977227769,
        0.08350896536862377,
        0.08070759399551207,
        0.07776446002883015,
        0.0746336621204812,
        0.07127326134885179,
        0.067645294342112,
        0.06371999291995509,
        0.059476932884369324,
        0.05490136362959332,
        0.0499860361064519,
        0.044736009878570064,
        0.039165805398410414,
        0.033294794645928424,
        0.027151791684442556,
        0.02077681007758981,
        0.014212923118137849,
        0.007504401844344177,
        0.0007031488629094025,
        -0.0061360598537484445,
        -0.012964752016895691,
        -0.019735608070444728,
        -0.026398258494554083,
        -0.03291005530227973,
        -0.039238565937201986,
        -0.045350680148286526,
        -0.05121613096195491,
        -0.056818284039360074,
        -0.062145692194444435,
        -0.0671837135030784,
        -0.07192670926504038,
        -0.07638018523009647,
        -0.08054570779179718,
        -0.08442374562491939,
        -0.0880272944754964,
        -0.09137090810104924,
        -0.09446024853435805,
        -0.09730681695583436,
        -0.0999316791987478,
        -0.10234676663192092,
        -0.10455918903064422,
        -0.10658776105747203,
        -0.10845103473571487,
        -0.11015430775900657,
        -0.11170854418099525,
        -0.11313438665705407,
        -0.1144412050231606,
        -0.11563149266669717,
        -0.11672167844584838,
        -0.11772699429125451,
        -0.11864784177858365,
        -0.1194906186608585,
        -0.12027368754183333,
        -0.12100170628329152,
        -0.12167273656359202,
        -0.12230001040325887,
        -0.12289637444140832,
        -0.12345718981637074,
        -0.12398622653170252,
        -0.12449931624282222,
        -0.12499841748442471,
        -0.12547741761387302,
        -0.12594871222443038,
        -0.12642235046263087,
        -0.12689161278438182,
        -0.1273577801045238,
        -0.1278370070843601,
        -0.12832845895385214,
        -0.12882614305240944,
        -0.129341642549291,
        -0.12988646990840994,
        -0.13045258408249633,
        -0.1310445936703498,
        -0.13167915351246745,
        -0.1323591571593303,
        -0.13308002178581174,
        -0.13385971324605678,
        -0.13471144560814222,
        -0.1356343207455313,
        -0.1366364815241021,
        -0.1377427320382652,
        -0.1389582368088703,
        -0.1402878357661098,
        -0.14175167745155884,
        -0.14337020054901561,
        -0.14514260776045923,
        -0.1470848745045517,
        -0.14921890063380963,
        -0.15155635346501248,
        -0.15410250577778126,
        -0.15689175508276182,
        -0.15995471666196515,
        -0.16332833209480424,
        -0.16707431735630823,
        -0.1712985023715194,
        -0.17611513172356397,
        -0.18168521906733642,
        -0.1882129719391852,
        -0.19593640304145263,
        -0.20508279786281106,
        -0.21589175895361043,
        -0.22854664617313303,
        -0.24314052500194722,
        -0.2596218167302999,
        -0.27780216454431617,
        -0.2972770010091861,
        -0.3174561489983199,
        -0.3375588405587306,
        -0.3566792122299177,
        -0.3737780282634987,
        -0.3878091228055384,
        -0.39774358428383805,
        -0.40268382459248414,
        -0.40187626044410574,
        -0.39485330578413746,
        -0.3814084012434005,
        -0.3616948317556009,
        -0.3361648154494037,
        -0.30564948744811016,
        -0.27120730662641235,
        -0.23415387835677534,
        -0.19587443562269805,
        -0.15783475931909902,
        -0.12133213662541058,
        -0.08755485261749674,
        -0.05736347530733571,
        -0.03136925959586003,
        -0.00976277898303173,
        0.0004503348172795588
    ]
}

==> data/ldc_Re3200/profiles_0084666.json <==
{
    "ux(x=y=0)":[
        0.2522654238009806,
        -0.027775113949820608,
        -0.08197589528252924,
        -0.1328096615909482,
        -0.1785899809011296,
        -0.21754645608431358,
        -0.2482915259278365,
        -0.2701244722723692,
        -0.28327177689222166,
        -0.28874692671996444,
        -0.288120321610443,
        -0.28310511066412547,
        -0.2753032895713483,
        -0.2659807013448879,
        -0.2560619268338885,
        -0.24612626057265816,
        -0.23652306517976276,
        -0.22741485542172207,
        -0.21887596330918696,
        -0.2109063802671369,
        -0.20348994417346014,
        -0.19658373551756678,
        -0.1901525109508358,
        -0.18414979283050872,
        -0.1785417470064078,
        -0.17328796493692017,
        -0.168360237376802,
        -0.16372542608974322,
        -0.1593609741330242,
        -0.1552402439189127,
        -0.15134548890818764,
        -0.14765547923146477,
        -0.14415633841220785,
        -0.1408312138734993,
        -0.13766927501170176,
        -0.13465713665965554,
        -0.13178631102358238,
        -0.1290461520346547,
        -0.12642994148436815,
        -0.12392914077702467,
        -0.12153836792343695,
        -0.11925072172660088,
        -0.11706177374307157,
        -0.11496586844190732,
        -0.11295930636076518,
        -0.11103736837354271,
        -0.10919684159719455,
        -0.10743375444622474,
        -0.10574527871905834,
        -0.10412796378671188,
        -0.10257925484385585,
        -0.1010961840098336,
        -0.09967639346674302,
        -0.09831722957187751,
        -0.09701655642777515,
        -0.0957720550188936,
        -0.09458169226990656,
        -0.09344340571073925,
        -0.09235539703361616,
        -0.09131582295911114,
        -0.09032296504114283,
        -0.08937526255087971,
        -0.08847121583843312,
        -0.08760937359455273,
        -0.08678835641571674,
        -0.08600701943606082,
        -0.08526410297546522,
        -0.08455848841588275,
        -0.08388910912778862,
        -0.08325508119865649,
        -0.08265528275328522,
        -0.08208883040450758,
        -0.08155481511347755,
        -0.08105236161262842,
        -0.08058031606085031,
        -0.08013781201539921,
        -0.07972375946207613,
        -0.07933693262935368,
        -0.078975860167263,
        -0.07863926305662125,
        -0.07832533894678954,
        -0.07803205100815365,
        -0.07775714108942224,
        -0.07749825769518046,
        -0.077252240556812,
        -0.07701571867361279,
        -0.07678501987315413,
        -0.07655598665883617,
        -0.07632357313686973,
        -0.07608265756439418,
        -0.0758276303363715,
        -0.0755521587629161,
        -0.07524930895201677,
        -0.07491228638495909,
        -0.07453368041340196,
        -0.07410558787830879,
        -0.07362018361377208,
        -0.07307004000373186,
        -0.07244730305069952,
        -0.07174443966652481,
        -0.07095482649290867,
        -0.07007248672519148,
        -0.0690916091559033,
        -0.06800778323350438,
        -0.06681801968223493,
        -0.06552008164794722,
        -0.06411264654016076,
        -0.06259645880117684,
        -0.06097345031961078,
        -0.059246179577012066,
        -0.05741858141682477,
        -0.05549638864272482,
        -0.053485584797017344,
        -0.051392561982879115,
        -0.04922501091105474,
        -0.046991289988752995,
        -0.04469901056543962,
        -0.04235615188404103,
        -0.039971408497603306,
        -0.03755280992964507,
        -0.03510727764899884,
        -0.032642283088089766,
        -0.030165115873750713,
        -0.0276815839704808,
        -0.025196851322511246,
        -0.02271670326200615,
        -0.02024582485596366,
        -0.01778748537287002,
        -0.015345138832598451,
        -0.012922517474792835,
        -0.010521667435409419,
        -0.008144047018091348,
        -0.005791831589069453,
        -0.0034667636198784865,
        -0.0011689715862067617,
        0.0011009471332333446,
        0.003341819889226955,
        0.005553540066593779,
        0.007736921459608242,
        0.009891605753716835,
        0.012017342693566947,
        0.014115073570379338,
        0.01618573539138005,
        0.01822905734954359,
        0.020245590609908527,
        0.022236655867001163,
        0.024202917123289168,
        0.026144261092661096,
        0.02806176978567153,
        0.0299566423325917,
        0.03182924057150575,
        0.03367964040365427,
        0.035509126475970605,
        0.037318603675889045,
        0.03910820462149761,
        0.040878096334943506,
        0.04262964357192277,
        0.0443634594184923,
        0.046079403318893646,
        0.04777772536534355,
        0.04945998584387224,
        0.05112639521256757,
        0.052776445971823925,
        0.05441081303962057,
        0.05603131409892099,
        0.05763735688729312,
        0.059228359292526137,
        0.060805983677624256,
        0.062371865414321076,
        0.06392428913009507,
        0.06546353025921352,
        0.06699245496264293,
        0.06851150815971015,
        0.07001828361374429,
        0.07151519776026469,
        0.07300547961432831,
        0.07448749640280067,
        0.07595975778455456,
        0.07742742872699679,
        0.07889219882165809,
        0.08035070114624064,
        0.0818046357321962,
        0.083260772301143,
        0.0847173520089234,
        0.08617159656537554,
        0.0876297421357212,
        0.08909719071741595,
        0.0905686305942928,
        0.09204542273874233,
        0.09353713308348441,
        0.09504452203057612,
        0.096561576434947,
        0.09809640322665764,
        0.09965782097473488,
        0.10124096198474795,
        0.10284411147898478,
        0.10448133321654235,
        0.10615571623984879,
        0.10785984786713862,
        0.10960057433912523,
        0.11139297500921735,
        0.11323192000618108,
        0.11511388282651071,
        0.11705425838355021,
        0.11906221447346625,
        0.12112699201514471,
        0.12325493146908273,
        0.12546412413671199,
        0.12775299071525612,
        0.13011193795260895,
        0.13255762264460422,
        0.1351007156875358,
        0.13772882768981112,
        0.14043877293663717,
        0.14324800889458414,
        0.1461476226386329,
        0.14911476418012246,
        0.15214487504517776,
        0.15523182015061934,
        0.15832963317366788,
        0.16139380637320172,
        0.16439153405168747,
        0.1672679825088813,
        0.16994551841654765,
        0.17238618006295914,
        0.17458213263642566,
        0.17654677293513013,
        0.1783549069008852,
        0.1801849661452665,
        0.18226245968022686,
        0.18484157278156652,
        0.18819893173378574,
        0.1925903190524235,
        0.19816478081077252,
        0.2049907281675334,
        0.21307914384981205,
        0.22239497926682633,
        0.2328759059583624,
        0.24452858171364067,
        0.25742957775384434,
        0.2717226740020332,
        0.2876266081447079,
        0.30547984335466805,
        0.3256921279372899,
        0.348774286725449,
        0.37537036979191973,
        0.40630676031668955,
        0.4425768356307163,
        0.4854168604184644,
        0.5362799529582538,
        0.5967402294011518,
        0.6681918045517153,
        0.7513806207301341,
        0.845560527277782,
        0.9475993308501367,
        0.7448979305879389
    ],
    "uz(z=y=0)":[
        0.00041804323464126296,
        0.008837279979229291,
        0.0262009751117409,
        0.042824540380214375,
        0.05850736993870795,
        0.07302519235040866,
        0.08614272582493894,
        0.09765346575438212,
        0.10742591152579813,
        0.11545119706126246,
        0.12179817007830493,
        0.12661852032370646,
        0.13013983712754135,
        0.13263334225669052,
        0.13434382506546586,
        0.135500107454474,
        0.13630463511706195,
        0.13690751312985747,
        0.13739348149563568,
        0.13783027366741402,
        0.13826275686170328,
        0.13870142493114593,
        0.13914044698617903,
        0.13959208879280716,
        0.14005738576964144,
        0.14052246022474163,
        0.14098398662876152,
        0.14145497134891902,
        0.14192918743793081,
        0.14239742167978647,
        0.14286858065775226,
        0.14335248702524567,
        0.14383808515511995,
        0.14432521360634662,
        0.14482781015095694,
        0.14534665724088455,
        0.14587088205460816,
        0.14640971643460388,
        0.14697384787352974,
        0.14755538840741025,
        0.14814958872077577,
        0.14877072629706425,
        0.14942030412131238,
        0.1500869991547686,
        0.15077473880767406,
        0.15149545435719797,
        0.1522404814722564,
        0.1530016872073638,
        0.15378890976790777,
        0.15460505405679265,
        0.15543539684072205,
        0.15627895743402317,
        0.1571446920057496,
        0.1580240836506064,
        0.15890302991119432,
        0.15978669293995212,
        0.16067619636223854,
        0.16155490589249202,
        0.16241485943989553,
        0.16326222404623492,
        0.16408746693233914,
        0.1648732055937852,
        0.1656191716582335,
        0.16632677418989641,
        0.16697915435368021,
        0.16756566485278973,
        0.16809093719517496,
        0.16854904710736102,
        0.16892338735282597,
        0.1692133826802464,
        0.16942330338870493,
        0.16954171768009854,
        0.16955900303026947,
        0.16948158079408682,
        0.16930820262347052,
        0.16902586882950893,
        0.1686328971857765,
        0.16813459781893514,
        0.16752126204989992,
        0.16678110475367958,
        0.16591532911645338,
        0.16492072914533704,
        0.16378113161570965,
        0.16248853922009165,
        0.16104356911456502,
        0.1594371894166491,
        0.15765806700353233,
        0.1557097547690599,
        0.1535984607469819,
        0.1513232436567322,
        0.14889121839491565,
        0.14632152691085373,
        0.1436275586590202,
        0.14081789139746248,
        0.13790916097835063,
        0.13491782678706402,
        0.1318476755316919,
        0.1287004168461797,
        0.12548203383681472,
        0.12219120732395988,
        0.11881834207939143,
        0.11535914354943894,
        0.11181273887707674,
        0.10817276444469158,
        0.10443416704876402,
        0.10060116423696033,
        0.09667898629958242,
        0.09267040068781654,
        0.08858400627705972,
        0.08443429080156671,
        0.08023288401438776,
        0.07599074437938015,
        0.07172373597328709,
        0.06744797142070047,
        0.06317505499146266,
        0.05891712928163397,
        0.054688388158536806,
        0.05049995042095184,
        0.0463594417083765,
        0.042275561565066046,
        0.038256811238639304,
        0.03430823436027515,
        0.0304331335168196,
        0.026635872747261678,
        0.022919845152098703,
        0.01928587985149782,
        0.015734262611285667,
        0.012266476905705115,
        0.008883119511931973,
        0.005582824747382103,
        0.00236461694379291,
        -0.0007707714487888282,
        -0.003823830294537982,
        -0.006796783959214873,
        -0.00969003653556509,
        -0.012502287748501628,
        -0.015234746099952415,
        -0.017889371599473788,
        -0.02046467648935466,
        -0.02295917997281871,
        -0.02537507756905382,
        -0.027712811669178317,
        -0.029969195648091047,
        -0.03214433571099347,
        -0.03424110138853557,
        -0.036257630571645404,
        -0.03819120496235419,
        -0.04004504105564128,
        -0.04182128205076544,
        -0.04351653871110298,
        -0.04513161569812174,
        -0.04667229457283237,
        -0.04813841986963118,
        -0.04952777220781269,
        -0.05084628316897616,
        -0.0520993969520412,
        -0.05328472914678401,
        -0.05440457156795581,
        -0.05546827060568963,
        -0.05647769948066995,
        -0.05743095709482882,
        -0.05833628507779285,
        -0.059201838318101566,
        -0.06002532858710201,
        -0.06080930883758166,
        -0.061565460352754627,
        -0.0622962455462006,
        -0.06299856767956503,
        -0.06368130267349481,
        -0.06435377749798364,
        -0.06501211175314303,
        -0.06565764515050489,
        -0.06630273238446803,
        -0.06694911977077508,
        -0.06759115882395828,
        -0.06823737702249598,
        -0.06889701280182584,
        -0.06956407028789684,
        -0.07023798543567333,
        -0.07093150783499821,
        -0.07164511582334622,
        -0.07237111124681764,
        -0.07311753021489162,
        -0.07389395332646624,
        -0.07469246806223745,
        -0.07551186526507898,
        -0.07636527884374014,
        -0.07725300563901873,
        -0.07816594277264226,
        -0.07911307350275018,
        -0.0801041634922167,
        -0.08113107611328754,
        -0.08219245764979226,
        -0.08330302780476855,
        -0.08446263271991829,
        -0.08566283579074815,
        -0.08691327047326726,
        -0.0882248939148328,
        -0.08958899616092865,
        -0.09100596731999167,
        -0.09249065838293902,
        -0.09404357566806448,
        -0.09565608264655044,
        -0.09733955434791328,
        -0.09910357298076265,
        -0.1009400939350291,
        -0.10284902284626389,
        -0.10484546140022784,
        -0.1069271119742831,
        -0.10908612237427232,
        -0.11133153563913006,
        -0.1136713824118171,
        -0.11609430842445573,
        -0.11860065752403924,
        -0.12120105430409026,
        -0.12389212826839213,
        -0.12666417207493894,
        -0.12952786102460107,
        -0.13248909636565046,
        -0.13554245659823355,
        -0.13869393189417847,
        -0.14196601155066138,
        -0.14536873569843858,
        -0.14891955400832715,
        -0.15265854800216566,
        -0.1566353681354111,
        -0.16089749635497338,
        -0.16552362929799913,
        -0.17061639528577155,
        -0.17628894584708488,
        -0.18267267262930537,
        -0.18993907136755536,
        -0.19826834880258093,
        -0.2078436836134496,
        -0.21885055419757776,
        -0.23145535986801435,
        -0.2457410107651766,
        -0.2616773233735668,
        -0.27905654422786763,
        -0.2974068076316759,
        -0.31590710889507184,
        -0.3333696446753553,
        -0.34823987400689044,
        -0.3586988299194719,
        -0.36287446404297335,
        -0.35914928301689125,
        -0.34644119333128004,
        -0.3244425387876063,
        -0.29371220272832144,
        -0.2555962106563744,
        -0.21197097448855357,
        -0.16495818017729133,
        -0.11662865302759394,
        -0.06874357089448005,
        -0.022555279758285557,
        -1.5698999468249246e-05
    ]
}

==> data/ldc_Re3200/profiles_0126999.json <==
{
    "ux(x=y=0)":[
        0.2523406420316796,
        -0.023240071135013304,
        -0.06895246440941723,
        -0.11254726505169428,
        -0.15310091985479754,
        -0.18978828109445592,
        -0.22195756814303716,
        -0.24927071526428993,
        -0.2716499796270649,
        -0.2892795768863324,
        -0.3024751468458852,
        -0.3116475842902766,
        -0.31719708000030794,
        -0.31951817751726835,
        -0.3189546091881936,
        -0.3158444722120646,
        -0.31050411161246083,
        -0.3032721532075403,
        -0.29448460551266564,
        -0.28449693482202115,
        -0.27364626912200396,
        -0.26226170591786235,
        -0.2506284066658533,
        -0.2390006529766704,
        -0.22757669800155803,
        -0.2165183741364005,
        -0.2059354188103025,
        -0.19590839626066425,
        -0.18647790723129196,
        -0.17766692217008864,
        -0.16947144529823946,
        -0.161880237210056,
        -0.1548654336864169,
        -0.14839918032620367,
        -0.14244394495500837,
        -0.13696640427269802,
        -0.13192768796171966,
        -0.12729507164086096,
        -0.12303247017532828,
        -0.11911047427664544,
        -0.1154973702986833,
        -0.11216788481137231,
        -0.10909486303816336,
        -0.10625705344572085,
        -0.10363149961239813,
        -0.10120047040716669,
        -0.09894459647609875,
        -0.09684914724268381,
        -0.09489779146252322,
        -0.09307823644684642,
        -0.09137668925456276,
        -0.08978294308573341,
        -0.08828531332288514,
        -0.08687526729285908,
        -0.08554295957573481,
        -0.08428131794863813,
        -0.0830819717507275,
        -0.08193905755252703,
        -0.08084557980186227,
        -0.07979667788657903,
        -0.07878640864567886,
        -0.07781083896856963,
        -0.07686503632488949,
        -0.07594571869811209,
        -0.07504875135273802,
        -0.07417158656296931,
        -0.0733107711800924,
        -0.07246417192867434,
        -0.07162900974268635,
        -0.07080369811042841,
        -0.06998584914438664,
        -0.06917419635365962,
        -0.06836695705926035,
        -0.0675631820709732,
        -0.06676128221756439,
        -0.06596065974678939,
        -0.06516021872514156,
        -0.06435942461558664,
        -0.06355733320005696,
        -0.06275383247208112,
        -0.061948247429875904,
        -0.06114034599238729,
        -0.06032972022649956,
        -0.059516540254592146,
        -0.0587003606140057,
        -0.05788122852574593,
        -0.05705914043290145,
        -0.05623433508819958,
        -0.055406519330020776,
        -0.05457602270796091,
        -0.05374304731523624,
        -0.05290774490509835,
        -0.05207000241196187,
        -0.05123037786195902,
        -0.05038903778524595,
        -0.0495460133005883,
        -0.04870143835016807,
        -0.047855925098098724,
        -0.04700941133835241,
        -0.04616190889619815,
        -0.04531378078352267,
        -0.04446543009996311,
        -0.04361651626439724,
        -0.04276718088206807,
        -0.041917829443149,
        -0.04106841154537419,
        -0.040218436194146195,
        -0.039368213995450846,
        -0.03851785554724652,
        -0.03766677810589954,
        -0.03681453862553337,
        -0.035961431251261916,
        -0.03510692537044856,
        -0.03425004822161174,
        -0.03339049578054324,
        -0.03252813765012552,
        -0.03166165060552945,
        -0.030789944107661824,
        -0.029912670814630525,
        -0.02902884471279828,
        -0.028136497402395474,
        -0.027234615532941275,
        -0.026322373063273986,
        -0.025397737200749452,
        -0.02445848594135399,
        -0.023503610389027842,
        -0.02253135961975042,
        -0.021538896737707987,
        -0.020524148214040337,
        -0.019485806636010326,
        -0.018421079189596307,
        -0.01732696447814578,
        -0.016201753308604412,
        -0.015043555545284519,
        -0.013849004744225311,
        -0.012615710030106362,
        -0.011342321834896456,
        -0.010026488170518258,
        -0.008665229088394169,
        -0.007257364196504563,
        -0.005801881211902227,
        -0.004296654027365277,
        -0.0027401473608873973,
        -0.0011326220141313348,
        0.0005263695481697474,
        0.0022377231048211835,
        0.004000904600486128,
        0.005814251182515378,
        0.007677173211884515,
        0.009588588449101453,
        0.01154593401104996,
        0.013546273551736411,
        0.015587563920664823,
        0.01766672928986494,
        0.01977965297957063,
        0.021922221734845548,
        0.024091031771895192,
        0.02628158265896629,
        0.028488631431504267,
        0.030707131797508565,
        0.03293296823388657,
        0.03516074210282044,
        0.03738428667451571,
        0.03959834887957652,
        0.04179884547354885,
        0.04397950944535935,
        0.04613384579824806,
        0.048257678157221456,
        0.050347261959718524,
        0.05239565838593183,
        0.05439789256073371,
        0.05635238111647421,
        0.05825584275565024,
        0.06010248307287954,
        0.06189210860273891,
        0.06362685833470379,
        0.06530495532790705,
        0.06692572460700331,
        0.06849666546585882,
        0.07002349735532488,
        0.07150779530503817,
        0.07295716072435449,
        0.07438513529575766,
        0.07579734282448601,
        0.07719783358149122,
        0.07859857102390531,
        0.08000926638908201,
        0.08142737762835753,
        0.08285380539492518,
        0.08429439214385559,
        0.08574397486842389,
        0.08718860861476528,
        0.08862495653727412,
        0.09004916672463519,
        0.09144447981449016,
        0.0927972916181427,
        0.09410896034768813,
        0.09537289808894109,
        0.09657505667761572,
        0.09771623271406811,
        0.09880627703685432,
        0.0998392103752076,
        0.10081193656848658,
        0.1017392573575644,
        0.10263062679608471,
        0.10347880831189064,
        0.104291870569015,
        0.10508789935900155,
        0.10586672661417944,
        0.10662215906623469,
        0.10737084056962014,
        0.10812341021754872,
        0.10887032466866947,
        0.10961291385807265,
        0.11037085028595126,
        0.11114193729186596,
        0.11191587588387357,
        0.11270508568155538,
        0.1135240981556092,
        0.11436031783381805,
        0.11521323474885335,
        0.1161025302193424,
        0.11703152936253505,
        0.11798681755883307,
        0.11898300450533007,
        0.12003777323832153,
        0.12114444690539747,
        0.12230032858843255,
        0.12353163037378335,
        0.12484621980146429,
        0.12623735616678092,
        0.12772079874489137,
        0.1293274125236718,
        0.13106103862701562,
        0.13293853568455027,
        0.13501113080418312,
        0.1373396433476868,
        0.13998952045344926,
        0.14309890158399774,
        0.1468823140648166,
        0.15163373425996798,
        0.15778291073070005,
        0.165981149486288,
        0.17710564049417735,
        0.19231154473086326,
        0.21309478069757987,
        0.2412990486031289,
        0.27900930393652434,
        0.3284543303355395,
        0.3917686468174697,
        0.4706199346214788,
        0.5657274132067132,
        0.6764187251907199,
        0.8001675110164232,
        0.9324367696794176,
        0.7446818860631447
    ],
    "uz(z=y=0)":[
        0.0005127654487277172,
        0.008368800435331034,
        0.02463872148752421,
        0.039906179371971995,
        0.05414627100950279,
        0.06735905116231639,
        0.07953809229429334,
        0.09067633035876174,
        0.10077840987512623,
        0.10989372503126602,
        0.11806151341677798,
        0.12532824528034195,
        0.13175860214935115,
        0.13743707195363436,
        0.14242006384100186,
        0.14677289791857334,
        0.1505708261242964,
        0.1538830495053653,
        0.15675035945392105,
        0.15923048830374728,
        0.16138030200561326,
        0.1632384245904048,
        0.16483006417046914,
        0.16620196199391768,
        0.1673874162328927,
        0.16840287495977266,
        0.16926898003855637,
        0.17002196913949216,
        0.17067487817427485,
        0.17123550647183813,
        0.17172593159990104,
        0.17216977411573128,
        0.17256669468938476,
        0.17292628033008478,
        0.1732703074116791,
        0.17360798922439163,
        0.17393430490971232,
        0.17426405992747748,
        0.17461188154054455,
        0.174973653016777,
        0.1753460917680208,
        0.17574428385598,
        0.17616838071118346,
        0.17660522110002497,
        0.17705482791070984,
        0.1775240198239512,
        0.1779970361480382,
        0.17845797331940913,
        0.1789053183930763,
        0.17932641976748018,
        0.1796851990761405,
        0.17995184951014453,
        0.18009445010252925,
        0.180051821950172,
        0.17974607134094578,
        0.179109152288588,
        0.1780632955148417,
        0.1765172311163666,
        0.1744010867327354,
        0.17168006765447197,
        0.16833285828773542,
        0.1643664503452036,
        0.15984119696767513,
        0.15485292652454988,
        0.1495073846931549,
        0.14393597193217655,
        0.13829328018106832,
        0.13272059136381367,
        0.1273345268757325,
        0.1222454395847192,
        0.1175408290828597,
        0.11326160549460813,
        0.10941906075842796,
        0.10601440100835537,
        0.10302073507385946,
        0.10038361371144172,
        0.09805103451670201,
        0.09597748808474542,
        0.09410490494076466,
        0.0923770230259814,
        0.09075845474806277,
        0.08921906444566075,
        0.08772201558308251,
        0.08624402163936593,
        0.08477711947466297,
        0.08330768993692715,
        0.08181949329583867,
        0.08031139337307042,
        0.0787853600287817,
        0.07723332918905325,
        0.0756514018549713,
        0.07404685503576018,
        0.07242072811415382,
        0.07076771098976657,
        0.06909147897486105,
        0.06739950915504762,
        0.06568975650734037,
        0.06396076174830685,
        0.062219662927504006,
        0.06047030055700633,
        0.058709481362393484,
        0.056939766032913786,
        0.05516770646140043,
        0.053393126107228496,
        0.051614107146612145,
        0.049835400325706034,
        0.04806038845995857,
        0.04628672714782738,
        0.04451478064868632,
        0.04274894602452153,
        0.040989252955241376,
        0.039233528117241574,
        0.03748381239811435,
        0.03574261509535419,
        0.03400827044986613,
        0.03228015194218468,
        0.030560735153223106,
        0.02885078415829065,
        0.027148849914403764,
        0.025455826951349868,
        0.023773808502425015,
        0.02210286860947845,
        0.020442552582541604,
        0.018794438773039043,
        0.017160119803889515,
        0.015539606554553099,
        0.013932933020080055,
        0.012341645301091489,
        0.010766891185688045,
        0.009208229857104913,
        0.007665439782099049,
        0.006139896340678427,
        0.0046319341936634515,
        0.003139965843992977,
        0.001663642918828669,
        0.00020423829172533468,
        -0.0012394641956297667,
        -0.0026699657517228552,
        -0.004086776545646118,
        -0.005489178916865829,
        -0.006880250674684956,
        -0.008261831691266765,
        -0.00963204551242285,
        -0.010991817928946657,
        -0.012345088911394788,
        -0.013691177766962508,
        -0.015027879544737001,
        -0.016358500049631713,
        -0.017685538960363956,
        -0.01900547606437245,
        -0.02031812133517438,
        -0.021628197659402555,
        -0.02293454676027117,
        -0.02423301573252503,
        -0.025527094999094488,
        -0.02682006824911037,
        -0.02810704252848836,
        -0.029386889609044425,
        -0.03066570188448848,
        -0.03194237623321444,
        -0.03321134185991197,
        -0.0344767946298621,
        -0.03574353291680345,
        -0.0370058065079766,
        -0.038262058868680164,
        -0.03952025855810134,
        -0.04077986192079544,
        -0.04203422277983632,
        -0.04328857160754328,
        -0.044549510866798335,
        -0.045810664798760066,
        -0.04707025281322355,
        -0.048338192496657474,
        -0.0496146132110584,
        -0.05089189063139667,
        -0.052176383383494104,
        -0.053476338474157066,
        -0.054784903030112374,
        -0.05610009799484411,
        -0.05743375445534968,
        -0.0587864462105613,
        -0.06014990677720637,
        -0.061531460642599976,
        -0.06294089095053627,
        -0.06437075117408796,
        -0.06581929509594459,
        -0.06729972727086168,
        -0.06881305491044136,
        -0.07035032213152864,
        -0.07191998851093252,
        -0.0735323718079682,
        -0.07517961499840341,
        -0.0768597679882119,
        -0.07858691667153359,
        -0.08036106561669744,
        -0.08217267633296026,
        -0.08402978787921148,
        -0.08594197919958756,
        -0.08789908917734132,
        -0.0898984072794545,
        -0.09195189921052753,
        -0.09405700431704106,
        -0.09620136627577473,
        -0.09839151598497967,
        -0.10063307673924021,
        -0.10291355753792483,
        -0.10522851991916499,
        -0.10758902536351729,
        -0.10999072380424636,
        -0.11242438421364255,
        -0.11490030677915632,
        -0.11743041248890926,
        -0.12001165310515026,
        -0.12265626835223761,
        -0.1253927805582264,
        -0.12824096157845497,
        -0.13122158348691562,
        -0.13438169626621566,
        -0.1377712335718603,
        -0.141434796519729,
        -0.14543602687660484,
        -0.14985932070892896,
        -0.15478219899240736,
        -0.16029247891681958,
        -0.1665034820552192,
        -0.1735355635151567,
        -0.18150539770855403,
        -0.190552611663529,
        -0.20082737510822093,
        -0.2124663434735143,
        -0.22559296370883372,
        -0.2403171303536129,
        -0.25668573133711214,
        -0.27465274291422287,
        -0.29405671352305573,
        -0.31457576508550267,
        -0.33567089887778906,
        -0.35658091619054083,
        -0.37632516474946087,
        -0.39372759476230756,
        -0.4074866105095313,
        -0.41630231200411655,
        -0.41899909343152353,
        -0.4146566785692226,
        -0.40273008412205075,
        -0.3831352454125012,
        -0.3562548389230597,
        -0.32290280273570454,
        -0.28424889217150984,
        -0.24170397450598782,
        -0.19677126552368432,
        -0.15092998061269663,
        -0.10552976490477504,
        -0.061673992798681944,
        -0.020125827770800506,
        0.00011872449445085661
    ]
}

==> data/ldc_Re3200/profiles_0169332.json <==
{
    "ux(x=y=0)":[
        0.25258559072827647,
        -0.01548302466557452,
        -0.045750603135888517,
        -0.07422984648899171,
        -0.1004415872966036,
        -0.12411636703800151,
        -0.14513214690602955,
        -0.16353850312925644,
        -0.1794676920220745,
        -0.1931417349752746,
        -0.20479588604250493,
        -0.21469653346957648,
        -0.2230893003213875,
        -0.23022810364509058,
        -0.23633939975480464,
        -0.24165205768094922,
        -0.2463654226795486,
        -0.25066925529793566,
        -0.2547040603968138,
        -0.2585626666260915,
        -0.2622397510813881,
        -0.2656263469543433,
        -0.2684776931593107,
        -0.27044693806458386,
        -0.2711173399365935,
        -0.2700964397227878,
        -0.267086405020508,
        -0.2619662261105652,
        -0.2548070522986848,
        -0.2458694727860878,
        -0.2355406055151147,
        -0.22427817890828453,
        -0.21253468766112524,
        -0.20071816058914432,
        -0.18915374261948878,
        -0.17808340640685616,
        -0.16766187849109182,
        -0.1579777069342544,
        -0.1490613152577334,
        -0.14090797191444485,
        -0.13348400992401205,
        -0.12674395112809128,
        -0.12063172682492018,
        -0.115091906039061,
        -0.11006725496340533,
        -0.1055061343712359,
        -0.10135836288182755,
        -0.09758052501142046,
        -0.09413132539200136,
        -0.09097581525810665,
        -0.08808093011286659,
        -0.08541908452018027,
        -0.08296402510592323,
        -0.08069408132690863,
        -0.07858848530148341,
        -0.07663023435684277,
        -0.07480279201712596,
        -0.0730927930517304,
        -0.07148709690127145,
        -0.0699751253583315,
        -0.06854631148885662,
        -0.06719233095482337,
        -0.06590471006251146,
        -0.06467676431724373,
        -0.06350164637002127,
        -0.06237411727925897,
        -0.06128859445599137,
        -0.06024081404213644,
        -0.05922631013471415,
        -0.05824174516848001,
        -0.057283372526327564,
        -0.05634849719184026,
        -0.055434202391447904,
        -0.0545383208549948,
        -0.0536583259557466,
        -0.05279257981545049,
        -0.0519391551298892,
        -0.051096608612815585,
        -0.05026328309325347,
        -0.049438242920937445,
        -0.048620152816801404,
        -0.04780805090120031,
        -0.04700092887565116,
        -0.04619825978125254,
        -0.045399037368836326,
        -0.044602677759792805,
        -0.04380863204605903,
        -0.04301652548604779,
        -0.042225561181223614,
        -0.04143549014654307,
        -0.04064600479604718,
        -0.039856707878912934,
        -0.03906701433333995,
        -0.03827694084767804,
        -0.03748618543508147,
        -0.03669428625156898,
        -0.03590093055147541,
        -0.03510623965091708,
        -0.03430974203308098,
        -0.03351101373256072,
        -0.03271001635571342,
        -0.03190674865633644,
        -0.031100543815951103,
        -0.030291185594272005,
        -0.029478774642892062,
        -0.028662992123347164,
        -0.027843138036474143,
        -0.027019297135029725,
        -0.02619144998913897,
        -0.025358938265592594,
        -0.02452128534713983,
        -0.0236787844376419,
        -0.022831041665048388,
        -0.021977268229028755,
        -0.021117396829862658,
        -0.02025164006819334,
        -0.019379167869328404,
        -0.0184994166883802,
        -0.017612671584692773,
        -0.016718746664728498,
        -0.015816596141139817,
        -0.01490617360203201,
        -0.013987799337985048,
        -0.013060760672137425,
        -0.012124228940414709,
        -0.011178678585758332,
        -0.010224061392146504,
        -0.009259348709056803,
        -0.008284311034632404,
        -0.0072996234848554786,
        -0.006304640272390123,
        -0.005298495137910389,
        -0.004281639064384136,
        -0.0032544587232364074,
        -0.0022158635558837516,
        -0.0011656186119725774,
        -0.00010453548069650417,
        0.0009676153269219144,
        0.00205190104744162,
        0.003147762651336952,
        0.004254574615773706,
        0.005373125075516341,
        0.00650394179481158,
        0.007645955936485347,
        0.008799148559013889,
        0.009964450340133685,
        0.011141636754218549,
        0.012329660576713135,
        0.013529167844308923,
        0.01474073572609396,
        0.015963596329576592,
        0.01719718523304725,
        0.01844250226608299,
        0.019699541407145915,
        0.020967451492220974,
        0.022246268699885274,
        0.023536979344894085,
        0.024839118192613058,
        0.026152130442119607,
        0.027476486308379202,
        0.028813016362028328,
        0.030161086969396303,
        0.03152051831757504,
        0.03289208253779335,
        0.034276561608718545,
        0.03567324269109777,
        0.03708230179292391,
        0.03850492241428198,
        0.03994185241854347,
        0.0413921499957953,
        0.04285656570524892,
        0.044336881177184796,
        0.045833383268034905,
        0.0473448783919393,
        0.04887329640527397,
        0.05042067962136026,
        0.05198613826760897,
        0.05356886456909602,
        0.05517242606241475,
        0.05679787960208415,
        0.0584428850498621,
        0.060108363016529436,
        0.0617988622109342,
        0.06351269282802063,
        0.06524715603226777,
        0.06700594181647884,
        0.06879226214211218,
        0.07060083075373347,
        0.0724309876668351,
        0.07428842218701928,
        0.07617186261110485,
        0.0780739547920437,
        0.07999829714657965,
        0.08194920023655793,
        0.0839192574336671,
        0.08590299191469587,
        0.0879079876058532,
        0.08993255277437277,
        0.09196525950004251,
        0.0940067031239828,
        0.0960644696676173,
        0.09812829175324757,
        0.10018874356813058,
        0.10225343148638286,
        0.10432391159382899,
        0.10638395571634952,
        0.10843280261881878,
        0.11048073958105804,
        0.11251941373440061,
        0.11453441337594518,
        0.11653598000148621,
        0.11852922630614035,
        0.12049816266649598,
        0.12243881321718443,
        0.12436752097571012,
        0.12627815384239527,
        0.12815565002635626,
        0.1300097982255214,
        0.13185310517423576,
        0.13366917530604935,
        0.1354539524426589,
        0.13722562849154477,
        0.13898463278314765,
        0.14071315303671278,
        0.14242276253456226,
        0.1441287988404916,
        0.14581965723004503,
        0.1474877554018946,
        0.14915579493075687,
        0.15082716960982648,
        0.1524885248295114,
        0.15415046202634278,
        0.15583856128503887,
        0.1575492550807929,
        0.15929029701301345,
        0.16110388164086015,
        0.16303748592987038,
        0.1651381716052765,
        0.1675203243381842,
        0.17036905573037567,
        0.17394020520158077,
        0.17862230492285275,
        0.1850286227691406,
        0.19401408703332151,
        0.20674329039477632,
        0.22477832618296284,
        0.2501007325105253,
        0.28500935790396487,
        0.33199508871848465,
        0.39344283905852323,
        0.4711640398855946,
        0.5658348727453871,
        0.6765314551230621,
        0.8003673584823727,
        0.9325496098221665,
        0.7448222669016461
    ],
    "uz(z=y=0)":[
        0.0006197665090923511,
        0.01129805808043902,
        0.03332943092266921,
        0.054188465528360596,
        0.0737566202432645,
        0.09190711001142775,
        0.1085176909298794,
        0.12346033126813623,
        0.13665121475861763,
        0.1480637493591121,
        0.15770766059460395,
        0.16562437892680076,
        0.17191855426144714,
        0.17673362721849395,
        0.1802221931758778,
        0.1825528789145476,
        0.18391998785597272,
        0.1845041884651163,
        0.18446212345987598,
        0.18394715627938532,
        0.18310305830374396,
        0.18203393793603495,
        0.18082134469127248,
        0.1795446154851796,
        0.17826087589518827,
        0.17699475714088617,
        0.1757696214603607,
        0.17461038246330926,
        0.17351803544143676,
        0.17248116935640767,
        0.17150248285841946,
        0.17058059791130356,
        0.1696938046635708,
        0.1688271465723478,
        0.16798018417297547,
        0.16713853439910736,
        0.16627758497685227,
        0.16539109456962303,
        0.1644764180072602,
        0.16351256990976584,
        0.16248289099086768,
        0.16138969473951312,
        0.1602250718785637,
        0.15896849835006188,
        0.15761606101302006,
        0.1561731041049897,
        0.15462655762475824,
        0.15296411995876946,
        0.15119357279580556,
        0.14931771231910956,
        0.14732323307356562,
        0.14521143994713914,
        0.14299662001809518,
        0.14067748221516505,
        0.13824825707782187,
        0.13572445897693158,
        0.13312093162133096,
        0.130435777608475,
        0.12767676313374263,
        0.12486852921790056,
        0.12202212355989044,
        0.11914008273835154,
        0.1162428262798435,
        0.11335436428607223,
        0.11047961755815452,
        0.10762735635127313,
        0.10482193859365659,
        0.10207678618728488,
        0.09939094187533055,
        0.09677686648224447,
        0.09425185869142891,
        0.09181491249529326,
        0.08946257581473081,
        0.08720657684132263,
        0.08505094636080698,
        0.08298474923323725,
        0.08100637966887783,
        0.07912279352736508,
        0.07732586145403608,
        0.07560334558813159,
        0.0739570948581846,
        0.07238688043589141,
        0.07087858579382818,
        0.06942526420391455,
        0.0680299904673155,
        0.06668566005216234,
        0.06537935406772882,
        0.06411077274566714,
        0.06288054602414775,
        0.06167791742914006,
        0.060495861556809555,
        0.05933767683337249,
        0.058199638672710746,
        0.057071932866630176,
        0.05595401381247427,
        0.054848479076946094,
        0.05374843277322775,
        0.05264846260850226,
        0.05155174188391042,
        0.05045761767486363,
        0.049359161543947074,
        0.04825600306589065,
        0.047151306791885624,
        0.046041490744019406,
        0.04492237034649529,
        0.04379666877608543,
        0.042665201067778304,
        0.041523658773233926,
        0.04037137438951369,
        0.039211358484917976,
        0.03804203582764956,
        0.03686051918434523,
        0.03566843656056873,
        0.03446727147456018,
        0.03325454851763954,
        0.032029515462010966,
        0.030794201078738676,
        0.029548459455326335,
        0.028290399147900287,
        0.02702068442461525,
        0.02574060200083629,
        0.024449340944888213,
        0.023146031375758658,
        0.021831671190169207,
        0.020506868665927342,
        0.019170957623612414,
        0.017823623603816178,
        0.01646579830764532,
        0.015098012466716127,
        0.013719724967462968,
        0.012330754615053834,
        0.01093237267331473,
        0.009525164948756885,
        0.008108252894316046,
        0.0066819487985226205,
        0.005248248180537341,
        0.003807133851599138,
        0.002357462360765743,
        0.0009009225553553748,
        -0.0005603204438567143,
        -0.002027593980221998,
        -0.0035011850496598222,
        -0.0049777499194848,
        -0.006456428985277764,
        -0.007939449995629398,
        -0.00942476764445967,
        -0.010908657695554666,
        -0.012392737855461636,
        -0.013878242912935322,
        -0.015360528926511118,
        -0.016837938861628834,
        -0.01831392571534195,
        -0.019786536113404966,
        -0.021250531832978453,
        -0.02270810683881572,
        -0.02416180779196017,
        -0.025606112000922665,
        -0.02703869311922427,
        -0.028464718507407557,
        -0.02988272711405514,
        -0.031286319195212936,
        -0.03267851106062731,
        -0.034063685362476996,
        -0.035435726711748675,
        -0.03679193687993555,
        -0.038139462785927905,
        -0.039477697689286786,
        -0.040799230609788927,
        -0.04210810803473313,
        -0.04341066991918113,
        -0.04470035733639297,
        -0.04597415013538196,
        -0.04724118760851191,
        -0.04850164906246294,
        -0.04974713981484619,
        -0.050982665746248254,
        -0.05221628093903484,
        -0.05344087364580075,
        -0.05465306970960287,
        -0.05586373269254369,
        -0.05707345437893921,
        -0.0582728934150946,
        -0.059467833081042115,
        -0.060667602230439814,
        -0.06186430367662016,
        -0.06305440836250734,
        -0.06425003412148608,
        -0.06545185604456101,
        -0.0666497127786401,
        -0.06785034006710472,
        -0.069063721019671,
        -0.07028143903150033,
        -0.07150027285951115,
        -0.07273369598745054,
        -0.07398230373828925,
        -0.0752363575602126,
        -0.07650420373861894,
        -0.07779700531165543,
        -0.07910690545844716,
        -0.08043320322595081,
        -0.081791741745454,
        -0.08318489004507182,
        -0.08460595345607444,
        -0.08606782893543162,
        -0.08758482675254885,
        -0.08915340492424055,
        -0.09077921110544651,
        -0.09248422982587616,
        -0.09427646719906962,
        -0.0961582257346651,
        -0.09815249246355318,
        -0.10028338249476758,
        -0.1025602846746044,
        -0.10500663704911704,
        -0.10766372028773297,
        -0.11056335519874627,
        -0.11374093967802405,
        -0.1172604269132673,
        -0.12119515548532686,
        -0.12561857873024623,
        -0.130635124170733,
        -0.13638045162998183,
        -0.14299801282663024,
        -0.15065233640415415,
        -0.15954537066272947,
        -0.1698845772182988,
        -0.18186552034240955,
        -0.19567623613847,
        -0.21146756993417998,
        -0.22929934219195713,
        -0.2491283723031389,
        -0.2707862488595452,
        -0.29393987023339346,
        -0.31807740413229957,
        -0.34253791139906764,
        -0.36651769838550624,
        -0.38910162228310485,
        -0.40931520979561725,
        -0.4261889958027313,
        -0.43878877099383456,
        -0.4462785707435973,
        -0.44796575872829714,
        -0.4433511469368942,
        -0.4321401746092987,
        -0.4142912207003013,
        -0.390016026791003,
        -0.359791016865555,
        -0.32431683617992124,
        -0.2845265548932654,
        -0.24151518871107197,
        -0.1964989194201299,
        -0.1507180628108928,
        -0.10539756096652533,
        -0.06158640155996448,
        -0.02008142092439623,
        0.00018491139859333307
    ]
}

==> data/ldc_Re3200/profiles_0211665.json <==
{
    "ux(x=y=0)":[
        0.252418316506345,
        -0.021888272497759004,
        -0.0650429239472768,
        -0.10640888485376748,
        -0.1449375859528981,
        -0.1794796076054578,
        -0.20913314859921073,
        -0.2334564775534952,
        -0.2525391557995741,
        -0.26691503589640553,
        -0.27737021038593546,
        -0.28475722907822626,
        -0.28983544272823253,
        -0.29321448315172743,
        -0.295326208439931,
        -0.29646757774996596,
        -0.29681835881115876,
        -0.29649449054085497,
        -0.2955551327628365,
        -0.29404027746737066,
        -0.29196358007605455,
        -0.28933896723055846,
        -0.28616703100953095,
        -0.28245654372370615,
        -0.27820908627134433,
        -0.2734379371828569,
        -0.26815265284723905,
        -0.26237612670019334,
        -0.25612970017149195,
        -0.24944848047836918,
        -0.24236707657070006,
        -0.2349332428467047,
        -0.22719419185712858,
        -0.21920849069540985,
        -0.2110329713886687,
        -0.20273306957053958,
        -0.19437034063460873,
        -0.18601145138055133,
        -0.17771658481575686,
        -0.1695474747890802,
        -0.16155685023649408,
        -0.1537959085345826,
        -0.14630510651063103,
        -0.1391213357618519,
        -0.13227007300638863,
        -0.12577246097677536,
        -0.11963880822930176,
        -0.11387549130131376,
        -0.1084795477974422,
        -0.10344532864653369,
        -0.0987599377633887,
        -0.09440938178756622,
        -0.09037454613261126,
        -0.08663678469594112,
        -0.08317425301778963,
        -0.07996675825056572,
        -0.07699231747766253,
        -0.07423142060111398,
        -0.07166374720162247,
        -0.06927173697124468,
        -0.06703755748496262,
        -0.064946253524113,
        -0.06298281579940676,
        -0.0611348483275629,
        -0.05939002493248615,
        -0.05773843545433874,
        -0.056170090872895775,
        -0.05467705267755374,
        -0.05325138082191314,
        -0.05188688047346722,
        -0.05057710519973739,
        -0.04931715443409433,
        -0.04810198660043768,
        -0.046927718021589376,
        -0.04579014806634275,
        -0.044686272821403424,
        -0.04361280337378566,
        -0.042567196989657774,
        -0.041546674883598256,
        -0.0405493767563308,
        -0.03957301664604585,
        -0.038615853825381956,
        -0.03767605768750654,
        -0.03675241614811514,
        -0.03584320559538812,
        -0.034947244722204784,
        -0.034063346830603365,
        -0.03319060212563434,
        -0.03232765128870648,
        -0.031473775713149986,
        -0.030628167672129347,
        -0.02979000914408879,
        -0.028958279239852214,
        -0.028132636431914618,
        -0.027312394974219553,
        -0.026496774593516348,
        -0.02568514641309015,
        -0.024877376274590805,
        -0.024072710986097097,
        -0.02327050977659855,
        -0.022470533097092172,
        -0.021672611741602572,
        -0.020875889019860726,
        -0.0200800357918288,
        -0.019285049884972684,
        -0.01849050964578176,
        -0.01769561357360072,
        -0.016900431102959582,
        -0.01610490380478466,
        -0.015308316368321249,
        -0.014510179606927548,
        -0.013710840749960295,
        -0.012909886047439359,
        -0.012106510387426989,
        -0.011300713258319552,
        -0.010492775463955021,
        -0.009681831822501135,
        -0.008867350376532317,
        -0.008049723135853394,
        -0.007228779812459983,
        -0.00640341946790832,
        -0.005573673837248458,
        -0.0047399355674524754,
        -0.003901409778045252,
        -0.0030572156438532397,
        -0.002207913783118638,
        -0.0013534076608338029,
        -0.000492494420631423,
        0.00037508513403005934,
        0.0012486449090953209,
        0.0021290487397841408,
        0.003017376255512401,
        0.003913208578154102,
        0.004816316913842247,
        0.005728152910836243,
        0.006649150539918418,
        0.007578612257865969,
        0.008517134433880634,
        0.009466198284913605,
        0.010425431146431751,
        0.011394491746510145,
        0.012374688617308073,
        0.013366929173637925,
        0.014370385651791048,
        0.015385513669742387,
        0.016413794551599893,
        0.01745533415166229,
        0.018509452169857353,
        0.01957737343046628,
        0.0206601539250011,
        0.02175736366398651,
        0.022868917573289894,
        0.023996357814898395,
        0.025140075841169354,
        0.026299606341096918,
        0.027475454442007285,
        0.028669026416176375,
        0.029880224082328034,
        0.031108851972224984,
        0.032355693495024235,
        0.033621899870154494,
        0.034907158491483486,
        0.0362114404919991,
        0.0375356352149682,
        0.038880793222940094,
        0.04024629936091124,
        0.04163212692750236,
        0.04303946898631639,
        0.044469195289751594,
        0.04591997655729629,
        0.04739205364031575,
        0.048887179621936505,
        0.05040532259820268,
        0.051944305603156445,
        0.05350546646597502,
        0.055090641723227106,
        0.056697880318595566,
        0.058325023527484615,
        0.05997514838854425,
        0.06164859308955062,
        0.06334124323477763,
        0.06505278636473041,
        0.06678731208951637,
        0.06854167818331763,
        0.07031123163511946,
        0.07209895843299922,
        0.0739073869359036,
        0.07572931843036887,
        0.07756276055401196,
        0.07941328908910134,
        0.08127864558969819,
        0.0831499073312801,
        0.08503052302721674,
        0.08692506333001794,
        0.08882522510511029,
        0.09072516833809932,
        0.09263348188133219,
        0.09454895490310719,
        0.09646004277444672,
        0.09836846973153306,
        0.10028349068820169,
        0.1021956523770667,
        0.1040965965418807,
        0.1059960554790171,
        0.10789740548168941,
        0.10978574113766236,
        0.11166225322423129,
        0.11353950641785823,
        0.11541087808020556,
        0.1172636612445132,
        0.11911014954158264,
        0.1209573194621954,
        0.12279075927732151,
        0.12460809484156612,
        0.12642719641359693,
        0.12824331047521764,
        0.13004265455680453,
        0.13183602579479153,
        0.1336368436090507,
        0.13542969640474312,
        0.13721120866860173,
        0.13899983260258914,
        0.14079648646441395,
        0.14258378335911984,
        0.1443730879246748,
        0.1461793511371502,
        0.147990955803076,
        0.14979969886198935,
        0.15162699191038517,
        0.1534750741245752,
        0.15532940009940435,
        0.15719817907589104,
        0.15910416977321265,
        0.1610409651999742,
        0.16301264548722164,
        0.1650563612785618,
        0.16721463889349544,
        0.1695296173979832,
        0.17211053638631735,
        0.17513818615153184,
        0.17886694791781246,
        0.1836863154510792,
        0.19021238682770447,
        0.19930350560190993,
        0.21212372679743452,
        0.2302219154649834,
        0.255545101276982,
        0.2903331805456246,
        0.3370004800191824,
        0.39786751962483485,
        0.47473924983160154,
        0.5683901757698303,
        0.6780896127500762,
        0.8011494038861356,
        0.9327801016141541,
        0.744744500571817
    ],
    "uz(z=y=0)":[
        0.0006153713377896877,
        0.013826360300127752,
        0.04081518355239713,
        0.06634912112701283,
        0.09012346995560762,
        0.11176728170819956,
        0.13091583931933884,
        0.14726132462402908,
        0.16064731459082238,
        0.17110647537471005,
        0.17883205584517578,
        0.18414571775117716,
        0.18747739817445327,
        0.1892929837077575,
        0.19001868820825252,
        0.19002450592566542,
        0.1896206220186685,
        0.18902764111831488,
        0.1883790587490824,
        0.18776499308323485,
        0.18724094615829803,
        0.18681665042844844,
        0.18648185470897535,
        0.18623555190083083,
        0.18606586677019168,
        0.18594388391746897,
        0.18585156051228946,
        0.18578418927417759,
        0.1857210815308053,
        0.18563817676258407,
        0.185530042781364,
        0.1853916060879628,
        0.18520007343677883,
        0.1849429657528459,
        0.18462246048348663,
        0.18422833979563535,
        0.18374099354569914,
        0.18316025837294084,
        0.1824884639004612,
        0.18171063728257258,
        0.18081624744055858,
        0.17981349344096284,
        0.17869925332350597,
        0.17745871667392185,
        0.17609306610084005,
        0.1746118769655737,
        0.17300573172394762,
        0.1712666766339401,
        0.16940565918440645,
        0.16742792624028902,
        0.16532273103577247,
        0.16309424194257094,
        0.16075826918344877,
        0.1583149439067722,
        0.15576033196725853,
        0.153111433428746,
        0.15038333159146258,
        0.14757467245736874,
        0.1446937310754553,
        0.14176457633720946,
        0.13879672475045532,
        0.13579150654122787,
        0.13276745363262268,
        0.12974554778463507,
        0.12672745583088785,
        0.12371908819480554,
        0.12074126848207968,
        0.1178036319259923,
        0.11490213690980731,
        0.11204672466441759,
        0.10925206762152452,
        0.10651527661199695,
        0.10383208407458905,
        0.10121391919763743,
        0.09866487548650409,
        0.09617510402027943,
        0.09374479543567799,
        0.09138298784538879,
        0.08908408245378607,
        0.0868390233346613,
        0.08465301048927092,
        0.0825292809153365,
        0.08045743757865938,
        0.07843438916234219,
        0.07646694822459281,
        0.07455177251096247,
        0.07267966264448773,
        0.07085386874147276,
        0.06907841498580286,
        0.06734584238885444,
        0.06565214757554651,
        0.06400342876578363,
        0.062398611729742676,
        0.06083027489706636,
        0.05929992018583943,
        0.05781203160843205,
        0.05636138956016694,
        0.05494389982343999,
        0.05356378464991004,
        0.05222131837515326,
        0.050910207061814615,
        0.049630388327212324,
        0.04838519069976658,
        0.04717106037955842,
        0.045983535098981135,
        0.044824867981772314,
        0.0436953501006727,
        0.042589992518268206,
        0.041507224953954716,
        0.040449111832930415,
        0.03941311199730138,
        0.03839523321423856,
        0.037395908680442694,
        0.03641548077797423,
        0.035450312975029714,
        0.03449840904607262,
        0.03356058135062383,
        0.0326355491128299,
        0.031720255558736345,
        0.030814187221079814,
        0.029917546462568702,
        0.02902849099067526,
        0.02814508408138811,
        0.027267308699632398,
        0.026394854383531157,
        0.025526128659305026,
        0.024659872104076334,
        0.02379616448437049,
        0.02293472109281913,
        0.022074124413885683,
        0.02121334630606032,
        0.020352894289935777,
        0.01949252817161369,
        0.01863048532244554,
        0.017766278127955077,
        0.016901100819868394,
        0.016033999146698452,
        0.01516291401764627,
        0.014288700079950105,
        0.013412555277653858,
        0.012532081032313135,
        0.01164604211067377,
        0.01075680685743901,
        0.009864049989098334,
        0.008964408525233414,
        0.008058926112568887,
        0.007150132908554427,
        0.006235096685003374,
        0.005311487429310713,
        0.004382841514512963,
        0.0034494479856587356,
        0.0025066119359766583,
        0.0015552791079158626,
        0.0005994561229594785,
        -0.00036438237915713224,
        -0.0013397651556261963,
        -0.0023221219585248,
        -0.0033103665591470714,
        -0.004310676920508044,
        -0.0053222760528028774,
        -0.0063396840020327775,
        -0.007366905810032037,
        -0.008408850402699411,
        -0.00945989881382886,
        -0.010518132300577264,
        -0.011591181589058277,
        -0.012678566860738271,
        -0.013773283408863024,
        -0.014879786550166415,
        -0.016004362799901813,
        -0.017140420272180115,
        -0.01828517569783491,
        -0.019447645655582144,
        -0.02062766469737714,
        -0.021816775077194806,
        -0.023019842439613414,
        -0.024244384958730353,
        -0.025482956681099667,
        -0.026731951781666857,
        -0.028001647747501305,
        -0.029292042437621797,
        -0.030593503637624954,
        -0.031911178816933,
        -0.03325362857615189,
        -0.03461253872490878,
        -0.03598382953113054,
        -0.03737860177528984,
        -0.038796963260918034,
        -0.040228268907606335,
        -0.041678129817461,
        -0.043155474381145476,
        -0.044651462877624754,
        -0.046161659487443496,
        -0.047697860066535355,
        -0.049259701797974904,
        -0.05083630943954498,
        -0.05243347772429822,
        -0.054060295001728535,
        -0.05570725183213826,
        -0.05737049033059435,
        -0.05906176701633962,
        -0.06078053682122932,
        -0.06251603516883367,
        -0.06427510904853471,
        -0.06606638668349872,
        -0.06788110304616005,
        -0.06971679704697151,
        -0.07158654171217584,
        -0.07349036194887945,
        -0.07542092740262524,
        -0.07738832618717066,
        -0.07940457679946016,
        -0.08146599079027865,
        -0.08357873654405526,
        -0.0857639223258325,
        -0.08803262837533436,
        -0.09039300663997062,
        -0.0928743955224066,
        -0.09550987395538463,
        -0.0983245713116574,
        -0.10135992908257196,
        -0.10467775308466241,
        -0.10833693711185732,
        -0.11240508009897884,
        -0.11697849313020847,
        -0.12216543288582316,
        -0.12807703711925678,
        -0.1348504865131238,
        -0.14264686027757237,
        -0.15162694439926971,
        -0.1619583164179126,
        -0.17382105554208713,
        -0.18737522255215544,
        -0.2027323177832313,
        -0.21994705229029482,
        -0.23897009004469502,
        -0.25958340855365725,
        -0.2813573669703006,
        -0.30361572557040284,
        -0.3253860211306884,
        -0.3454101476963109,
        -0.36221499761730025,
        -0.3742325958923146,
        -0.37995300625365613,
        -0.37813843088397525,
        -0.36800498371831897,
        -0.3493478599351418,
        -0.32256789426373506,
        -0.2886442556766989,
        -0.248987653836189,
        -0.20526212296922441,
        -0.15918687126708458,
        -0.11239430275865009,
        -0.06624672360147367,
        -0.021738321325029966,
        0.00011957483879397707
    ]
}

==> data/ldc_Re3200/profiles_0211666.json <==
{
    "ux(x=y=0)":[
        0.2589374638860197,
        -0.010037729501228285,
        -0.029681010846942354,
        -0.04844275688523194,
        -0.06631246564782106,
        -0.08329664254009625,
        -0.09938294734791762,
        -0.11457741774114692,
        -0.12887882001964368,
        -0.14230339029284197,
        -0.154865840738308,
        -0.16659519890833574,
        -0.17752038416876137,
        -0.18768000452834813,
        -0.19711138062651024,
        -0.20585655105253406,
        -0.21395415107299845,
        -0.22144328820559595,
        -0.2283578787213274,
        -0.2347294815934088,
        -0.24058369186000872,
        -0.2459425179891703,
        -0.25082236497117866,
        -0.2552361700033136,
        -0.2591924787925505,
        -0.2626973443125501,
        -0.26575404510018713,
        -0.2683646806852054,
        -0.2705301853781717,
        -0.27225156967385206,
        -0.27353000729922383,
        -0.2743677194680861,
        -0.27476802091352176,
        -0.274735886047605,
        -0.27427791389387307,
        -0.27340263734779535,
        -0.2721204076386066,
        -0.27044351141721235,
        -0.26838599227325755,
        -0.2659636330856555,
        -0.2631937360346956,
        -0.2600950168088456,
        -0.25668736317391155,
        -0.2529916773853444,
        -0.24902963060553687,
        -0.24482348154244624,
        -0.24039584113263954,
        -0.23576948880799697,
        -0.230967158993367,
        -0.22601137087831186,
        -0.22092424527380713,
        -0.2157273588827208,
        -0.2104415969152839,
        -0.20508703845219783,
        -0.19968284710371442,
        -0.19424719019529182,
        -0.18879716691984577,
        -0.18334876087785534,
        -0.17791680284344394,
        -0.17251495376605816,
        -0.16715569759047066,
        -0.16185035020946384,
        -0.15660907678502217,
        -0.15144092128330436,
        -0.14635384238900948,
        -0.1413547580431793,
        -0.1364495942127974,
        -0.1316433391393204,
        -0.12694009977872908,
        -0.12234316109380856,
        -0.11785504577027348,
        -0.1134775746999753,
        -0.10921192647580295,
        -0.1050586960919648,
        -0.10101795162028732,
        -0.09708928900446422,
        -0.09327188414949798,
        -0.08956454244747365,
        -0.08596574522558076,
        -0.08247369327780193,
        -0.07908634719468366,
        -0.07580146467655088,
        -0.07261663470818824,
        -0.06952930879884929,
        -0.0665368292777547,
        -0.06363645485834939,
        -0.060825383533835965,
        -0.05810077301709187,
        -0.05545975882998647,
        -0.05289947024685957,
        -0.05041704421803655,
        -0.04800963746359967,
        -0.04567443686917497,
        -0.04340866835544673,
        -0.041209604349120105,
        -0.03907457000656431,
        -0.03700094830782263,
        -0.034986184151341346,
        -0.033027787553830686,
        -0.031123336065448468,
        -0.029270476490404262,
        -0.027466926004298307,
        -0.02571047274418248,
        -0.02399897594574181,
        -0.022330365690313776,
        -0.020702642321413132,
        -0.019113875581548232,
        -0.017562203516356636,
        -0.01604583118653941,
        -0.014563029223968014,
        -0.013112132263677634,
        -0.011691537279392079,
        -0.010299701846967985,
        -0.008935142356250769,
        -0.0075964321898979205,
        -0.006282199883856956,
        -0.004991127283267688,
        -0.003721947704026873,
        -0.0024734441100781983,
        -0.0012444473129615023,
        -3.3834200869369574e-05,
        0.0011594739988775467,
        0.0023365134190138468,
        0.003498279211430911,
        0.004645727162764905,
        0.005779775266215913,
        0.0069013052476130515,
        0.008011164046592955,
        0.00911016525152293,
        0.010199090489948517,
        0.011278690774084912,
        0.01234968780346799,
        0.013412775224449136,
        0.014468619849411094,
        0.015517862835714673,
        0.01656112082713151,
        0.01759898705786292,
        0.01863203242251785,
        0.01966080651208117,
        0.020685838618857665,
        0.021707638710617934,
        0.022726698377489297,
        0.023743491751365402,
        0.024758476400860017,
        0.025772094202038902,
        0.026784772188531498,
        0.027796923380209743,
        0.02880894759360531,
        0.029821232234296096,
        0.03083415307478877,
        0.03184807501615074,
        0.03286335283713863,
        0.033880331931119376,
        0.03489934903365328,
        0.035920732938058274,
        0.03694480520428419,
        0.03797188086068254,
        0.0390022691003603,
        0.04003627396918306,
        0.041074195053565875,
        0.04211632816458197,
        0.04316296601940684,
        0.0442143989188025,
        0.04527091543116851,
        0.04633280307316043,
        0.0474003489911848,
        0.04847384064450079,
        0.049553566500483835,
        0.05063981672293631,
        0.051732883869203466,
        0.0528330635935874,
        0.0539406553657568,
        0.05505596317668848,
        0.05617929626927805,
        0.057310969872947176,
        0.05845130595551915,
        0.059600633958102146,
        0.06075929157947163,
        0.06192762554621461,
        0.06310599241254031,
        0.06429475933814818,
        0.06549430494845393,
        0.0667050201394705,
        0.06792730895567352,
        0.06916158942616436,
        0.07040829453207703,
        0.07166787305104101,
        0.07294079057979756,
        0.0742275304494298,
        0.07552859487548269,
        0.07684450588377868,
        0.07817580663258678,
        0.07952306247361235,
        0.08088686251226099,
        0.0822678207819186,
        0.08366657826475259,
        0.08508380437307181,
        0.08652019959298082,
        0.08797649747096546,
        0.0894534684452947,
        0.09095192273183986,
        0.09247271596023138,
        0.09401675374909206,
        0.09558500047432658,
        0.09717848665448371,
        0.09879832280571609,
        0.10044571186076057,
        0.10212197137279813,
        0.10382855424917439,
        0.10556708458090823,
        0.10733939236013743,
        0.10914757103025534,
        0.11099403487037175,
        0.1128816110997566,
        0.11481363348573448,
        0.11679408804614858,
        0.11882776327450371,
        0.12092047792224965,
        0.12307931741455252,
        0.12531298425639473,
        0.12763216242274555,
        0.13005004659628233,
        0.13258289013788524,
        0.1352507872186219,
        0.13807847428903403,
        0.1410964563684063,
        0.14434214065770581,
        0.14786140845950058,
        0.15171015334973997,
        0.15595638997192746,
        0.1606822291736024,
        0.16598656263970385,
        0.17198740376303961,
        0.1788250570098927,
        0.1866645419995777,
        0.19569890156537756,
        0.20615105270180203,
        0.21827645757772524,
        0.2323631649269895,
        0.2487324489108894,
        0.2677350400549525,
        0.28974762969810747,
        0.31516254006087724,
        0.344377554192614,
        0.3777760692442371,
        0.41570830251713087,
        0.45846025988595523,
        0.5062271169392154,
        0.5590732352982609,
        0.6169043613432256,
        0.6794277602201737,
        0.7461381791208282,
        0.8162947704992384,
        0.8889426162498988,
        0.9629255914204302,
        0.7359460470485445
    ],
    "uz(z=y=0)":[
        0.0008322540894804757,
        0.010633695268949828,
        0.03136953214005023,
        0.05103381723773637,
        0.06961542802102817,
        0.0871118501721784,
        0.10351105883114917,
        0.11881315243462232,
        0.1330174091575598,
        0.14613661923793264,
        0.1581872304752473,
        0.16919824671167374,
        0.179203300800892,
        0.18824573047228615,
        0.19637208324165537,
        0.20363476883635298,
        0.21008688009909457,
        0.21578355118446002,
        0.22077809668659473,
        0.2251228662542103,
        0.2288666460339541,
        0.2320554494957215,
        0.23473100208188646,
        0.23693161867591175,
        0.23869149610715845,
        0.2400416463017869,
        0.2410096960186184,
        0.24162077389117484,
        0.24189755877762395,
        0.24186102702743772,
        0.2415305697526813,
        0.24092455152456485,
        0.2400603989771216,
        0.23895496963013482,
        0.2376245780640254,
        0.23608520578784667,
        0.23435246949568453,
        0.2324417164460059,
        0.23036795572403934,
        0.22814588262882665,
        0.22578979586329656,
        0.22331358599488288,
        0.22073065646503393,
        0.21805390030364424,
        0.21529563601543075,
        0.21246758707924365,
        0.20958083749366674,
        0.20664582113845717,
        0.20367229750593224,
        0.20066935305110306,
        0.19764539481210094,
        0.19460816303912212,
        0.19156473927181475,
        0.18852156795963199,
        0.18548447513087865,
        0.1824586964055377,
        0.17944890265148267,
        0.17645923166907318,
        0.1734933177978234,
        0.17055432510075907,
        0.1676449783955554,
        0.1647675961073557,
        0.16192412100114248,
        0.1591161514331804,
        0.15634497041614773,
        0.15361157444908774,
        0.15091670021729875,
        0.14826085045715742,
        0.14564431779465029,
        0.1430672075383673,
        0.14052945853788104,
        0.13803086281377475,
        0.13557108348408287,
        0.13314967147634343,
        0.13076608064424702,
        0.12841968172435675,
        0.12610977495594292,
        0.12383560160633367,
        0.1215963542862354,
        0.1193911863344536,
        0.11721922019766236,
        0.11507955494083295,
        0.11297127290181219,
        0.11089344565309156,
        0.10884513923161106,
        0.10682541873814223,
        0.1048333523603764,
        0.10286801489561952,
        0.10092849076011491,
        0.09901387657411831,
        0.09712328336631491,
        0.09525583842301741,
        0.09341068679621256,
        0.09158699254070617,
        0.08978393969787568,
        0.08800073303550045,
        0.086236598575425,
        0.08449078395110704,
        0.08276255859511471,
        0.08105121376963823,
        0.07935606247289487,
        0.07767643923702455,
        0.07601169981524376,
        0.07436122077702986,
        0.07272439903339892,
        0.07110065129241622,
        0.06948941344915689,
        0.06789013992775159,
        0.0663023029847432,
        0.06472539197044529,
        0.06315891255828697,
        0.0616023859528479,
        0.060055348078125584,
        0.058517348745552825,
        0.05698795081247769,
        0.055466729334237,
        0.05395327070990763,
        0.052447171824046505,
        0.05094803919208775,
        0.049455488107907654,
        0.04796914179536788,
        0.04648863056617761,
        0.04501359098797553,
        0.043543665059920744,
        0.04207849939900798,
        0.04061774443725326,
        0.03916105363125145,
        0.03770808268181471,
        0.03625848876624595,
        0.034811929780658585,
        0.03336806359330961,
        0.031926547306059774,
        0.030487036524302867,
        0.02904918463086414,
        0.027612642064463944,
        0.02617705559738586,
        0.02474206760971098,
        0.023307315354810454,
        0.021872430214518554,
        0.02043703693381901,
        0.019000752830493902,
        0.017563186972700744,
        0.016123939317061447,
        0.014682599791746197,
        0.013238747318784487,
        0.011791948762651171,
        0.010341757788391324,
        0.008887713609606468,
        0.007429339616818575,
        0.005966141860286661,
        0.00449760736026413,
        0.003023202221335443,
        0.001542369529297256,
        5.4526984840846135e-05,
        -0.0014409357608149297,
        -0.0029446601013605775,
        -0.004457321848482768,
        -0.0059796350499102795,
        -0.007512356294217617,
        -0.009056289561708095,
        -0.010612291703318573,
        -0.012181278632386537,
        -0.013764232287871436,
        -0.015362208477536667,
        -0.016976345716045116,
        -0.01860787515973821,
        -0.020258131736587012,
        -0.021928566642646485,
        -0.023620761335249648,
        -0.025336443156876977,
        -0.027077502747843065,
        -0.02884601346752588,
        -0.03064425294562919,
        -0.03247472695587172,
        -0.03434019580655012,
        -0.03624370346863813,
        -0.03818860952432475,
        -0.04017862418285763,
        -0.04221784648180842,
        -0.044310805821551016,
        -0.04646250679613767,
        -0.048678477516494394,
        -0.050964821230427136,
        -0.05332827120029875,
        -0.05577624843383829,
        -0.058316922148640524,
        -0.06095927206004177,
        -0.06371315204307945,
        -0.06658935383187081,
        -0.06959966990486358,
        -0.07275695328076325,
        -0.07607517295813843,
        -0.07956946175864678,
        -0.0832561545392174,
        -0.08715281211718892,
        -0.09127822835172976,
        -0.09565241393646896,
        -0.10029655354206318,
        -0.10523292791697277,
        -0.11048479721112896,
        -0.11607623457583335,
        -0.12203190639450935,
        -0.12837678577926434,
        -0.1351357966552826,
        -0.14233337234845703,
        -0.14999292892272337,
        -0.15813623479885391,
        -0.16678268216095762,
        -0.17594843985845074,
        -0.185645502829725,
        -0.19588061652411015,
        -0.2066541063793776,
        -0.2179585908740676,
        -0.22977763099313225,
        -0.2420842951378601,
        -0.2548397253138479,
        -0.267991683733788,
        -0.2814732104650037,
        -0.2952013671868592,
        -0.3090762554644593,
        -0.3229802685108471,
        -0.33677783339700995,
        -0.3503155609255936,
        -0.3634231346705088,
        -0.3759147674595709,
        -0.38759163143080844,
        -0.39824492798888417,
        -0.40766007825790884,
        -0.41562144112343086,
        -0.4219181324127791,
        -0.42634998313136113,
        -0.42873437194080183,
        -0.42891249444203505,
        -0.4267561226048371,
        -0.42217284362906865,
        -0.41511141995784345,
        -0.4055645693296232,
        -0.39357177955881534,
        -0.37921855911033425,
        -0.36263619328186353,
        -0.34399711107404235,
        -0.32351196659790316,
        -0.30142155649107194,
        -0.2779924457722103,
        -0.2535063853155128,
        -0.22825619169830244,
        -0.20253363826417065,
        -0.17662736091474288,
        -0.1508097317430876,
        -0.1253383356891712,
        -0.10044155106445891,
        -0.0763248811820757,
        -0.05315406015863956,
        -0.031067477760579297,
        -0.010154728075438648,
        -7.480735457511187e-05
    ]
}

==> data/ldc_Re3200/profiles_0253998.json <==
{
    "ux(x=y=0)":[
        0.25235984861052385,
        -0.022582174128108014,
        -0.06700564574879045,
        -0.10956686124548577,
        -0.14948350231654664,
        -0.18595557144772917,
        -0.21830137165476438,
        -0.24604186665783837,
        -0.2689555278517549,
        -0.28707038716025624,
        -0.30063149510087295,
        -0.310030700937291,
        -0.31574369214715176,
        -0.31826530601604525,
        -0.31807335494377387,
        -0.315603001848161,
        -0.3112437439271795,
        -0.3053392001563735,
        -0.2981948320225845,
        -0.2900818682576252,
        -0.28124173784975715,
        -0.2718876629670317,
        -0.2622053366601366,
        -0.25235426844357195,
        -0.24246769979480146,
        -0.2326555325304301,
        -0.22300453462753853,
        -0.21358278911833725,
        -0.20443991147999183,
        -0.19561214925796702,
        -0.18712209252399487,
        -0.17898385631902355,
        -0.17120204586630033,
        -0.16377664895634153,
        -0.15670130858002115,
        -0.1499678878848433,
        -0.1435641404635058,
        -0.13747792045371107,
        -0.1316944762621711,
        -0.12620036294184603,
        -0.12098045223489814,
        -0.11602158259109766,
        -0.11130946871645588,
        -0.10683211222106627,
        -0.10257664875915697,
        -0.09853255893831675,
        -0.09468858052767709,
        -0.0910357103700339,
        -0.08756417451818144,
        -0.08426627294607987,
        -0.08113350948524385,
        -0.07815923101054705,
        -0.07533587991585348,
        -0.07265752813770188,
        -0.07011732318784736,
        -0.06770979891688973,
        -0.06542849742218727,
        -0.06326822813016203,
        -0.061222842814330714,
        -0.05928725376259119,
        -0.05745545841806487,
        -0.05572251326051622,
        -0.05408260342517839,
        -0.05253081706835454,
        -0.05106154002709669,
        -0.049670102658650676,
        -0.04835111406394707,
        -0.04710004924376815,
        -0.04591192031548438,
        -0.04478256496770385,
        -0.04370726721643961,
        -0.04268218655940828,
        -0.04170317519802907,
        -0.04076675274905262,
        -0.039869062310916865,
        -0.03900710979155461,
        -0.038177615723093486,
        -0.03737781435520358,
        -0.03660475823431778,
        -0.035856261635050776,
        -0.03512977737806088,
        -0.03442320353614946,
        -0.033734430251214406,
        -0.03306189113702488,
        -0.0324035844996079,
        -0.031758009046694784,
        -0.031123727789293055,
        -0.030499543406864196,
        -0.029883875153807884,
        -0.02927576078553263,
        -0.02867419867902856,
        -0.028078159422777534,
        -0.027486457783264476,
        -0.02689857153447659,
        -0.026313670417170535,
        -0.02573082077918291,
        -0.025149267528416605,
        -0.02456874096314801,
        -0.02398838005820113,
        -0.023407426410741384,
        -0.022825538791508018,
        -0.02224244780585321,
        -0.021657212611673388,
        -0.021069407519111086,
        -0.020478952355898895,
        -0.019885354531097976,
        -0.01928774128244239,
        -0.01868610652050827,
        -0.018080343816671285,
        -0.01746968740261632,
        -0.016853588620323268,
        -0.016232353593998057,
        -0.015605551662542263,
        -0.014972339687385804,
        -0.014332685043826763,
        -0.01368687557923471,
        -0.013034050404885691,
        -0.012373657381240986,
        -0.011706110860214503,
        -0.01103129288646038,
        -0.010348117704388319,
        -0.009656642735760291,
        -0.008957354450996319,
        -0.008249533193695695,
        -0.007532335561904935,
        -0.00680643178217216,
        -0.006071875377085179,
        -0.005327541732640213,
        -0.004573274550474911,
        -0.0038099673839157027,
        -0.0030369179732597637,
        -0.002253144871362017,
        -0.0014592861589466859,
        -0.0006558367574337247,
        0.00015851629436608471,
        0.000984025403702477,
        0.001819650764389662,
        0.0026657430168172823,
        0.0035236415277041418,
        0.004392639916723616,
        0.005272005532358717,
        0.0061628759153156834,
        0.007065918185794901,
        0.007979820776508356,
        0.008904724279999927,
        0.009841971704288346,
        0.010791231476237171,
        0.011751307972366818,
        0.01272326668748661,
        0.01370791380356342,
        0.014704191966997786,
        0.015711655442138258,
        0.016731776947638173,
        0.017764441109896494,
        0.01880853845780839,
        0.01986448301571226,
        0.020933491928245937,
        0.0220147107608297,
        0.02310755169087079,
        0.02421288881538293,
        0.025331357134834368,
        0.026461881647246107,
        0.027604466940604682,
        0.028759993084405244,
        0.029928673912490527,
        0.031109505539151244,
        0.03230282455976823,
        0.033509434551402414,
        0.034729372328555976,
        0.035961551139578635,
        0.03720654510662733,
        0.03846532850381992,
        0.03973753775327772,
        0.041021766232859386,
        0.04231927411673483,
        0.04363110514898095,
        0.044955803824040824,
        0.04629204599771505,
        0.04764234108766314,
        0.04900678387448475,
        0.05038244221591466,
        0.0517693783416537,
        0.05317097246321033,
        0.054584732193772655,
        0.056007297045927676,
        0.05744136801685622,
        0.058889179405478935,
        0.060344913284727734,
        0.061807342520368194,
        0.06328137578888643,
        0.06476524824216166,
        0.06625158071022498,
        0.06774378966823137,
        0.06924595742705832,
        0.07075103300066722,
        0.07225430948800109,
        0.07376379395711125,
        0.0752784871424022,
        0.07678853433479317,
        0.07829615577834666,
        0.07981007731311208,
        0.0813220484994855,
        0.08282547359372514,
        0.08433013780128375,
        0.08583963067408952,
        0.08734125576861256,
        0.08883776815690698,
        0.09034184257446802,
        0.09184833648049055,
        0.09334745893610609,
        0.09485273931734961,
        0.09637193911209957,
        0.09789347712477106,
        0.09941799046065418,
        0.10096430708326759,
        0.10252954984779,
        0.10410351092194436,
        0.10569933322928271,
        0.10733124534811142,
        0.10898655699844012,
        0.11066491902432388,
        0.11238576738568466,
        0.11415051577042616,
        0.11594417371098123,
        0.11777903593880915,
        0.11966921993338175,
        0.12160269509383613,
        0.12357199462418687,
        0.12559687409462575,
        0.1276778101758901,
        0.1297998232257296,
        0.13197208032154154,
        0.1342174904780136,
        0.1365334828663133,
        0.13893152853350205,
        0.14146039838986285,
        0.14417671635534943,
        0.14714290531472057,
        0.15048917433883308,
        0.1544150552538369,
        0.1591817522823697,
        0.16516840993992157,
        0.17294741640783876,
        0.18329584376916752,
        0.19725524032451014,
        0.2162337784695779,
        0.2420530907482026,
        0.27691257641360933,
        0.3233328496202383,
        0.3839354451480641,
        0.46097620185860516,
        0.5557073726739875,
        0.6677013456627365,
        0.7942735729186026,
        0.9303679484730296,
        0.7446627309045549
    ],
    "uz(z=y=0)":[
        0.0004031462943794821,
        0.007395469743129932,
        0.021876030487559837,
        0.03551147617929939,
        0.04811472965769305,
        0.0596304859336193,
        0.07003831257590935,
        0.07937106419932605,
        0.0876702643237416,
        0.09503797659636887,
        0.10154306024192208,
        0.10726312883264653,
        0.11226959521775037,
        0.11665690689419195,
        0.1204750849354138,
        0.1237883159989524,
        0.12666225620987967,
        0.12916686805840763,
        0.1313376371069839,
        0.13323474583796785,
        0.13491611760253613,
        0.13642891548640435,
        0.1378013983869052,
        0.1390887387470331,
        0.14033136646934366,
        0.14155456671462036,
        0.14278239422133618,
        0.14405822546259106,
        0.1453994324133276,
        0.14681649899667895,
        0.14833066290789157,
        0.14996692753139804,
        0.1517220500995359,
        0.15360072222314672,
        0.15561850404036057,
        0.15777930941489438,
        0.16006954240394888,
        0.16249562410335086,
        0.16506250412266482,
        0.1677508958704086,
        0.17052716287247488,
        0.17335225167334484,
        0.17613489375791458,
        0.178725116649744,
        0.18094184990605702,
        0.18258293055984498,
        0.183422971316912,
        0.1832709081850825,
        0.18201584866288067,
        0.17962331895078754,
        0.17612835084158912,
        0.1716557398677477,
        0.16639183649714434,
        0.16053375440577042,
        0.1542770693177937,
        0.14782196064739098,
        0.14133748899499554,
        0.13494398883327618,
        0.128737812235706,
        0.1228000363687395,
        0.11717053877824926,
        0.11186072168679165,
        0.10688307168438918,
        0.10224124945041671,
        0.09791208017351886,
        0.093872658788464,
        0.09011293673073248,
        0.08661170146361176,
        0.08333507565407264,
        0.0802653080299761,
        0.07739183584080352,
        0.07468935517157389,
        0.07213385349123745,
        0.0697199105256654,
        0.0674373584941157,
        0.0652644485241001,
        0.06319150709518848,
        0.061219696097221,
        0.05933710562755537,
        0.0575296709370991,
        0.05579866222129486,
        0.054144366560526604,
        0.05255410532674194,
        0.05102302138198072,
        0.04955656595204176,
        0.04815038130440002,
        0.04679443476542948,
        0.04549124582358386,
        0.04424418398166065,
        0.04304522020258733,
        0.04188978015041704,
        0.04078333204847602,
        0.03972416999424025,
        0.03870428174121758,
        0.03772452724185829,
        0.03678866774864464,
        0.03589081694401771,
        0.03502626977948749,
        0.034198567453156074,
        0.033407281365438066,
        0.03264555412791089,
        0.031912791631020586,
        0.0312117176024217,
        0.03053824687863134,
        0.029887547826993526,
        0.029261464116133774,
        0.0286598399442734,
        0.02807738833138646,
        0.02751233630453269,
        0.026966442621507675,
        0.026436897071477505,
        0.025919592820289498,
        0.025414831295993822,
        0.024922720758008565,
        0.024439498631825658,
        0.023963127263055547,
        0.023494276568358573,
        0.023031484910272106,
        0.02257164429041951,
        0.022114173511076186,
        0.021659096070033006,
        0.021204430904206477,
        0.02074819233904242,
        0.02029022300187707,
        0.019830013750147236,
        0.019365857148913604,
        0.0188963957260116,
        0.018421501055538893,
        0.01794069483339318,
        0.017452442053897958,
        0.016955546294084984,
        0.016450268842212273,
        0.015936193829259086,
        0.01541141121994817,
        0.014875197474400184,
        0.014328496959669215,
        0.013770194451045045,
        0.013198028605690632,
        0.012612571139701921,
        0.012014797010185839,
        0.01140213939963437,
        0.010773089678873037,
        0.010129727598725375,
        0.009471545935004584,
        0.00879496509648742,
        0.008100696843554932,
        0.007391032662700369,
        0.0066628752495252255,
        0.0059135922825195465,
        0.0051463918335792795,
        0.004361408159588454,
        0.003553732244838497,
        0.002723937784999795,
        0.001875800274586995,
        0.0010056891771324317,
        0.00010975409102662797,
        -0.0008077745015259215,
        -0.0017458906324857686,
        -0.002710927753525352,
        -0.0037025048867188096,
        -0.004715305600486043,
        -0.005753320850863954,
        -0.006821741202918865,
        -0.007915258254354027,
        -0.00903187198533898,
        -0.010179247171941906,
        -0.011357243710282213,
        -0.012558885091705623,
        -0.013788393214446075,
        -0.015052221990032116,
        -0.016343948618536018,
        -0.01766047166379622,
        -0.019010609887911024,
        -0.020394383611397195,
        -0.021803102366731143,
        -0.02324112041113821,
        -0.024715876774114166,
        -0.02621985102075273,
        -0.027748789416834032,
        -0.029312506716822194,
        -0.030910886352383364,
        -0.032533767972773076,
        -0.03418549103464054,
        -0.03587429062763578,
        -0.03759144627179449,
        -0.039332030426180234,
        -0.04110648657501325,
        -0.04291459918613331,
        -0.04474499760307122,
        -0.04660254360849066,
        -0.0484957704672349,
        -0.05041541791057003,
        -0.05235639399709847,
        -0.05433023505592237,
        -0.05633641187010931,
        -0.05836383860708354,
        -0.06041834100020354,
        -0.06250942853754539,
        -0.06462790682234408,
        -0.06677072616578919,
        -0.06895091224599169,
        -0.07116936400477113,
        -0.07341709485062581,
        -0.07570386699697973,
        -0.07804146040735783,
        -0.08042478090587651,
        -0.08285635448177855,
        -0.08535555297093037,
        -0.08792890357392416,
        -0.09057741040444914,
        -0.09332154702451663,
        -0.09618489877805693,
        -0.0991765584648717,
        -0.1023189946409595,
        -0.10565164743359837,
        -0.10920570199222268,
        -0.1130127318221106,
        -0.11713006143821593,
        -0.1216206357878799,
        -0.126543304796402,
        -0.1319783200995017,
        -0.13803024296434355,
        -0.14480215576496835,
        -0.15240995941234875,
        -0.1609985711953457,
        -0.1707199610331409,
        -0.18171886546474003,
        -0.19415051530439914,
        -0.20816211017053984,
        -0.22385602566190896,
        -0.2412814599679214,
        -0.26042239987717797,
        -0.28114741566214485,
        -0.3031810776414297,
        -0.32609890552898274,
        -0.34930558426233194,
        -0.37202025906509195,
        -0.39330755197089223,
        -0.41212103082756646,
        -0.42734715271191637,
        -0.4378823130128303,
        -0.4427302692361698,
        -0.4410880125209355,
        -0.4324146361651373,
        -0.41650124692693624,
        -0.39350377478525084,
        -0.36393357405191945,
        -0.32861040240871264,
        -0.28861541642493765,
        -0.2451989278239385,
        -0.1996822182671924,
        -0.15336279181320234,
        -0.10744935538440148,
        -0.0629454053963431,
        -0.02057584906724457,
        1.6245121643790934e-05
    ]
}

==> data/ldc_Re3200/profiles_0296331.json <==
{
    "ux(x=y=0)":[
        0.25246950217359887,
        -0.01127981579831164,
        -0.03355092004642354,
        -0.054755787225731885,
        -0.07447720463960988,
        -0.09251121382200178,
        -0.10870509414554351,
        -0.12308375540700509,
        -0.1356716930439871,
        -0.14659664609495776,
        -0.1559410325775977,
        -0.16384681102751786,
        -0.17040233206931796,
        -0.1757423900638159,
        -0.17995731732484238,
        -0.18317903765537372,
        -0.18550301240261724,
        -0.18705875698996063,
        -0.18794218975269456,
        -0.18827386732367732,
        -0.18814176020698342,
        -0.18765081750313425,
        -0.18687557647918054,
        -0.1859028948916159,
        -0.18479278560351126,
        -0.18361521405399345,
        -0.18241727866249824,
        -0.18125457508925796,
        -0.18016345498627187,
        -0.17918761102739664,
        -0.17835426913865432,
        -0.17769669199551374,
        -0.1772337530643358,
        -0.17698885078024432,
        -0.17697216780336225,
        -0.17719668030970928,
        -0.17766266459075566,
        -0.17837089316735452,
        -0.1793088538754983,
        -0.1804615752262643,
        -0.18179923512183782,
        -0.18328673539627213,
        -0.18487540746209447,
        -0.18651637539435076,
        -0.18816049459895867,
        -0.18977532527327282,
        -0.19134161992226364,
        -0.1928490489771655,
        -0.19426078140514527,
        -0.19547863686165334,
        -0.19630445315266903,
        -0.19644131262113268,
        -0.1955273079082357,
        -0.19321323704710366,
        -0.18924235620590027,
        -0.1835188111429927,
        -0.17612933869275726,
        -0.16732804619932024,
        -0.15748266972664435,
        -0.147013405529515,
        -0.13633075528424268,
        -0.12579399460394422,
        -0.11568439357229479,
        -0.1062005064053215,
        -0.09746193626893052,
        -0.08952396326573807,
        -0.08239112852829548,
        -0.07603386298335373,
        -0.0703997630666924,
        -0.06542492579453207,
        -0.06103986195053747,
        -0.05717587832530571,
        -0.05376703786155069,
        -0.050752907506597174,
        -0.04807843974212592,
        -0.045695350563070586,
        -0.04356090491653243,
        -0.041638248563992064,
        -0.039895315711760214,
        -0.038305108682804234,
        -0.03684416897717587,
        -0.03549274757616053,
        -0.034234003076943464,
        -0.03305400658604199,
        -0.031940532552696646,
        -0.030883527235468982,
        -0.029874527378583867,
        -0.028906475035303598,
        -0.027973019048879028,
        -0.0270692048540683,
        -0.02619081205217986,
        -0.025334124503736673,
        -0.024495809936240887,
        -0.023673533976835026,
        -0.022865053355678452,
        -0.022068240136037916,
        -0.021281411464023976,
        -0.02050350299899937,
        -0.019733074465695898,
        -0.018968854660788712,
        -0.018210126622814297,
        -0.01745629348783256,
        -0.016706205835086214,
        -0.015959223034496362,
        -0.015215130822040783,
        -0.014473316583359139,
        -0.013732847822935807,
        -0.012993621830553121,
        -0.012255497257107196,
        -0.011517670119215425,
        -0.010779572771090476,
        -0.010041451972358152,
        -0.009302876851810254,
        -0.008562982686129046,
        -0.007821706492032666,
        -0.007079282892482526,
        -0.006334854869323541,
        -0.005587826812113332,
        -0.004838551802558,
        -0.0040868591407624095,
        -0.003331649954136461,
        -0.0025728927756274536,
        -0.0018109866115705291,
        -0.0010451612564208964,
        -0.00027451981217418834,
        0.0005004076204784557,
        0.0012796596761788187,
        0.002064417348767855,
        0.0028549536827591577,
        0.0036505471966833073,
        0.004451975254970368,
        0.00526030801294156,
        0.006075092614737356,
        0.006895996689774431,
        0.007724391752009511,
        0.008560685116688789,
        0.009404059789107074,
        0.010254978862498649,
        0.011114857172204473,
        0.011983219714376271,
        0.012859529669366819,
        0.01374498012184236,
        0.014640377790976976,
        0.015544676670444374,
        0.01645812154318921,
        0.01738209566432523,
        0.018316486166142534,
        0.01926030642995404,
        0.02021461665803865,
        0.02118030985532093,
        0.022156570305756972,
        0.023143013791427084,
        0.024141046745343262,
        0.025150708313941447,
        0.02617103541477167,
        0.027202329161028722,
        0.028245757420160042,
        0.029300622217748044,
        0.030366274516704313,
        0.03144336352172433,
        0.032532525824024244,
        0.03363271218102536,
        0.03474363541169487,
        0.03586594716479429,
        0.03699985498566647,
        0.03814414189199839,
        0.039298721078024325,
        0.04046423453106427,
        0.04164058932792488,
        0.04282626643857718,
        0.044021452928448994,
        0.045227012384861556,
        0.04644227096986198,
        0.04766534928165737,
        0.04889729243338931,
        0.0501390340308427,
        0.051388740122235585,
        0.052644826963749176,
        0.053909811419109034,
        0.05518372116421697,
        0.05646345165883842,
        0.05774920945202969,
        0.05904462931937657,
        0.06034740532523945,
        0.06165448833343996,
        0.06296919151876815,
        0.06429435596897765,
        0.06562487182414428,
        0.06696040320747274,
        0.06830693879149935,
        0.06966383218262856,
        0.07102500597398644,
        0.07239522487387297,
        0.07378011183973768,
        0.07517421702641426,
        0.07657445187957765,
        0.07799040024129195,
        0.07942290280087821,
        0.08086372941479625,
        0.08231654202419532,
        0.08379156297375434,
        0.08528209799002395,
        0.08678241438799562,
        0.08830309777759454,
        0.08984857059792864,
        0.09140642564308547,
        0.092978856549082,
        0.0945782654188768,
        0.09619872929403932,
        0.09782863932507015,
        0.09947931409094644,
        0.10115660495133816,
        0.10284568063909118,
        0.10454321028780701,
        0.10626427468161277,
        0.10800195476613107,
        0.10974042846895334,
        0.11148762094504641,
        0.11325281299387412,
        0.1150175183767704,
        0.11677497228407127,
        0.11853964336990261,
        0.12030775897685483,
        0.12205875669301518,
        0.12380035887731626,
        0.12554382815969078,
        0.12727391397571466,
        0.12898110332303223,
        0.1306852575667958,
        0.1323883855486408,
        0.13407750945463817,
        0.13576658746567352,
        0.1374856293815623,
        0.13924050919354689,
        0.14105316558589942,
        0.1429864643055651,
        0.14511349302098714,
        0.14751562567721935,
        0.1503466012860487,
        0.15383453726973673,
        0.158274179085854,
        0.16408431212923627,
        0.1718847849089526,
        0.18250386415380943,
        0.19703322692052314,
        0.21691730383727062,
        0.24398108505193725,
        0.28036091105667094,
        0.32842051033055714,
        0.39050800100579486,
        0.4685173263935867,
        0.5633262742495732,
        0.6742720675775953,
        0.7987008156126856,
        0.931922205726032,
        0.7446409278239999
    ],
    "uz(z=y=0)":[
        0.0006464344939932346,
        0.015332178028459875,
        0.045273425853249394,
        0.07330878621801853,
        0.09875000823056536,
        0.12105132754104272,
        0.13987206256913517,
        0.15516663129919572,
        0.1671534258370502,
        0.1762965792263354,
        0.18313066813330717,
        0.18820770044751958,
        0.19201702349093994,
        0.1949771044500619,
        0.19737021845002095,
        0.19940759236094277,
        0.20123077212945434,
        0.20293456110923436,
        0.20454890554364397,
        0.20610334993747953,
        0.20760333589818838,
        0.20903280561021187,
        0.21034886364784885,
        0.21152153794068684,
        0.21249229274789933,
        0.21318335851110692,
        0.21350884443954898,
        0.2133951156416992,
        0.2127464628910136,
        0.21147846301241086,
        0.2095360914024197,
        0.2068964247741328,
        0.20354793007650787,
        0.1995288245425382,
        0.19491993372676913,
        0.1898209170894591,
        0.1843356635210418,
        0.17859663891231584,
        0.17273198540090423,
        0.16684385735132562,
        0.16101775162945747,
        0.1553402495248989,
        0.14986414354422214,
        0.14461300916624842,
        0.13960744787652718,
        0.13486640669574176,
        0.13037790493925222,
        0.12612470005337045,
        0.12210281999943849,
        0.1183024981140838,
        0.11469373014331603,
        0.111261267737003,
        0.10800192962687673,
        0.10489843312489232,
        0.10192672545695439,
        0.09908545897573916,
        0.09637248945740289,
        0.09376918755940704,
        0.09126453386495116,
        0.08886590901347666,
        0.08656650637751889,
        0.08435051666936125,
        0.0822191362431258,
        0.08017909706753369,
        0.07821756569664116,
        0.07632589995747395,
        0.07451203879076838,
        0.07277539979405045,
        0.07110121192890548,
        0.06948980888567076,
        0.06794848287687891,
        0.06646841549560051,
        0.06503896868623958,
        0.06366691555383866,
        0.06235318099817216,
        0.061085046198428146,
        0.059859713827536576,
        0.05868474299468319,
        0.05755343090162454,
        0.05645544563414941,
        0.05539489046982238,
        0.054374748906460185,
        0.053384071920016436,
        0.0524191479217061,
        0.05148637134546378,
        0.0505822149727393,
        0.04969695011995689,
        0.04883343168314218,
        0.04799529627176816,
        0.04717471341118064,
        0.04636722579616913,
        0.045578609571511754,
        0.04480733830789195,
        0.044045690982700704,
        0.043294951841589185,
        0.042559371562596954,
        0.041833460577582936,
        0.04111319537486623,
        0.040402871670086375,
        0.03970275086677525,
        0.039006722319042564,
        0.038315230216532194,
        0.03763193179532628,
        0.03695362292533598,
        0.03627652980293609,
        0.03560368740986794,
        0.03493591716386787,
        0.034268966555016114,
        0.03360226171304046,
        0.03293870073695815,
        0.03227642609738055,
        0.03161242914601808,
        0.030948153382525698,
        0.03028468351032138,
        0.029619155548904496,
        0.028950575286520314,
        0.02828056714228748,
        0.02760846947088026,
        0.026931996152791852,
        0.026251461089634547,
        0.025567624902917505,
        0.0248791684228999,
        0.024184830939569232,
        0.02348516786965428,
        0.022780232653384892,
        0.022068888223895487,
        0.021350396381751686,
        0.0206251794103562,
        0.01989321398987903,
        0.019153476653262197,
        0.018405289579215965,
        0.017649348362806377,
        0.01688563979767758,
        0.01611272034792053,
        0.015330296652232761,
        0.014539676107431147,
        0.013740123513864506,
        0.012929796927522915,
        0.012109623848481132,
        0.011280903865365288,
        0.010441432868761997,
        0.009590065410838204,
        0.008729179561557141,
        0.007858573820028863,
        0.0069750043990980054,
        0.00607948753825246,
        0.005174578736183281,
        0.004257475902869585,
        0.00332584679599194,
        0.0023831616741228317,
        0.0014298114976566537,
        0.0004611755597213005,
        -0.0005218990776711805,
        -0.0015153815108083994,
        -0.0025226288779563607,
        -0.0035471995064543477,
        -0.004584582894302789,
        -0.005633484883339262,
        -0.006699930063348523,
        -0.007783214509143497,
        -0.008877692449136778,
        -0.009987008931087385,
        -0.011115992490720063,
        -0.012258946740685742,
        -0.013413471574498638,
        -0.0145868262387576,
        -0.015778441516056205,
        -0.016980879907775585,
        -0.018197916258730625,
        -0.019435559403096533,
        -0.020686905068839453,
        -0.021948371818483012,
        -0.02322835311771334,
        -0.024526432854276893,
        -0.025833466383905285,
        -0.02715342951504305,
        -0.02849345318221791,
        -0.02984568449384377,
        -0.03120559700965711,
        -0.03258287708988191,
        -0.033977323698911134,
        -0.03537869787502435,
        -0.03679143163788342,
        -0.0382240028031838,
        -0.039667939889336284,
        -0.04111866306325257,
        -0.0425872107833948,
        -0.044074044495067015,
        -0.04556848472364935,
        -0.04707630780518097,
        -0.04860719455597623,
        -0.05015302998829027,
        -0.05170997978837534,
        -0.053291164639480845,
        -0.054897786704798876,
        -0.0565205019290192,
        -0.05816719770727699,
        -0.05984983756511686,
        -0.061561798139877166,
        -0.06330286499692239,
        -0.0650895506501772,
        -0.06692675564028064,
        -0.06880989261679371,
        -0.07075403328061985,
        -0.07277743816336621,
        -0.07488246894483373,
        -0.07708042230750926,
        -0.0794014659550336,
        -0.08186493125724205,
        -0.0844867349066648,
        -0.0873051285326888,
        -0.09036472374444207,
        -0.09369856770710507,
        -0.0973564310564709,
        -0.1014085827385025,
        -0.10591976133155276,
        -0.11095688270154397,
        -0.11661377074556546,
        -0.1229886244422484,
        -0.13017154279803606,
        -0.13826720779085963,
        -0.14739378482813467,
        -0.15765171896281308,
        -0.16913423930444876,
        -0.18193869852910213,
        -0.1961399637621004,
        -0.21177412965429077,
        -0.228857089786424,
        -0.24736707556199378,
        -0.2672156268178422,
        -0.2882504190796729,
        -0.3102563238238996,
        -0.3329213789611847,
        -0.3558283913962178,
        -0.3784636492643896,
        -0.40020786728378044,
        -0.42032876778343936,
        -0.4380116070427913,
        -0.4523915893514633,
        -0.46258585155792764,
        -0.467749859964049,
        -0.46715443847114746,
        -0.4602496936047384,
        -0.4467186640692606,
        -0.42652952538835465,
        -0.3999600634497817,
        -0.3675798023241618,
        -0.3302049958956268,
        -0.28885377169043636,
        -0.24466938862825685,
        -0.19883631517130762,
        -0.15250986941223202,
        -0.10676873537538721,
        -0.0625197860059287,
        -0.020433005792430882,
        0.0001479366948225253
    ]
}

==> data/ldc_Re3200/profiles_0338664.json <==
{
    "ux(x=y=0)":[
        0.25268522481001876,
        -0.0081469023669871,
        -0.02436860471474664,
        -0.040214097713322516,
        -0.0554770563547082,
        -0.06999639347858881,
        -0.08361753671826327,
        -0.09626525121456855,
        -0.1078893850294161,
        -0.11851604588050385,
        -0.1281871886331063,
        -0.13700068054388762,
        -0.14505371857407987,
        -0.15247929017407488,
        -0.159397696872588,
        -0.1659512851531807,
        -0.17226309966343767,
        -0.17846823338319306,
        -0.1846765359137517,
        -0.19099823276527192,
        -0.19750795765991508,
        -0.20426374051945423,
        -0.21127189354579579,
        -0.21850138236602096,
        -0.2258526757598393,
        -0.2331731384559482,
        -0.24023615151783906,
        -0.24676553236013077,
        -0.25243229618845137,
        -0.25689432494253317,
        -0.2598125198228115,
        -0.26090159906934995,
        -0.2599525588443983,
        -0.2568738983849466,
        -0.2516952330417359,
        -0.2445767089735842,
        -0.23578041964751378,
        -0.22564906881713936,
        -0.21455987982399602,
        -0.20289650591593875,
        -0.1910107868108133,
        -0.17920905679891214,
        -0.1677340817373774,
        -0.15676900789194106,
        -0.14643520674555527,
        -0.136805886262279,
        -0.12791040614771784,
        -0.11974910005389956,
        -0.11229751588639322,
        -0.10551843153661876,
        -0.0993637266100221,
        -0.09378282876835659,
        -0.08872233046146956,
        -0.08413169690590204,
        -0.07996147113344078,
        -0.07616711358395138,
        -0.07270656183978279,
        -0.06954305175144931,
        -0.06664249754464473,
        -0.06397560008467806,
        -0.0615153969276744,
        -0.05923907085837754,
        -0.057125620874580785,
        -0.05515737015536866,
        -0.0533180430369726,
        -0.05159410833112187,
        -0.04997292586973667,
        -0.048444010837754146,
        -0.04699760037424177,
        -0.045625646760869595,
        -0.04432042370832795,
        -0.04307565203447182,
        -0.041885368973367476,
        -0.04074463936931507,
        -0.03964860022322072,
        -0.03859343548375794,
        -0.03757537040658478,
        -0.03659123213804451,
        -0.035637894746496555,
        -0.0347130000240808,
        -0.03381401202806097,
        -0.032938803803840545,
        -0.03208536838081236,
        -0.03125218297204146,
        -0.03043740533046715,
        -0.02963961048203096,
        -0.02885752639214002,
        -0.028090045633796926,
        -0.027335757583126823,
        -0.026593779711991162,
        -0.02586326481861369,
        -0.02514326289063815,
        -0.02443272809253684,
        -0.023731198143076643,
        -0.02303796856991032,
        -0.022352160457605044,
        -0.02167312301824212,
        -0.021000626451614806,
        -0.020333904434666206,
        -0.019672229467344107,
        -0.019015335047712634,
        -0.018362973552258074,
        -0.017714269592346822,
        -0.017068809134992185,
        -0.01642656081356842,
        -0.015787036005998397,
        -0.01514940184654104,
        -0.014513646599318045,
        -0.013879686507950052,
        -0.0132467433669221,
        -0.012614285148505227,
        -0.01198259184764044,
        -0.011351229818056401,
        -0.010719329569457243,
        -0.010086848536592183,
        -0.00945402381025231,
        -0.008819970858481838,
        -0.008184095738790953,
        -0.007546768222038776,
        -0.006907797798654417,
        -0.006266060425076603,
        -0.005621546064630172,
        -0.004974658702733715,
        -0.004324596440941235,
        -0.0036704603079191437,
        -0.003012814282327965,
        -0.002351603773815671,
        -0.0016856240668136988,
        -0.0010146306147886472,
        -0.00033937238640283974,
        0.00034095996045474156,
        0.00102742940765721,
        0.001719533951171829,
        0.0024169342459700667,
        0.003121026792948138,
        0.003832167733888611,
        0.004549491326714671,
        0.005273468403915454,
        0.006005500796197299,
        0.006745023752711673,
        0.007491467967374506,
        0.008246020619573928,
        0.009009415600283979,
        0.009780498598839714,
        0.01055949434212897,
        0.011347727195405085,
        0.012144952246929592,
        0.012950076737255676,
        0.013764126229257889,
        0.01458785210103814,
        0.015420271305122305,
        0.016260902876728385,
        0.0171110645227156,
        0.017970568406604635,
        0.018838287081385862,
        0.01971442019492967,
        0.020599960523645915,
        0.02149393080851566,
        0.022395557066508004,
        0.02330534939542756,
        0.024223678550403176,
        0.025149228994584646,
        0.02608164422858845,
        0.027021357687133735,
        0.02796826309673569,
        0.028920968406560204,
        0.029879350684406322,
        0.03084372877197819,
        0.031813745753699836,
        0.03278785233352943,
        0.033766166818089235,
        0.03474915315905314,
        0.03573605820659881,
        0.03672509674972311,
        0.03771713661585902,
        0.03871275386227003,
        0.03971033075480944,
        0.04070838528754785,
        0.041709139470970234,
        0.042712506626426595,
        0.04371589384111302,
        0.044719453331943715,
        0.045726550801598966,
        0.046735205794058904,
        0.04774301915916922,
        0.04875301943740032,
        0.04976811434623296,
        0.05078401785071525,
        0.05180094454108027,
        0.052824540574072265,
        0.05385493071137185,
        0.054887209239228206,
        0.0559264926331514,
        0.05697848031349195,
        0.05803944834309775,
        0.05910758520219022,
        0.06019292631180141,
        0.061297473155278524,
        0.06241571575868152,
        0.06355268127414043,
        0.06471995545401485,
        0.06591370802563332,
        0.06713189106578589,
        0.06838709456343091,
        0.06968717706877797,
        0.07102468961653002,
        0.07240671591503563,
        0.07384949418674892,
        0.07535369040958079,
        0.07691491229178159,
        0.07855132794452979,
        0.08027583245616386,
        0.08208379055495886,
        0.083981341337767,
        0.08599329470284046,
        0.08812347381290632,
        0.09036909525657127,
        0.09274921388351515,
        0.09528536844330887,
        0.09797150610986867,
        0.1008137527279332,
        0.10383639976373252,
        0.10704612281379344,
        0.11042984358640007,
        0.1140006839850692,
        0.11776987780410071,
        0.12171989581759973,
        0.12583153689846324,
        0.13011071360266038,
        0.13453782175799484,
        0.13907561179343178,
        0.14370832635824635,
        0.14844010195505758,
        0.15325569777726705,
        0.15817442969677567,
        0.16327925258193707,
        0.16870386816052105,
        0.17463324193230376,
        0.1813791590509845,
        0.18936925179616407,
        0.19912875574687305,
        0.21128985724489185,
        0.22661656445646133,
        0.24592301621990043,
        0.27004856520711384,
        0.2998498133073456,
        0.3361855358806263,
        0.37986377417338196,
        0.43169270589485964,
        0.4924939999362092,
        0.5630504420874529,
        0.6439663008070599,
        0.735379483313892,
        0.8364407525154876,
        0.9446201625776443,
        0.7450011114632009
    ],
    "uz(z=y=0)":[
        0.0006353512778358606,
        0.016358568870817283,
        0.048447818664557225,
        0.07874865637802499,
        0.10640632612734734,
        0.1306169777116784,
        0.15081914095194568,
        0.16686840600137107,
        0.1790329295848094,
        0.18794052577805764,
        0.1943279432379672,
        0.19892734757097488,
        0.20234246410327605,
        0.20504148689334314,
        0.20730021280593616,
        0.20929688839802166,
        0.21112538123534189,
        0.21283627229208296,
        0.21441768925018614,
        0.21586847250941524,
        0.21716842026524674,
        0.21828682296597376,
        0.2191721965025986,
        0.21979911123260357,
        0.22012263043526747,
        0.22009320785791464,
        0.21966284315627385,
        0.21880802563218882,
        0.2174863448142678,
        0.21566722834849011,
        0.2133393167673569,
        0.21050985656854776,
        0.20717503899290696,
        0.20335958405009136,
        0.19910897168026975,
        0.19447339263671823,
        0.1894975151738289,
        0.1842553621370345,
        0.1788225566154049,
        0.17326162118567995,
        0.16763176261517876,
        0.16200889804247967,
        0.15644769755583227,
        0.15098470781072823,
        0.14565966733646674,
        0.14051529630607124,
        0.13556405993006218,
        0.13081258458920253,
        0.1262776318920527,
        0.12196755899437255,
        0.11786637071223881,
        0.11396941864198502,
        0.11028037615497281,
        0.10678641368370463,
        0.10346494432181948,
        0.10031432595989621,
        0.09733045127182959,
        0.09449196229681506,
        0.09178392192965894,
        0.0892096868146046,
        0.08675817081539772,
        0.08440944863275288,
        0.08216047977532602,
        0.08001441186344038,
        0.077955064443807,
        0.07597090710647111,
        0.07406731056509668,
        0.07224188024783573,
        0.07047826098819773,
        0.06877565804138076,
        0.06714062563668823,
        0.06556413307490233,
        0.06403537888333374,
        0.06256133672382926,
        0.06114340066396677,
        0.059769509538037974,
        0.05843742611268876,
        0.05715554782641364,
        0.055918067109014494,
        0.05471545568013822,
        0.053552507127165104,
        0.05243309413584841,
        0.051346989958526025,
        0.05029100355154284,
        0.049272032602794065,
        0.04828713921510574,
        0.04732686989032256,
        0.04639423446487925,
        0.045493107400580886,
        0.044615834182476444,
        0.04375782153066641,
        0.042924771808793886,
        0.042115171506831604,
        0.04132113201176001,
        0.040543607167444214,
        0.03978671888362161,
        0.03904483745973842,
        0.03831360595961169,
        0.037597026841759106,
        0.0368952748252444,
        0.03620202817104172,
        0.03551742966315595,
        0.034845010763575074,
        0.03418153931914851,
        0.03352305326311642,
        0.032872454127691984,
        0.032230612405727055,
        0.03159329574936814,
        0.030959848834709185,
        0.030333235182422383,
        0.02971175655032597,
        0.02909247213393895,
        0.028476885659016307,
        0.027866287095129023,
        0.02725801046326685,
        0.026651179397077656,
        0.0260475880691794,
        0.025446826919329056,
        0.024846799748100182,
        0.02424796910010613,
        0.0236513011780985,
        0.02305570151293901,
        0.022460062396433774,
        0.021865075529110913,
        0.021270968739169786,
        0.020676763304372094,
        0.020081811760388847,
        0.01948662056566172,
        0.018891277903211576,
        0.018294835585530463,
        0.017696627192758486,
        0.017097371033389586,
        0.016497098814521504,
        0.015894353170332193,
        0.015288781531907472,
        0.014681670677962437,
        0.014072266219411355,
        0.013458634101784751,
        0.012841607713906241,
        0.01222244097354938,
        0.011598849212423505,
        0.010969551206421771,
        0.010336832209153105,
        0.00970041891013391,
        0.009056940103217222,
        0.00840727447224884,
        0.007753891217095603,
        0.007093879458536616,
        0.00642476005720917,
        0.005749877633222891,
        0.0050695162513912494,
        0.004378908257630987,
        0.0036787480527560213,
        0.002972921081412784,
        0.0022579130786438326,
        0.0015299834555424572,
        0.0007934547011609519,
        4.9406181108094593e-05,
        -0.0007084051985823515,
        -0.0014795174342557681,
        -0.0022585672319746126,
        -0.003049505645312344,
        -0.003857452420836632,
        -0.004677071350445528,
        -0.005506367915576989,
        -0.006352985313105495,
        -0.007216758163208276,
        -0.008090762662373725,
        -0.008979256833250323,
        -0.009888704541081286,
        -0.01081275487486321,
        -0.011748425004099826,
        -0.012704584909324346,
        -0.013681362632541062,
        -0.014670250357135789,
        -0.015675735487136022,
        -0.01670537560260819,
        -0.017751915513713086,
        -0.01881131959202796,
        -0.019893544539235853,
        -0.020998762478027694,
        -0.022117173418018027,
        -0.023253264912388983,
        -0.024415523268397132,
        -0.02559569003111355,
        -0.02678908197118795,
        -0.028006226283771838,
        -0.029247365521223482,
        -0.03050151281565922,
        -0.03177346201050419,
        -0.033071908176473666,
        -0.03438808817316632,
        -0.03571677867972277,
        -0.03706915991592548,
        -0.03844496032768745,
        -0.039833045344668416,
        -0.04123827965174877,
        -0.04266966563708706,
        -0.044117833461405846,
        -0.04557832660370305,
        -0.0470623277095613,
        -0.04856973301561978,
        -0.05008967044757157,
        -0.05162840146909926,
        -0.053194658762400454,
        -0.05478028456512121,
        -0.05638237430503467,
        -0.058013821273302395,
        -0.05967517347829447,
        -0.061359240725216785,
        -0.06307526079590776,
        -0.0648351906724852,
        -0.06663507478604414,
        -0.06847965550880328,
        -0.07038787979140368,
        -0.07236900175098332,
        -0.07442757612372827,
        -0.07658771678257073,
        -0.07887625476612713,
        -0.08131090392699981,
        -0.08392247895079406,
        -0.086760442690503,
        -0.08986953119318872,
        -0.09330085456521697,
        -0.09713124142422382,
        -0.10144905367039593,
        -0.10634447175729576,
        -0.11193365783932778,
        -0.1183581435546646,
        -0.12576418300211306,
        -0.13431016303278315,
        -0.144176931708342,
        -0.15553911004243676,
        -0.16854170754385236,
        -0.18329512886258276,
        -0.19983504854000506,
        -0.2180587373198196,
        -0.2376820378758108,
        -0.25819647598102274,
        -0.27880578676993417,
        -0.29841002935091476,
        -0.31565081001592293,
        -0.32900344759779604,
        -0.3369164015807893,
        -0.33802724979209375,
        -0.33137125145965396,
        -0.3165396656714571,
        -0.293748402208539,
        -0.2638370503321456,
        -0.22813762995528045,
        -0.1882866314517046,
        -0.14601541192872802,
        -0.10298322523668825,
        -0.06058566069112476,
        -0.019847076584948626,
        0.00013001664978186224
    ]
}

==> data/ldc_Re3200/profiles_0380997.json <==
{
    "ux(x=y=0)":[
        0.25233103837771853,
        -0.02605370879651198,
        -0.07735157835031325,
        -0.12612904069819697,
        -0.17062234363709594,
        -0.20901495600033412,
        -0.24005778087043603,
        -0.26341817171063786,
        -0.27968891602528656,
        -0.29009935474876314,
        -0.29609304075287257,
        -0.29900398408682083,
        -0.2998585319179297,
        -0.299367879370144,
        -0.29796079259220765,
        -0.2958896513093854,
        -0.29327705481266275,
        -0.29019233390376564,
        -0.2866578231842373,
        -0.2826926241405368,
        -0.27829755480039803,
        -0.2734852557041291,
        -0.2682588838420674,
        -0.2626372067481927,
        -0.2566324560779138,
        -0.2502727815848484,
        -0.24358074206027516,
        -0.2365937173808366,
        -0.22934350863181888,
        -0.22187481831630998,
        -0.21422611633049707,
        -0.2064464163487557,
        -0.1985774999181786,
        -0.19066911244028523,
        -0.1827626722273059,
        -0.1749051735410911,
        -0.16713437411373472,
        -0.15949156710602128,
        -0.15200833055583682,
        -0.14471833930670316,
        -0.13764552996808738,
        -0.13081504851750725,
        -0.12424278586822252,
        -0.11794546887801956,
        -0.11193134368809,
        -0.10620945921524193,
        -0.10078139123409917,
        -0.09564968164745677,
        -0.09081041357795386,
        -0.08626087971458127,
        -0.0819929435859695,
        -0.07799991966865413,
        -0.07427058323729273,
        -0.07079540050457413,
        -0.06756116642236588,
        -0.06455652924247046,
        -0.061767167145400745,
        -0.05918081907320845,
        -0.0567829304717815,
        -0.05456105028600229,
        -0.0525009789345373,
        -0.05059077531785592,
        -0.04881717566438656,
        -0.04716908308032786,
        -0.04563449684589975,
        -0.044203615145389105,
        -0.04286586778532033,
        -0.0416127183365637,
        -0.040435188402379384,
        -0.039326177189864905,
        -0.03827806183149003,
        -0.037284992580714264,
        -0.03634082819960717,
        -0.03544084784888876,
        -0.03457992672046393,
        -0.03375440989372996,
        -0.03296030238703328,
        -0.03219460539460371,
        -0.031454042089106696,
        -0.03073647911696605,
        -0.030039313380867443,
        -0.029360677007264534,
        -0.028698566511792256,
        -0.028051757341245254,
        -0.027418461483254653,
        -0.02679756372992607,
        -0.02618788923355166,
        -0.025588649926085456,
        -0.024998550621185257,
        -0.024417022715343902,
        -0.023843354611148452,
        -0.023276899798133747,
        -0.022716749681464084,
        -0.0221627333680312,
        -0.02161428994637395,
        -0.021070813664213345,
        -0.020531793615478952,
        -0.019997259596881502,
        -0.01946658511046544,
        -0.018939284148859276,
        -0.01841522523791306,
        -0.01789438984416674,
        -0.017376036777075683,
        -0.01685996542737935,
        -0.01634627355114684,
        -0.015834677666277892,
        -0.015324474810178911,
        -0.014815843663885137,
        -0.014308826879668694,
        -0.013802835191058134,
        -0.013297463487270223,
        -0.012793165660623178,
        -0.01228963732171978,
        -0.011786187503252775,
        -0.01128289889526161,
        -0.010780174422179064,
        -0.010277266602894868,
        -0.00977375242983744,
        -0.00927012837324004,
        -0.008766370692799837,
        -0.008261501737001993,
        -0.007755676294005653,
        -0.007249432068809282,
        -0.00674214105235933,
        -0.006233057618291294,
        -0.005722907187490861,
        -0.005211781611730348,
        -0.004698657535149442,
        -0.004183446902831601,
        -0.003667060955360683,
        -0.0031488507984069694,
        -0.002627937300211611,
        -0.0021049794726537676,
        -0.001580481685604057,
        -0.0010532159998622203,
        -0.0005230059675173088,
        9.127969618521767e-06,
        0.0005434946482481072,
        0.0010813296569478952,
        0.0016218990951234957,
        0.0021644908616542057,
        0.002710147076058581,
        0.0032594476456867267,
        0.0038110908346530034,
        0.004365192511470306,
        0.004922964247019624,
        0.005484028814400343,
        0.006047195109316956,
        0.006613444434401247,
        0.00718345580684071,
        0.00775615738913859,
        0.008331068684079467,
        0.008909551240246978,
        0.009491390232999133,
        0.010075467434144336,
        0.010662141325071055,
        0.011252536805201342,
        0.011845722011778232,
        0.012441124432570698,
        0.013039605745342447,
        0.013641740750290971,
        0.014246414530644973,
        0.014853767371431641,
        0.015464751204260947,
        0.01607954324277897,
        0.016697252482005053,
        0.017318588149816898,
        0.017944470295142376,
        0.01857499230552217,
        0.019209552390063667,
        0.01984934093753762,
        0.020495430530994202,
        0.021147864367047593,
        0.02180627186537338,
        0.0224726054224531,
        0.02314809602132973,
        0.023832449576383787,
        0.024525851530214374,
        0.025231394133090737,
        0.025949894310813192,
        0.02668061732152251,
        0.02742522479304627,
        0.0281877196494624,
        0.02896754084328723,
        0.02976438656835194,
        0.030582277860521596,
        0.03142483848423063,
        0.032289825748903746,
        0.033179295017871716,
        0.03409941229775124,
        0.03505162703811993,
        0.036033504950031665,
        0.03705145295865484,
        0.03811185899276963,
        0.03921340019402506,
        0.04035686638223156,
        0.04155345479268573,
        0.04280713545441739,
        0.044116167988453275,
        0.045488524512695847,
        0.04693825559307492,
        0.04846608804302373,
        0.05007562968717532,
        0.051784208952346054,
        0.053605780672993875,
        0.055541493473727284,
        0.057607448589357214,
        0.05982918817552029,
        0.06221950766968076,
        0.06478786958807825,
        0.06756647039551321,
        0.07058333671957516,
        0.07385050629742389,
        0.07738933738146214,
        0.0812374533078711,
        0.08540796783689583,
        0.08990085713176166,
        0.0947273313694252,
        0.09988876602236205,
        0.10534266894413058,
        0.11103986917591872,
        0.11692960439282242,
        0.12292555741169571,
        0.1289053449387347,
        0.13476378705299027,
        0.14039283113254156,
        0.14566454156697758,
        0.1504664609420188,
        0.15473880654805697,
        0.15842820352078668,
        0.16149804787783634,
        0.16396350922582284,
        0.16588549873140823,
        0.16731926535763272,
        0.1683572664413299,
        0.16914370444333993,
        0.16985417377646114,
        0.17068757883788843,
        0.17194617046628521,
        0.17403487847123486,
        0.17747078801704186,
        0.18292298351403283,
        0.19128266930708684,
        0.2036138775201713,
        0.2211530334163884,
        0.24528594640780055,
        0.2774927742815014,
        0.3191960551148755,
        0.37171178425986356,
        0.4361402249295263,
        0.5132442278085424,
        0.6032506809377437,
        0.7056211033958921,
        0.8185916628464169,
        0.9387137987537211,
        0.7448064903922305
    ],
    "uz(z=y=0)":[
        0.0004722304878412181,
        0.008564356399226892,
        0.02525437252706907,
        0.04093318992982182,
        0.05552590112296288,
        0.06902315540096436,
        0.08141413713717335,
        0.09271066852030684,
        0.10292797412181001,
        0.11213361521989165,
        0.1203704517166694,
        0.1276914815578079,
        0.13415439493187348,
        0.13984078480322545,
        0.14479725045769262,
        0.14908559981083522,
        0.15277510034629027,
        0.15593838754571285,
        0.15861946218216513,
        0.1608860374438699,
        0.16280571664284943,
        0.16443389588658672,
        0.16581006791500902,
        0.16699755209218095,
        0.16804457015432145,
        0.1689826272687396,
        0.16984235219531768,
        0.17066956917127074,
        0.17148384375002923,
        0.1722974298578224,
        0.17313272449209066,
        0.1740124604556635,
        0.17492905321425978,
        0.17587348069283532,
        0.17682750811310302,
        0.17772886626575343,
        0.17845537828786912,
        0.17885390806632515,
        0.17872681716866734,
        0.17783668466489,
        0.175959329593444,
        0.1729435171517677,
        0.1687137741546015,
        0.16329177797566932,
        0.15682070225092629,
        0.14954106056607683,
        0.14172739917554444,
        0.13367137300162393,
        0.1256637202897738,
        0.1179462043985534,
        0.11068269715828874,
        0.10398746351683931,
        0.09792772219741798,
        0.0925065505690766,
        0.08768360422200772,
        0.083416220680469,
        0.07964812427110615,
        0.07630120186986411,
        0.0733063400700892,
        0.07061745168010228,
        0.06818139576475897,
        0.0659427245934225,
        0.06387038034819484,
        0.06194514171305369,
        0.060133879968734566,
        0.058411782102985164,
        0.05677483801337121,
        0.05521346443486498,
        0.053706273891866045,
        0.052248628735991114,
        0.050844892590336144,
        0.04948430665741255,
        0.048155071113379064,
        0.046863520410034824,
        0.04561121918511383,
        0.04438611249216069,
        0.043186273716690766,
        0.04202067371552694,
        0.04088450266809679,
        0.0397688295081441,
        0.03867936169235065,
        0.037621182738165324,
        0.036585347433472956,
        0.03556953018109718,
        0.03458197374246523,
        0.03362124970764845,
        0.03267915959811915,
        0.031759744889363416,
        0.03086846617726103,
        0.029999095245253855,
        0.02914807709886271,
        0.028322223434540463,
        0.02752152737478112,
        0.026739119157406052,
        0.025976718794922277,
        0.025239485295841357,
        0.024522881278495418,
        0.023823038896690782,
        0.023144486112568096,
        0.022488167849687882,
        0.021848256538988094,
        0.021224942549646516,
        0.02062207282417828,
        0.020036761875339877,
        0.019464979335470645,
        0.01890941519197236,
        0.018371033616334024,
        0.01784548691721388,
        0.017331682613843664,
        0.016832263573794526,
        0.016345377021212942,
        0.0158676017513582,
        0.015399863606828705,
        0.014943088519312012,
        0.014494219563237572,
        0.014051715318019586,
        0.013616815695235934,
        0.013188709596972565,
        0.012764748184972448,
        0.012344727440001478,
        0.011929152050335064,
        0.011516486466481844,
        0.01110502671591684,
        0.010694920178209793,
        0.010286023988276712,
        0.009876902983099827,
        0.009466387396686015,
        0.009054605217264223,
        0.008641336407601402,
        0.008225213840875415,
        0.007805200112317612,
        0.007381780181868684,
        0.0069547219601310785,
        0.006522247875080629,
        0.006083804410580582,
        0.005640540042439125,
        0.005191489001271428,
        0.004734538354498798,
        0.004270457252305598,
        0.003800412818266328,
        0.003321989361141943,
        0.00283387252115226,
        0.00233836018730381,
        0.0018351293623246835,
        0.001320785248390647,
        0.0007962822268409787,
        0.0002641256178558487,
        -0.0002785916960886106,
        -0.0008342629249986199,
        -0.0013994209499753139,
        -0.0019737425453461373,
        -0.002561910910572948,
        -0.0031630727648709286,
        -0.003773229155002125,
        -0.004395833855465011,
        -0.0050344562786938316,
        -0.005684607482007043,
        -0.006345121811017801,
        -0.007022126866391008,
        -0.0077149407800379405,
        -0.008418086044694463,
        -0.009135427881696726,
        -0.009871908310036048,
        -0.010621995416399643,
        -0.011383649716476516,
        -0.012164387644747348,
        -0.012963851461626038,
        -0.01377501154366886,
        -0.014602118337223675,
        -0.015451462818906352,
        -0.01631657535057007,
        -0.01719447320299545,
        -0.01809401494653239,
        -0.01901516928567367,
        -0.0199494607193634,
        -0.02090144789181122,
        -0.021878679280844502,
        -0.022873854321659302,
        -0.023883143751734916,
        -0.024916608956671013,
        -0.025974490782001227,
        -0.027047141016742042,
        -0.028139403884550655,
        -0.029259916874450082,
        -0.03040067913760959,
        -0.031557386284498876,
        -0.032741051171312305,
        -0.03395218707770222,
        -0.03518034875146579,
        -0.03643092664804383,
        -0.037713250426140425,
        -0.03901904878800178,
        -0.04034398362738623,
        -0.0417000358110619,
        -0.043087782034963155,
        -0.0444969071703348,
        -0.04593354080793878,
        -0.047407693523044296,
        -0.048911173779061116,
        -0.05044079143646625,
        -0.05200940490820985,
        -0.05361819398796277,
        -0.055258023173125746,
        -0.056937032220670564,
        -0.05866615136229729,
        -0.06043909290407231,
        -0.06225573436464195,
        -0.06413183202397968,
        -0.06607121911654219,
        -0.06807017045899619,
        -0.07014291637514351,
        -0.07230654443050807,
        -0.07456352933032677,
        -0.07692641517601115,
        -0.07942446980447594,
        -0.08207840659431456,
        -0.08490792522523075,
        -0.08795573500219647,
        -0.0912718161046057,
        -0.09490097430074734,
        -0.09890847717113724,
        -0.1033838378007083,
        -0.108418629285963,
        -0.1141166391665119,
        -0.12061433401404534,
        -0.12806064147305607,
        -0.13660604030596413,
        -0.1464195880555232,
        -0.15768099790254628,
        -0.17054593903866436,
        -0.18514534622821321,
        -0.20157771046351228,
        -0.21986819429538382,
        -0.23993286936179448,
        -0.261572524867767,
        -0.2844317825856147,
        -0.3079616529825347,
        -0.33141087280836856,
        -0.3538401585313505,
        -0.37412397152371735,
        -0.39101189829784216,
        -0.4032186930304769,
        -0.40954000780590283,
        -0.40895613027146666,
        -0.4007710795054897,
        -0.3846982259952773,
        -0.36091254192835315,
        -0.330025347907145,
        -0.2930571593739355,
        -0.25131828305232634,
        -0.2062924138082542,
        -0.1594892921817757,
        -0.11235547178342863,
        -0.06611085636131496,
        -0.02166792334988057,
        5.15518855287891e-05
    ]
}

==> data/ldc_Re3200/profiles_0423330.json <==
{
    "ux(x=y=0)":[
        0.2522618366050652,
        -0.014362402387729458,
        -0.04236619947937587,
        -0.06852824750650764,
        -0.0924999980056664,
        -0.1140655725121419,
        -0.13308534431375474,
        -0.1496108436292829,
        -0.16374410156844918,
        -0.17569607522283903,
        -0.18565029674941833,
        -0.19382924289784814,
        -0.20039666414505944,
        -0.2055359593015744,
        -0.20937809011559247,
        -0.21207557483445025,
        -0.2137408380280917,
        -0.21450834317843429,
        -0.2144788956781023,
        -0.21377114535461106,
        -0.21247250012987054,
        -0.2106833458487607,
        -0.20847518198798254,
        -0.2059294373615475,
        -0.20310210958292477,
        -0.20005788729697271,
        -0.1968399183984734,
        -0.19349949986842696,
        -0.19007001983130978,
        -0.18659264727498726,
        -0.1830935827264971,
        -0.1796062989782754,
        -0.17615175028807611,
        -0.17275756137891918,
        -0.16944068097292433,
        -0.1662241248074354,
        -0.16312183299648775,
        -0.16015311919166883,
        -0.15732943743630892,
        -0.15466708973263735,
        -0.15217557498484904,
        -0.149868568255571,
        -0.14775381323154746,
        -0.14584278670707207,
        -0.1441416742459078,
        -0.14265978780772898,
        -0.1414018015801051,
        -0.14037507431857502,
        -0.13958263456432277,
        -0.13902969050491495,
        -0.13871759054024183,
        -0.138649339441361,
        -0.13882416842668963,
        -0.13924258349226246,
        -0.13990156311511007,
        -0.14079870168673508,
        -0.14192801149350204,
        -0.14328371235567264,
        -0.1448561775019431,
        -0.14663483412509531,
        -0.14860447036543514,
        -0.15074722224222942,
        -0.15303803162777338,
        -0.15544518929107626,
        -0.15792510700477244,
        -0.16042088111388747,
        -0.16285600838544123,
        -0.16513308371359847,
        -0.16712984305543185,
        -0.16870159503723717,
        -0.16968478404723492,
        -0.1699090718984088,
        -0.16921045473668234,
        -0.16744998448384163,
        -0.16452992348937556,
        -0.16040853485653447,
        -0.15510548453584674,
        -0.148702045325031,
        -0.14133220132427077,
        -0.13317006405718051,
        -0.12441288995370933,
        -0.11526676854702979,
        -0.10593290719575116,
        -0.09659825819185339,
        -0.08742823819767913,
        -0.07856424313192284,
        -0.0701216374876915,
        -0.06219008072662022,
        -0.05483407458662196,
        -0.04809552701516277,
        -0.041995038679364494,
        -0.03653439953321405,
        -0.03169910633852016,
        -0.02746191338114073,
        -0.023784836549600362,
        -0.020622355489546763,
        -0.017924426278596445,
        -0.015639279279026225,
        -0.01371459536226354,
        -0.01209993658093257,
        -0.010748328820535454,
        -0.009616842489354967,
        -0.008666423661433331,
        -0.007863199665042848,
        -0.007178254955755695,
        -0.006586689516925418,
        -0.006067283933053572,
        -0.00560322515351278,
        -0.005180750020222539,
        -0.004788168139526131,
        -0.004416241785811441,
        -0.004058392991705501,
        -0.003708889214668001,
        -0.0033628375346363487,
        -0.003017065326548269,
        -0.0026694741233477593,
        -0.002317511181399434,
        -0.0019593617075672988,
        -0.001594455114840125,
        -0.0012220176207251303,
        -0.0008405838065941193,
        -0.00044987291802016106,
        -5.0116460864685965e-05,
        0.0003594619711728574,
        0.0007797198799996261,
        0.0012101038092693355,
        0.0016505769358489298,
        0.002102159772068808,
        0.002565025983267062,
        0.003038380133296005,
        0.0035228565954539886,
        0.004019376408016219,
        0.0045274402052057055,
        0.005046642473167219,
        0.00557822614359886,
        0.006122541742182459,
        0.006678790231069882,
        0.007247376375179938,
        0.00782966430735644,
        0.008425234617605611,
        0.009033609630129492,
        0.009655969667139358,
        0.010293190970274443,
        0.01094437038057541,
        0.011609843747767391,
        0.012291073650228744,
        0.0129881374646066,
        0.01370024169009543,
        0.014428595203544108,
        0.015174290110866457,
        0.01593678366647906,
        0.016715925962551743,
        0.017513367921445117,
        0.01832944724628777,
        0.019163518696612515,
        0.020016185112902426,
        0.02088895763594678,
        0.02178148175576626,
        0.022693471520354305,
        0.023625964970292273,
        0.024579983782176976,
        0.025554829597957626,
        0.026550650571114092,
        0.02756852882538376,
        0.028609017215181328,
        0.02967126780073796,
        0.030755686670754956,
        0.031863268240777926,
        0.032994184139960796,
        0.03414731994340683,
        0.035323293494823056,
        0.036523115413767904,
        0.03774631225232588,
        0.03899137353350298,
        0.04025951230780016,
        0.0415515493478691,
        0.04286578608655355,
        0.04420076546072487,
        0.04555873787658076,
        0.04693937801861138,
        0.04833953276595309,
        0.0497590312110333,
        0.05120076374670584,
        0.05266183305903726,
        0.054138723066135604,
        0.05563370856448836,
        0.057148483286533214,
        0.05867702012972327,
        0.06021789363725572,
        0.06177544635165508,
        0.06334758890368837,
        0.06492688768821679,
        0.06651640143737232,
        0.06811973482159484,
        0.06972980906770453,
        0.07134177097708096,
        0.07296316150625538,
        0.0745927711488445,
        0.07622074969849674,
        0.07784887601830914,
        0.07948548084278739,
        0.08112221358081717,
        0.08275210250702053,
        0.08438425104367477,
        0.08602195632132215,
        0.08765207121267006,
        0.0892764502030128,
        0.09090706205717469,
        0.09253829647172161,
        0.09415925214315167,
        0.09578235242047461,
        0.09741473134950365,
        0.0990438668582569,
        0.10066893151190127,
        0.1023080033929905,
        0.1039576366101305,
        0.10560645328098768,
        0.10726668899340396,
        0.10895268423872888,
        0.11065149399983179,
        0.1123623895850405,
        0.11410551370238815,
        0.11588368582792008,
        0.11768279379465717,
        0.11951683457448954,
        0.12140284450310782,
        0.12333180081403981,
        0.12529902376946167,
        0.1273283622619534,
        0.12942473190920167,
        0.13157702333516363,
        0.13379806808098302,
        0.136114965753265,
        0.1385280409624535,
        0.14105041508168306,
        0.14373166525414038,
        0.14662862762991466,
        0.14980216257061102,
        0.1533810691023788,
        0.15756461955821088,
        0.1626168215503118,
        0.16892370474053114,
        0.17707227035161344,
        0.1878616242045831,
        0.202361583036592,
        0.22200583005754052,
        0.24862504256995643,
        0.28438503500602824,
        0.3317033674042841,
        0.3930054982468136,
        0.4702725986497621,
        0.5644629423351373,
        0.6749532319897051,
        0.7990744114290392,
        0.9320475051453415,
        0.7444811971605896
    ],
    "uz(z=y=0)":[
        0.0005068225681455578,
        0.008371729689197848,
        0.024607932045605872,
        0.03972967772352487,
        0.05368217943394975,
        0.06648018794032104,
        0.07814814570299038,
        0.08872572257417405,
        0.09825816399452589,
        0.10683163414690018,
        0.11450772749858248,
        0.12134640372919642,
        0.12741243607215064,
        0.1327850648048974,
        0.13750922211291727,
        0.14163720125443147,
        0.14523016266546337,
        0.1483467184154366,
        0.15101884354787298,
        0.15329838260670212,
        0.15523990530747558,
        0.15688351642635576,
        0.15825714057212306,
        0.15941179484129803,
        0.16038690828063218,
        0.1612051096538835,
        0.16189239075794182,
        0.1624916698750072,
        0.16302722882999307,
        0.16352746822740155,
        0.16405509349419495,
        0.1647072903014536,
        0.1655976234428365,
        0.16688213263033255,
        0.16873053335074972,
        0.171243018744906,
        0.17437861314834469,
        0.1779392003146444,
        0.1815509523756463,
        0.184708385204159,
        0.1868992667302266,
        0.1877311805369704,
        0.1869741863115336,
        0.184584863712847,
        0.18070679925656527,
        0.17561168532519833,
        0.16961046719334574,
        0.16302302242208938,
        0.1561578949184871,
        0.14926895363867113,
        0.14253527167088742,
        0.1360940717932752,
        0.13004408537461673,
        0.12442765049268534,
        0.11924954799816528,
        0.11451278952659137,
        0.11020327838087698,
        0.10628026194409496,
        0.10270608743302087,
        0.09945818053971016,
        0.09649983876256196,
        0.09378705627155101,
        0.09129556549096064,
        0.08900821722570997,
        0.0868915307891156,
        0.08491929038101079,
        0.08308433793779554,
        0.08137251305080109,
        0.07975834663580747,
        0.07823338324477906,
        0.07679726780082337,
        0.07543460722859371,
        0.074130220575182,
        0.07288695095550334,
        0.07170219555127288,
        0.07056062252957326,
        0.06945795915788043,
        0.06840007192525278,
        0.06737887721988951,
        0.06638342242714741,
        0.06541751651342644,
        0.0644833889042912,
        0.06356981889435376,
        0.0626732461920533,
        0.061800016210352776,
        0.060946281591173164,
        0.06010254330895928,
        0.05927188784171959,
        0.05845784939660915,
        0.05765253406104275,
        0.056851815216013214,
        0.05606151179225008,
        0.05527996797397614,
        0.054499548657878746,
        0.05372175294132145,
        0.05295071412880202,
        0.052180889800377515,
        0.05140839633924663,
        0.05063760134742455,
        0.049868646552295795,
        0.04909550103400079,
        0.04831875474504756,
        0.04754209777863308,
        0.04676234257672958,
        0.04597592415405095,
        0.04518604722205588,
        0.044393654196011045,
        0.04359469340748855,
        0.04278890124420399,
        0.04197941803513725,
        0.0411646566260438,
        0.040341958876625124,
        0.03951315037103893,
        0.038679651089678864,
        0.03783898950739191,
        0.03699059721508725,
        0.036136514542355655,
        0.035276472124843215,
        0.0344086175415052,
        0.033533684918660794,
        0.03265282804265781,
        0.03176510466011081,
        0.030869641506571746,
        0.02996733481074596,
        0.029058546255404053,
        0.028142432666984848,
        0.027218528750482474,
        0.026287463166515975,
        0.025349398239722303,
        0.02440348240647177,
        0.02344915512118636,
        0.022487168862661736,
        0.0215175776332596,
        0.020538974765991903,
        0.019551025820231733,
        0.01855498562942032,
        0.017550099191053877,
        0.016534433152661853,
        0.015508768455290568,
        0.01447432155537346,
        0.013428810345038688,
        0.012370909648055296,
        0.011302851884943857,
        0.010224391172081302,
        0.009132167230390061,
        0.008027021279308096,
        0.006911478132806127,
        0.005782749347217197,
        0.0046383886154510315,
        0.003481826300352924,
        0.00231358927568536,
        0.0011291100988043386,
        -7.078455041335948e-05,
        -0.0012818708571068068,
        -0.0025072463937550232,
        -0.0037503729010243325,
        -0.005006553277068416,
        -0.006274079988039738,
        -0.007558681629817146,
        -0.008859448005850493,
        -0.010170291539818136,
        -0.011494346995828653,
        -0.012836144348460879,
        -0.014189583515293964,
        -0.015551649572825515,
        -0.01692912508550443,
        -0.01832107514167078,
        -0.019719449555407848,
        -0.021127399434624522,
        -0.02255050241598849,
        -0.023981327043428223,
        -0.0254155773869076,
        -0.026861111643194806,
        -0.028317007937055525,
        -0.029773427391748833,
        -0.031233664718914828,
        -0.03270433108506234,
        -0.034176876015338496,
        -0.035646022986623616,
        -0.037120825912298976,
        -0.038600415489699134,
        -0.04007369993337423,
        -0.04154442058801592,
        -0.0430203440052946,
        -0.04449214221393205,
        -0.04595441005351411,
        -0.04741755110673125,
        -0.048881144014267075,
        -0.050333666733465336,
        -0.05178024972562565,
        -0.05322990936456892,
        -0.05467360839517527,
        -0.05610696342318258,
        -0.05754258399653621,
        -0.05898095986526267,
        -0.06041203586793444,
        -0.0618434393848085,
        -0.06328648552062219,
        -0.06473378511288565,
        -0.0661845086775014,
        -0.06765460476892231,
        -0.069147622684443,
        -0.07065767925213191,
        -0.07219829012846449,
        -0.07378554199143582,
        -0.07541858377480519,
        -0.07710539392122613,
        -0.07887166828666016,
        -0.08073122817768688,
        -0.08269333742064287,
        -0.08478923311955476,
        -0.08705506086511071,
        -0.08951517885330519,
        -0.09221052396684168,
        -0.09520378339653238,
        -0.09855325774551432,
        -0.10232326083898796,
        -0.10660945873254601,
        -0.11151924304453262,
        -0.11715979982680215,
        -0.1236640526981554,
        -0.13118932955158025,
        -0.13988782607866077,
        -0.14991395993546816,
        -0.16143506077471062,
        -0.17459782546716707,
        -0.1895071477189426,
        -0.20623493907979384,
        -0.22479791998694584,
        -0.24511880707804024,
        -0.2670288000916213,
        -0.2902664570772179,
        -0.31445133150773613,
        -0.3390800097670891,
        -0.36354993385787604,
        -0.3871564270830146,
        -0.40909865813585056,
        -0.42851113287657255,
        -0.4445032728478313,
        -0.4561832842973812,
        -0.4627154184355978,
        -0.4633822914993378,
        -0.4576471957295225,
        -0.4451923212355836,
        -0.4259745967298017,
        -0.4002415507303915,
        -0.36852902603381615,
        -0.3316163381455879,
        -0.29050379294319373,
        -0.24633454061313248,
        -0.2003272743797392,
        -0.15368990665718865,
        -0.1075754240702337,
        -0.06295723345389599,
        -0.02056105327698724,
        0.00010541930844833506
    ]
}

==> data/ldc_Re3200/profiles_0465663.json <==
{
    "ux(x=y=0)":[
        0.2526352582978866,
        -0.010463853673602216,
        -0.03118437439472068,
        -0.05118981267772673,
        -0.07014208092761513,
        -0.08783448262481876,
        -0.1041152338705499,
        -0.11893865987994102,
        -0.13228733812850263,
        -0.14421397567511998,
        -0.15477859280301523,
        -0.164088186632613,
        -0.1722477039253139,
        -0.1793958275560595,
        -0.18566569343161632,
        -0.19121703246242552,
        -0.1962061806829975,
        -0.2008172427741315,
        -0.20523965168365427,
        -0.20969191949760926,
        -0.21438774887490836,
        -0.21952501309877617,
        -0.22521223766240842,
        -0.23141876472357592,
        -0.23790240696335072,
        -0.2442123680710951,
        -0.24972676194676327,
        -0.2537767003435512,
        -0.2557697307732081,
        -0.2553169228487005,
        -0.25228243331430955,
        -0.24678926473437665,
        -0.23915538365904612,
        -0.22982403141522298,
        -0.21927821485769775,
        -0.2079875986892065,
        -0.19636256729532725,
        -0.18474234250044988,
        -0.173385005994824,
        -0.16247906297261377,
        -0.15214802383655743,
        -0.14246747242495741,
        -0.13347140570433647,
        -0.12516700417284915,
        -0.11753849845439222,
        -0.11055812893435808,
        -0.10418733158832179,
        -0.09838442006902934,
        -0.09310383689204454,
        -0.08830156381220668,
        -0.08393329949705686,
        -0.07995834064689013,
        -0.07633722711031445,
        -0.07303472522157727,
        -0.07001736754330559,
        -0.06725577592670409,
        -0.06472226498048364,
        -0.062392871589931564,
        -0.06024511658194545,
        -0.05825966408912411,
        -0.05641835859783744,
        -0.05470578860044986,
        -0.05310742301825746,
        -0.051610937669572005,
        -0.050204721488678876,
        -0.04887908835273835,
        -0.047624758092730146,
        -0.046434004593138685,
        -0.045299517363663,
        -0.04421528189176875,
        -0.0431753981275219,
        -0.042175119874533,
        -0.041209908063421966,
        -0.04027604012674605,
        -0.039369790287317845,
        -0.03848834213651563,
        -0.03762888895189995,
        -0.03678911172087496,
        -0.035966718313457005,
        -0.03516011902472816,
        -0.03436753571266236,
        -0.033587531829816476,
        -0.03281879340785826,
        -0.03206045578374766,
        -0.03131132424521763,
        -0.030570581146172435,
        -0.029837572379487275,
        -0.029111782725227797,
        -0.028392378992264353,
        -0.02767903455278625,
        -0.026971467317570122,
        -0.02626926505605515,
        -0.025571902618277,
        -0.024879429076002466,
        -0.02419165142105471,
        -0.02350816889130401,
        -0.022828792712674458,
        -0.02215375091113253,
        -0.02148272010995141,
        -0.020815377018880615,
        -0.02015184687714426,
        -0.0194922671494792,
        -0.01883611498540617,
        -0.018183289242497954,
        -0.017534064137264715,
        -0.01688824005476409,
        -0.01624522488127416,
        -0.015605214974147914,
        -0.014968331531715038,
        -0.01433396897477033,
        -0.01370171216574027,
        -0.013071941553449899,
        -0.012444320348263687,
        -0.011818026034440245,
        -0.011193015361278542,
        -0.010569530663908741,
        -0.009946680028593871,
        -0.009323801894594695,
        -0.008701178406965097,
        -0.008078556978288071,
        -0.00745472189938179,
        -0.0068295198145081224,
        -0.006203234250109056,
        -0.0055749736056487685,
        -0.004943703976189182,
        -0.004309838147184921,
        -0.0036732351669185666,
        -0.003032620446257404,
        -0.002387635141545304,
        -0.0017389542350976412,
        -0.0010857796894005794,
        -0.0004270497664136225,
        0.00023674806584802463,
        0.0009051929312459339,
        0.0015795282087835462,
        0.0022599877410509044,
        0.002945548576761829,
        0.0036364005264008566,
        0.004333635236604847,
        0.0050364093634992675,
        0.0057437894611006325,
        0.006456490850364575,
        0.007174798226950081,
        0.007897121259815438,
        0.008623137731861156,
        0.009353571513177034,
        0.010087643415056854,
        0.010823715058237683,
        0.011562166504798603,
        0.0123031239128579,
        0.013045072114604515,
        0.013786969527130207,
        0.014529514806596072,
        0.015271995469814814,
        0.016012863718739907,
        0.016751863341077273,
        0.01748953015186282,
        0.018224588128108482,
        0.018956064895970095,
        0.019684233207536588,
        0.020409287743116046,
        0.02112994577548335,
        0.021845958655174063,
        0.02255782052516005,
        0.023265617199301893,
        0.02396839057731586,
        0.024666464787823864,
        0.025360551592620517,
        0.026050909324638175,
        0.02673684042232869,
        0.027419215948998495,
        0.028099228076943976,
        0.028777189637866876,
        0.029452525595712202,
        0.03012707510507292,
        0.030802488439537645,
        0.031478649762874074,
        0.032155497370221636,
        0.03283636475086078,
        0.033522631220006316,
        0.03421354136969386,
        0.03491068453406911,
        0.035618700074751874,
        0.036337511525485415,
        0.03706668364742946,
        0.03781058562688725,
        0.03857372088081285,
        0.03935409712238233,
        0.04015377216150104,
        0.04097973862412066,
        0.04183423838648334,
        0.042714839524203185,
        0.043628265440092184,
        0.04458188421130701,
        0.04557464655861292,
        0.0466070922728977,
        0.047690782031829665,
        0.04883002010459107,
        0.050022267042524826,
        0.051274587929355346,
        0.05260036973621936,
        0.05399872497135037,
        0.055470426643352215,
        0.05702987536808014,
        0.05868727272382447,
        0.06043834564111869,
        0.06229251430791116,
        0.06426784450899352,
        0.06636769853168308,
        0.06859040748334565,
        0.07095578143286743,
        0.07347834175674801,
        0.07615544156971418,
        0.07899430497787886,
        0.0820196112427876,
        0.0852345896817007,
        0.08863479330868106,
        0.09223547510121312,
        0.09605201696499295,
        0.10006980601150037,
        0.10428307621971909,
        0.10870001625600745,
        0.11330659249141756,
        0.11806454406880068,
        0.12295712132832978,
        0.1279611411100415,
        0.13302166462560155,
        0.138081893374935,
        0.14311255702159406,
        0.14806542980961487,
        0.15288734039905252,
        0.15756515724023387,
        0.1621286870995269,
        0.16661589463200688,
        0.1711284049929044,
        0.17585604435874166,
        0.18105396738416907,
        0.18702833691835621,
        0.19419060268096486,
        0.2030220588108016,
        0.21403482229357806,
        0.22776894915094179,
        0.2448166803754141,
        0.2657586144315344,
        0.2911738504374638,
        0.32167664024564496,
        0.35794477713573336,
        0.4007025316313401,
        0.45078443111296956,
        0.5091398722414255,
        0.5767531624881421,
        0.6544680154989618,
        0.7426541550847496,
        0.840643506038069,
        0.9459855713747964,
        0.7450067995488642
    ],
    "uz(z=y=0)":[
        0.0007086276797528889,
        0.01755530859812388,
        0.05186745078378322,
        0.08403408177130589,
        0.11323365122909605,
        0.13879104633031822,
        0.16026850151832975,
        0.1775952309727224,
        0.19102703662856516,
        0.20111735566120453,
        0.20850414872099182,
        0.2138405615593507,
        0.2176900786977802,
        0.2205227033816596,
        0.22264507849070886,
        0.22427940927943946,
        0.22556267960334142,
        0.2265828961935859,
        0.2273567526586196,
        0.22790250908614745,
        0.2282113464397032,
        0.22825878583184844,
        0.22799447383241198,
        0.2273906929894909,
        0.22639953337973592,
        0.22497120574761018,
        0.2230621547848641,
        0.22066196957334414,
        0.2177526426313522,
        0.2143401125484379,
        0.21045978495285508,
        0.20617382755806868,
        0.2015361675572369,
        0.19662631823828547,
        0.19153591727844588,
        0.1863488428913835,
        0.1811272232063214,
        0.17594585574605878,
        0.17086542749536546,
        0.16592047122966483,
        0.16113184640979164,
        0.1565311443832373,
        0.15212611186495006,
        0.14790700660768114,
        0.14386991263050136,
        0.14001865109691872,
        0.1363323008938015,
        0.13279017168710533,
        0.129387214410102,
        0.12611542872934,
        0.1229473547106144,
        0.11987110943231684,
        0.1168861369207785,
        0.11397829761681855,
        0.11112612179795388,
        0.10833069556620191,
        0.10559155281083568,
        0.10289232474276637,
        0.10022394142712403,
        0.09759585842053466,
        0.09500333208221397,
        0.09243352015527626,
        0.0898905476731533,
        0.08738454935620027,
        0.08490652712041262,
        0.08245243602556912,
        0.08003477349457537,
        0.07765806615540471,
        0.07531292826085095,
        0.07300532256823547,
        0.07074798981322546,
        0.06853782760978874,
        0.0663696292515392,
        0.06425536593746091,
        0.062200824334021965,
        0.06019790805384926,
        0.05824769282651319,
        0.05636124553197295,
        0.054534899815551534,
        0.05276072351887685,
        0.05104448028207772,
        0.04939060840868277,
        0.04778905057453054,
        0.046236339186208744,
        0.0447387931614936,
        0.043292780088749434,
        0.0418879113706294,
        0.040526090746668186,
        0.03921012823761374,
        0.03793134572647778,
        0.036684038055757894,
        0.03547289058514042,
        0.03429556461937624,
        0.03314340125925613,
        0.032016614020028415,
        0.03091879487708543,
        0.02984393174645175,
        0.02878730236042585,
        0.027752632959187146,
        0.02673999564456091,
        0.02574300343310003,
        0.024761729985632166,
        0.023799723351930747,
        0.022853843540880214,
        0.021920187729885268,
        0.021001711652152356,
        0.02009938592678011,
        0.019209082232073425,
        0.018330201689300118,
        0.017465755301525256,
        0.016614104534415256,
        0.015772351828279844,
        0.014941999180245325,
        0.014124319130673267,
        0.013316639093097798,
        0.012518059814907525,
        0.011730301995151961,
        0.010952878913383729,
        0.01018364595541825,
        0.009422985385404465,
        0.008671732500738343,
        0.007928696591649126,
        0.007192702300269147,
        0.006464310321791363,
        0.005743599600011571,
        0.005029514636590284,
        0.0043213198341755235,
        0.00361935868027024,
        0.0029236025073131507,
        0.0022330531386713904,
        0.0015469254771712,
        0.0008657849500421889,
        0.0001896094934235798,
        -0.00048310587024682746,
        -0.0011528519266492464,
        -0.0018184349372110163,
        -0.0024806103261761007,
        -0.003141383076108509,
        -0.0038000353801673865,
        -0.004455323783394677,
        -0.005109522807934494,
        -0.005764000850847236,
        -0.006416517971949021,
        -0.007067300021917585,
        -0.007719729962993882,
        -0.008372990202554054,
        -0.009024575085269564,
        -0.00967734186659358,
        -0.010333794494519885,
        -0.010990584179303724,
        -0.011647347787361616,
        -0.012308824449607519,
        -0.012974317475094628,
        -0.013639880755776872,
        -0.01430896206405338,
        -0.014985282567813438,
        -0.015664471159974103,
        -0.01634538811149139,
        -0.01703424070085377,
        -0.01773052458675863,
        -0.018428822515189458,
        -0.019133076589388412,
        -0.01984837273904943,
        -0.020569324826632315,
        -0.02129395475090525,
        -0.022029941359484707,
        -0.0227770694450371,
        -0.023528442217173647,
        -0.0242884397216263,
        -0.0250635597335246,
        -0.02584744590142201,
        -0.02663731104189682,
        -0.027442205562009242,
        -0.028262290002225327,
        -0.029089224285827928,
        -0.029927863954708967,
        -0.030785932437437828,
        -0.03165631407041018,
        -0.03253540529269286,
        -0.03343360159070911,
        -0.03435123977661128,
        -0.0352789282053525,
        -0.03622180162445654,
        -0.03718875083422958,
        -0.03817182326149529,
        -0.039167086217051575,
        -0.04018576298488013,
        -0.04122849121820415,
        -0.042284907786300285,
        -0.04336080120296777,
        -0.04446548413720875,
        -0.04559076434484991,
        -0.04673243057039369,
        -0.047902725335930464,
        -0.049101997220385336,
        -0.05032011874063866,
        -0.05156331116245832,
        -0.052841698479594405,
        -0.05414690316991179,
        -0.05547619569369968,
        -0.05684252849540604,
        -0.05824741732195758,
        -0.05968204087797503,
        -0.06115556291281874,
        -0.06267947100499956,
        -0.06424881121398347,
        -0.06586486028218093,
        -0.06754553157141192,
        -0.06929648581827962,
        -0.07111703413039501,
        -0.07302416580360346,
        -0.07503847545382161,
        -0.07716536240507,
        -0.079421053186053,
        -0.08183692180118245,
        -0.0844355505675675,
        -0.08723586537727115,
        -0.09027809737028135,
        -0.093604733838092,
        -0.09724936916593863,
        -0.10125842953612206,
        -0.1056961355451821,
        -0.11061842366315444,
        -0.1160853639716196,
        -0.12217808987552924,
        -0.12898319145820294,
        -0.13658055761132423,
        -0.1450685868712581,
        -0.15455873170148743,
        -0.16515448202163818,
        -0.17695634923294598,
        -0.19007198667072261,
        -0.2045821186686199,
        -0.22051982120951363,
        -0.23786215984012496,
        -0.2564925423957104,
        -0.2761383606460922,
        -0.2963405128597119,
        -0.3164194010833069,
        -0.33543892936629394,
        -0.35221665705444866,
        -0.36540492613144465,
        -0.37360368302349556,
        -0.37551656385694254,
        -0.3701422811282759,
        -0.3569439770108101,
        -0.3359350956448123,
        -0.3076874968095554,
        -0.2732686407645793,
        -0.2340978400946689,
        -0.19175960440805384,
        -0.1478424207771234,
        -0.10381060798818048,
        -0.06087406053263858,
        -0.01990533000878451,
        0.00018552162938574872
    ]
}

==> data/ldc_Re3200/profiles_0507996.json <==
{
    "ux(x=y=0)":[
        0.2523573007953645,
        -0.023315946831413595,
        -0.06940788008875488,
        -0.11387328698069908,
        -0.1556587933844841,
        -0.19361548827426656,
        -0.22673963697613533,
        -0.25438673277432794,
        -0.27634877293942794,
        -0.2928551006810436,
        -0.304448139926158,
        -0.31185335657909563,
        -0.3158207232762759,
        -0.3170422446119496,
        -0.3160836915594663,
        -0.3133928960715357,
        -0.3092985919394538,
        -0.30405361367333933,
        -0.2978442448721829,
        -0.290827486283425,
        -0.28312966144132357,
        -0.27487104086084807,
        -0.2661555099223554,
        -0.25708755194331906,
        -0.24775851117529407,
        -0.23826033335817265,
        -0.2286715967794214,
        -0.21907011705799148,
        -0.20952003358614235,
        -0.2000838723919124,
        -0.1908109280932531,
        -0.18174890280058345,
        -0.17293344402862248,
        -0.16439913500681913,
        -0.15616998224003112,
        -0.1482696470652089,
        -0.1407126237464232,
        -0.1335135803990821,
        -0.1266791613687818,
        -0.12021646081370241,
        -0.11412536058262346,
        -0.10840622136618337,
        -0.10305284272341696,
        -0.09805950184967076,
        -0.09341453879689321,
        -0.08910687467258306,
        -0.08512029390569,
        -0.08143950829185836,
        -0.07804504068083302,
        -0.07491886545259156,
        -0.07203987469259591,
        -0.06938902439532658,
        -0.06694518757620375,
        -0.06468984181571046,
        -0.06260328564805422,
        -0.06066873389289507,
        -0.05886877841162779,
        -0.0571890789592162,
        -0.05561504574056388,
        -0.05413497547128312,
        -0.05273703187023442,
        -0.05141210225892638,
        -0.050150911458116544,
        -0.04894648563094546,
        -0.04779167969280163,
        -0.04668139761127497,
        -0.04561017114246897,
        -0.04457421158351313,
        -0.04356943052914339,
        -0.04259314522422726,
        -0.04164214691962573,
        -0.04071447429698706,
        -0.03980777836529484,
        -0.03892062093703562,
        -0.03805103887634654,
        -0.037198052628268925,
        -0.03636021881040146,
        -0.03553667816854021,
        -0.03472618191818176,
        -0.033928253108677836,
        -0.033141868959458996,
        -0.03236644690207901,
        -0.03160119464538173,
        -0.030845843527975016,
        -0.03009953698794994,
        -0.029361883928199575,
        -0.02863239152672375,
        -0.027910793577309714,
        -0.02719632217323329,
        -0.026488781700159194,
        -0.025787818172178623,
        -0.025093052718111148,
        -0.024403853148074608,
        -0.02372020321740777,
        -0.02304170949538483,
        -0.02236788602501041,
        -0.021698333448003045,
        -0.02103310249208086,
        -0.020371628854099502,
        -0.019713451670648766,
        -0.01905843449772395,
        -0.018406505987554878,
        -0.017756929464741018,
        -0.017109453868063458,
        -0.016464091202811077,
        -0.015820476139363257,
        -0.015177868324027297,
        -0.014536325855641396,
        -0.013895762765826625,
        -0.013255505007268875,
        -0.0126150603548723,
        -0.01197470448008865,
        -0.011334001704223346,
        -0.010692173556448466,
        -0.010049152127496887,
        -0.00940513691559572,
        -0.008759274910112793,
        -0.008111029175067846,
        -0.0074606860717291,
        -0.006808040897461714,
        -0.006152035893468942,
        -0.005492656764038102,
        -0.0048302094089670705,
        -0.004163946812243592,
        -0.003493036542774766,
        -0.0028179765474349717,
        -0.0021386692656241223,
        -0.0014540379361397374,
        -0.0007638591776425817,
        -6.880197561389151e-05,
        0.0006318722289051466,
        0.0013390715383219006,
        0.0020523331035212458,
        0.0027713283856004487,
        0.003497264899141615,
        0.0042303843116368615,
        0.004969877043424438,
        0.005716085964222777,
        0.006470169159775521,
        0.00723152521133431,
        0.007999571696829274,
        0.008775227909342632,
        0.009559027602477321,
        0.010349829553576865,
        0.011147705382097724,
        0.01195365750165832,
        0.012767355390799312,
        0.013587690556355414,
        0.014415404561429663,
        0.015251006561778803,
        0.016093539658863832,
        0.016942412569362627,
        0.01779863755931274,
        0.0186619693095943,
        0.019531350995783098,
        0.020406793790813626,
        0.02128912463384414,
        0.02217750836500261,
        0.023071218093880196,
        0.02397061495837148,
        0.02487616197877538,
        0.025786810604724004,
        0.026702232874481747,
        0.027622910902742125,
        0.028549087852910375,
        0.02947966817834811,
        0.030414633936366137,
        0.031354638131308635,
        0.03229981265177891,
        0.03324890082795302,
        0.034202315184643506,
        0.03516107724393684,
        0.0361249142328765,
        0.03709237405618465,
        0.038064820703086595,
        0.039043424012915495,
        0.04002695631407649,
        0.04101435008079989,
        0.04200837691975849,
        0.043009384222100065,
        0.044015073920334276,
        0.04502601964319792,
        0.04604594592222209,
        0.04707304637364339,
        0.048105102442412,
        0.04914535790780204,
        0.05019669285209546,
        0.051254721846603485,
        0.05231959765662651,
        0.05339673212173637,
        0.0544857768092919,
        0.05558142018406378,
        0.056688254958414355,
        0.05781116668672201,
        0.058945540536846364,
        0.06008872377558739,
        0.06124958106998267,
        0.06242874714678401,
        0.06361939855885233,
        0.0648251050985453,
        0.06605560535136822,
        0.06730525116351588,
        0.06857017015529948,
        0.0698607879543214,
        0.07118259326621312,
        0.07252595381129401,
        0.07389554853338975,
        0.07530490232524316,
        0.07675209920193479,
        0.0782303172143144,
        0.07975494441021096,
        0.08133616245277904,
        0.08296706382184785,
        0.08465154456219921,
        0.08641208067722148,
        0.08825087454504597,
        0.0901641423699588,
        0.09217005891282769,
        0.09428997147168736,
        0.09651899043040171,
        0.09886509494727858,
        0.10135504581374874,
        0.10399957793636537,
        0.10679108476981054,
        0.10974860747243455,
        0.11289013591762367,
        0.11620603604736163,
        0.11968456116597453,
        0.12333749834617964,
        0.12714920183637904,
        0.1310825825265739,
        0.13511498372872957,
        0.13923466149831892,
        0.1433990583522904,
        0.14758541932263272,
        0.15181790144880605,
        0.1561562601274616,
        0.16069996441833867,
        0.16567285135422274,
        0.17142771515516309,
        0.17844990288752857,
        0.18739037323119206,
        0.19911595190891113,
        0.2146431224193916,
        0.2351151592846616,
        0.2617736241016256,
        0.2959055033786463,
        0.33872514337176735,
        0.3913638788613059,
        0.45481660765110377,
        0.5298523379070819,
        0.616842590828378,
        0.7155112312609079,
        0.8244581424080258,
        0.940631471096276,
        0.7448219190948782
    ],
    "uz(z=y=0)":[
        0.0004937128935888317,
        0.007982361227051907,
        0.023475246784320714,
        0.03794695969661786,
        0.051346065074072016,
        0.06367331106983647,
        0.0749444819637446,
        0.08518389389967462,
        0.09443076046400162,
        0.10276279591563259,
        0.11024110998895557,
        0.1169227853754556,
        0.12287541760431424,
        0.12817790648300498,
        0.13287778798292532,
        0.13702667414459885,
        0.14068720837652618,
        0.14391600897247828,
        0.14674418389741373,
        0.1492202411869047,
        0.15139651782929905,
        0.1533083287732507,
        0.15497996032029848,
        0.1564577347132892,
        0.15777796074904657,
        0.1589599140894686,
        0.16002920423066302,
        0.1610292155870169,
        0.16198542399749807,
        0.16292228607719347,
        0.16388712467357736,
        0.16493799312160695,
        0.16611919102073985,
        0.1674910300835061,
        0.16912837617214974,
        0.1710854974089453,
        0.1733834672950013,
        0.17603085259028903,
        0.17899492116345705,
        0.18217725888897532,
        0.1854352971260702,
        0.1886056514973628,
        0.19148393478249184,
        0.19384142147726974,
        0.19546748196392788,
        0.19617829868159423,
        0.19580545890757575,
        0.1942327316058003,
        0.1914219912827278,
        0.18739601936241174,
        0.1822296654648906,
        0.17607315194371292,
        0.16913257459394127,
        0.16162655144414173,
        0.15377846909191545,
        0.14582208387648987,
        0.1379634152236042,
        0.13035775778379213,
        0.12312986523953756,
        0.11637923939039263,
        0.11015251182380847,
        0.10445523189530137,
        0.09928356975036268,
        0.09461721441059012,
        0.09040373023975588,
        0.08658817149834823,
        0.08312935292346027,
        0.07997756871691228,
        0.07707340596722255,
        0.07437758374056781,
        0.07186318993244507,
        0.06949254793440661,
        0.06723212642284994,
        0.06507045096490206,
        0.06299451908333543,
        0.060980943365915224,
        0.05901933819581072,
        0.0571121131253319,
        0.055249516088155544,
        0.05341903835125342,
        0.051623975982703664,
        0.0498678457228917,
        0.04814071629152405,
        0.04643966530331222,
        0.04477298577219013,
        0.04313971802373914,
        0.041532136858582334,
        0.03995495744565434,
        0.03841490665353152,
        0.03690707012413207,
        0.03542900027912074,
        0.03398898166518283,
        0.032588884002372434,
        0.031223388239337617,
        0.029895648468693713,
        0.028612687143228004,
        0.027371796939835737,
        0.026170435228328678,
        0.02501452484334403,
        0.02390659850997696,
        0.0228419666278469,
        0.021821550026499693,
        0.020850051975675233,
        0.019925255165784566,
        0.01904323016690945,
        0.018206589459257603,
        0.017416223045462628,
        0.016667291300086415,
        0.015957831401716183,
        0.015289597170495205,
        0.014659693335969805,
        0.01406329522763119,
        0.013499826344729446,
        0.012968719290008668,
        0.01246523744963784,
        0.011986031124812384,
        0.011530606440202689,
        0.011096400682824858,
        0.010678935831901758,
        0.010276260778988648,
        0.00988723649344153,
        0.00950867003850533,
        0.009137274042042343,
        0.00877177535778856,
        0.008410668704380859,
        0.008051193263494363,
        0.007691023844973215,
        0.007329258449071961,
        0.006964661904854222,
        0.0065949546033895155,
        0.006218363674650004,
        0.005834674757370148,
        0.005442969340764752,
        0.005040933365009422,
        0.0046275872670457265,
        0.004203615088521143,
        0.003767643671568514,
        0.0033173052183178083,
        0.0028531246883794423,
        0.0023759736517328387,
        0.0018832610045265157,
        0.001373593746911521,
        0.0008491238681973408,
        0.00030938951705445066,
        -0.0002489916125799982,
        -0.0008250514154566176,
        -0.0014163434247180752,
        -0.002025738931958837,
        -0.0026554825931567405,
        -0.0033020355700381513,
        -0.003965002049548283,
        -0.004648853778004025,
        -0.005352503575298542,
        -0.006071800096339325,
        -0.006809949499390096,
        -0.007570175515964971,
        -0.008347694706602458,
        -0.00914106301945249,
        -0.009955997984009257,
        -0.010791402824117039,
        -0.011641439901092945,
        -0.012509563271701524,
        -0.013400218569896908,
        -0.01430744407341547,
        -0.015228777216321336,
        -0.01617125735425441,
        -0.017134042137499004,
        -0.01810969783439493,
        -0.019102044411130493,
        -0.020116943317498238,
        -0.021147531907278805,
        -0.022190507886307404,
        -0.023254396075660686,
        -0.024338883639481893,
        -0.02543525917546104,
        -0.026547937175456372,
        -0.02768432159304501,
        -0.028837040013790633,
        -0.030002258586356613,
        -0.03119014608146556,
        -0.03240101891000922,
        -0.033625415706793026,
        -0.034868467417909915,
        -0.03613916420419586,
        -0.03742979180914842,
        -0.038736541199236724,
        -0.04007097289113714,
        -0.04143411183936808,
        -0.042816020308729524,
        -0.044222881566408585,
        -0.045664674425830595,
        -0.047133728273441644,
        -0.048626453955056256,
        -0.05015576336442898,
        -0.05172279131025452,
        -0.05331794646133792,
        -0.0549482761097313,
        -0.056624595157269704,
        -0.05833915188476094,
        -0.06008970916672668,
        -0.061890009860759244,
        -0.06374182004411877,
        -0.06563662327594928,
        -0.06758386997047441,
        -0.06959531343398788,
        -0.0716655707719526,
        -0.07379605026506413,
        -0.07600462772791661,
        -0.07829679499210711,
        -0.08067167804586446,
        -0.08314739950658843,
        -0.08574555381878925,
        -0.08847362397224857,
        -0.0913516416569094,
        -0.0944172712642012,
        -0.09770062467080771,
        -0.10123220963888747,
        -0.10506759167210918,
        -0.10926852591765043,
        -0.11389127062671968,
        -0.11901087590669251,
        -0.12472289016279041,
        -0.1311170216691025,
        -0.13828789687542278,
        -0.14635099209884073,
        -0.15542015953792138,
        -0.1655948786806741,
        -0.17697980600534102,
        -0.18967444133534314,
        -0.20374451999898008,
        -0.2192261582089295,
        -0.23612609232096776,
        -0.25438525455432875,
        -0.27385523067708434,
        -0.2942940772941522,
        -0.3153312443580377,
        -0.33642955457277046,
        -0.35687992939369506,
        -0.3758089445995034,
        -0.39218536427982054,
        -0.4048776094964841,
        -0.41274801102571146,
        -0.41476085033323373,
        -0.41008565668927804,
        -0.3982161307028377,
        -0.3790438517133819,
        -0.35288321304382947,
        -0.32043724385244116,
        -0.2827522301241939,
        -0.2411081007386111,
        -0.1969020170712759,
        -0.15152883227241623,
        -0.10630002333438758,
        -0.06231256715111644,
        -0.02037201450988594,
        0.0001007913054431829
    ]
}

==> data/ldc_Re3200/profiles_0550329.json <==
{
    "ux(x=y=0)":[
        0.2524287704828056,
        -0.013210833763723862,
        -0.039020299740262616,
        -0.063371006299799,
        -0.08599992644014104,
        -0.10669706700314202,
        -0.1253312798630975,
        -0.14188730322283838,
        -0.1564158550132294,
        -0.16903854298790408,
        -0.17988748630082876,
        -0.18911868144943814,
        -0.19686827238522664,
        -0.20327920834699398,
        -0.20847090415430358,
        -0.21256940714090405,
        -0.21568187772340233,
        -0.2179235436752253,
        -0.219393441467976,
        -0.22019701100744368,
        -0.22042337014489097,
        -0.2201650253668879,
        -0.2194977362381455,
        -0.2184984865305936,
        -0.2172282691903059,
        -0.21574872415051974,
        -0.21410727299345744,
        -0.21235224385737103,
        -0.21051990411590668,
        -0.2086479376257646,
        -0.2067637403392362,
        -0.20489631094035327,
        -0.20306563917984619,
        -0.20129286110775188,
        -0.1995902783438211,
        -0.19796986624387772,
        -0.19643338996578835,
        -0.1949785574960075,
        -0.19358889816025107,
        -0.1922394560442906,
        -0.19089253527995814,
        -0.1895166819218323,
        -0.18810508529001238,
        -0.18670779866669526,
        -0.18542739988221954,
        -0.18437174459169792,
        -0.1835448147718648,
        -0.18274847698141614,
        -0.1815534753593624,
        -0.17939831951202687,
        -0.17576355860531767,
        -0.1703494868064219,
        -0.16316230883329344,
        -0.15449834749768435,
        -0.14484171770416898,
        -0.13474193621826386,
        -0.12470402539819754,
        -0.11512543192338141,
        -0.10626966191650014,
        -0.09827652795956852,
        -0.09118465739605013,
        -0.08496394440951702,
        -0.07954111678481066,
        -0.07482369447319315,
        -0.07071336818304057,
        -0.0671172455802713,
        -0.06395096618241887,
        -0.061142367993535715,
        -0.0586300763004442,
        -0.05636396520212835,
        -0.054302311027710645,
        -0.05241182110429546,
        -0.05066499571304912,
        -0.049039941407759614,
        -0.04751827129509906,
        -0.04608554165855409,
        -0.044729420791115804,
        -0.04343997740927904,
        -0.04220857263773749,
        -0.04102848541214198,
        -0.039893546504563775,
        -0.03879874029352948,
        -0.03773962253013021,
        -0.03671273834078656,
        -0.035714566885409714,
        -0.03474236408717572,
        -0.033793704809753924,
        -0.032866581286744044,
        -0.03195876530874934,
        -0.031068762848305672,
        -0.03019516893146905,
        -0.02933661717190097,
        -0.02849166744926019,
        -0.027659596792560772,
        -0.026839443732499864,
        -0.02603016059424332,
        -0.025230929918616318,
        -0.024441445290582814,
        -0.023660844835805814,
        -0.02288836795227713,
        -0.022123709454290107,
        -0.02136664269596305,
        -0.020616287713818522,
        -0.01987227320260603,
        -0.019134599270262852,
        -0.018402849418404733,
        -0.01767623827496031,
        -0.016954834006579655,
        -0.016238619641388063,
        -0.015526915646232783,
        -0.014819261326916565,
        -0.014116025645805863,
        -0.013416859362456504,
        -0.012721000674209535,
        -0.012028474378911691,
        -0.011339599676423636,
        -0.010653586306970282,
        -0.00996993287495658,
        -0.009289047838226767,
        -0.008610815498412317,
        -0.007934203007834931,
        -0.007259242565157161,
        -0.006586339675219495,
        -0.005914766770291658,
        -0.005243678231116809,
        -0.004573597859455097,
        -0.0039044517212393944,
        -0.003235098937119558,
        -0.0025652539309318073,
        -0.0018955408272661675,
        -0.0012251364250806167,
        -0.0005529801126326077,
        0.0001206100077646565,
        0.0007954627388132421,
        0.0014729865005084354,
        0.0021536821998205486,
        0.002837006088100549,
        0.003523581961632059,
        0.004214889870690101,
        0.004910726096045124,
        0.0056109046497450936,
        0.006316737071621092,
        0.007029220363668002,
        0.0077477620360430705,
        0.008472926491826066,
        0.009206214748485852,
        0.009947921017716051,
        0.0106975932909062,
        0.011456511763449098,
        0.01222580755896296,
        0.013005284270109727,
        0.01379502090234687,
        0.014596592897525292,
        0.015410509535715843,
        0.01623651013604563,
        0.017075202381330774,
        0.01792802128018301,
        0.01879496928442176,
        0.01967601189082866,
        0.02057201258559089,
        0.021484109429707823,
        0.022412053588078244,
        0.023356008898602145,
        0.02431692031685011,
        0.02529574302129334,
        0.02629200429509566,
        0.027305985496534454,
        0.02833883761848383,
        0.029391346180559646,
        0.030462622401887792,
        0.0315532863408699,
        0.03266491498044596,
        0.033797704799418224,
        0.034950338080340274,
        0.036124408399851086,
        0.037321624729085845,
        0.038540934611904776,
        0.039781262014614675,
        0.04104566292086477,
        0.04233483548443416,
        0.04364629841949851,
        0.044980566399687276,
        0.04634158869840516,
        0.04772749206162906,
        0.04913551852591814,
        0.05056882519260354,
        0.05203018759051639,
        0.05351454647763138,
        0.05502124166579401,
        0.05655546135272712,
        0.058116080259786956,
        0.059696493672821066,
        0.0613003263714431,
        0.06293183709561298,
        0.06458472717887885,
        0.06625466295440857,
        0.06794940451426065,
        0.06966820339793763,
        0.07140170586405122,
        0.0731517519479777,
        0.07492659799459186,
        0.07671819644302803,
        0.07851964930848984,
        0.0803397057021697,
        0.08218146878752336,
        0.08403187977148692,
        0.08589240657889101,
        0.08777448350150455,
        0.08967226908635097,
        0.09157463441723904,
        0.09349331758792394,
        0.09543495363979905,
        0.09738665824854749,
        0.09934707840560089,
        0.10133356056242801,
        0.10334220165213928,
        0.10536102553924145,
        0.10740165535458417,
        0.10947780590635373,
        0.11157602582833219,
        0.11369491058367005,
        0.11585425280765908,
        0.11805645199232573,
        0.12028705162994048,
        0.12255986954031739,
        0.12489230156995136,
        0.12727544836346455,
        0.12970511714955116,
        0.13220608297917816,
        0.13478443587353897,
        0.13742966011551014,
        0.14015540202123103,
        0.14298899465105658,
        0.1459294938209088,
        0.1489863683868863,
        0.15220327461373517,
        0.15562700278055636,
        0.15930349435425825,
        0.163341925918963,
        0.1679184041183491,
        0.1732714837055837,
        0.17976370906561495,
        0.18796632145532824,
        0.19867586291862072,
        0.21297672909693302,
        0.2323339564871232,
        0.25861804338423955,
        0.29402454641290565,
        0.34096715800550176,
        0.4018132224576688,
        0.47842890968874696,
        0.5716260691488028,
        0.6806548028573396,
        0.8027994495766374,
        0.9333546362898911,
        0.7446491802105275
    ],
    "uz(z=y=0)":[
        0.0007632350161666564,
        0.01591015021315776,
        0.04707343759429861,
        0.07670610824822886,
        0.10442433107703719,
        0.1297969665782044,
        0.15239473448482113,
        0.171877283832325,
        0.18805450126453555,
        0.20094122846712673,
        0.21069722488556633,
        0.21761251929103034,
        0.22206887466196454,
        0.22449637659340627,
        0.22529346295243122,
        0.2248324200960569,
        0.22344393781297078,
        0.22140038617616228,
        0.21889940799008323,
        0.21610875977307645,
        0.21315779785722289,
        0.21013153605293797,
        0.20708200606215765,
        0.20406364689826573,
        0.20110677106326322,
        0.1982194272605077,
        0.19540850949960703,
        0.19269095009843076,
        0.19006046999113535,
        0.1875058816451588,
        0.18502880655307327,
        0.18263208610885362,
        0.180296998651415,
        0.17801533658319615,
        0.17579103085109976,
        0.1736171600402347,
        0.17147433192657338,
        0.16936347495664905,
        0.16728680457533054,
        0.16522993609755535,
        0.16318030136064438,
        0.1611454629981268,
        0.1591206184623428,
        0.15708905674509088,
        0.1550482985538591,
        0.15300580741912576,
        0.1509484956275422,
        0.14886410161349534,
        0.14675840196534845,
        0.14463243292696498,
        0.14246899910946725,
        0.14026529461650825,
        0.13802974066028736,
        0.13575502319497884,
        0.13342740925096794,
        0.13105421291314337,
        0.12864064362939823,
        0.12617499804027854,
        0.12365392946337778,
        0.12109119636236591,
        0.1184863745329977,
        0.11583111380886436,
        0.11313491131161006,
        0.11041220583670962,
        0.10765911876087453,
        0.1048773376384373,
        0.10208546252409134,
        0.09929349009747561,
        0.09649859830955754,
        0.09371349098431536,
        0.0909574222529772,
        0.0882333941629834,
        0.0855429498377297,
        0.08290420544550257,
        0.08032849361252856,
        0.07781284633827795,
        0.0753634292439772,
        0.07299536442007865,
        0.07070845265689568,
        0.06849777268920804,
        0.06637168565146875,
        0.06433630885500628,
        0.062382899784340154,
        0.060508888557742724,
        0.05872109331271198,
        0.05701580840301547,
        0.055382389308926,
        0.053822174460832164,
        0.05233719184469655,
        0.05091766449512953,
        0.049556691970046356,
        0.04825760890524421,
        0.04701665534525905,
        0.045823543915983235,
        0.04467684950228458,
        0.04357852334042219,
        0.042520881951723925,
        0.04149739342791724,
        0.04051009519888906,
        0.03955744400450776,
        0.038631378979873954,
        0.03773027743700725,
        0.03685622310428104,
        0.036004647052465755,
        0.035170150450446885,
        0.03435432367611352,
        0.0335570082115871,
        0.032772884123407064,
        0.032000163813198784,
        0.031240909290179402,
        0.030492653075160518,
        0.029751551582464827,
        0.0290182901818383,
        0.028293554973089427,
        0.02757405043695875,
        0.026858188476184396,
        0.026147225436422578,
        0.025440315484529782,
        0.024734832156362938,
        0.024030733367333405,
        0.023328641670788276,
        0.022627106698947276,
        0.02192460504297085,
        0.021221503951668247,
        0.020517786598914428,
        0.019812179926116065,
        0.019103747352377125,
        0.018392783024542288,
        0.017679180657499047,
        0.016961777683633716,
        0.016239714809329765,
        0.01551355162398062,
        0.014783184512131191,
        0.014047019877106824,
        0.013304554361593108,
        0.012556966874913865,
        0.011803447225485172,
        0.011041957429454059,
        0.010273202851920384,
        0.009498421866241035,
        0.008715327140979442,
        0.007922517899249233,
        0.007122223632588055,
        0.00631426529392673,
        0.005495247579340281,
        0.004665934765546795,
        0.0038288883647171414,
        0.0029813381977910843,
        0.0021207118780660586,
        0.0012503510503440983,
        0.00037078722713678385,
        -0.0005226731836698795,
        -0.0014294347204869245,
        -0.002345395023477172,
        -0.0032737776110868294,
        -0.004218362486425411,
        -0.005174767671486474,
        -0.006141490850339518,
        -0.0071245966817998765,
        -0.008123664077373815,
        -0.009132982093452004,
        -0.010156041878297377,
        -0.0111979362488007,
        -0.012253154337406478,
        -0.013319120893361418,
        -0.014403173928046051,
        -0.015505108624831948,
        -0.016617484009760788,
        -0.01774398046898842,
        -0.018890923821148646,
        -0.02005166215281648,
        -0.02122247654022797,
        -0.022411874022413736,
        -0.023619789747730484,
        -0.024837075505316174,
        -0.02606756485409228,
        -0.0273186259412079,
        -0.028582506294130804,
        -0.029854420259750783,
        -0.031143942287384006,
        -0.03245095301630502,
        -0.0337648770618583,
        -0.03508969978175486,
        -0.03643365809527824,
        -0.03778791108038167,
        -0.03914708847254576,
        -0.04052158729261495,
        -0.04191122103838579,
        -0.043304354192831504,
        -0.04470557727289958,
        -0.04612359167362369,
        -0.04754900252117161,
        -0.048976458790755815,
        -0.050417470262620424,
        -0.05187169229864962,
        -0.05332774228064489,
        -0.05479139995958484,
        -0.05627231988793328,
        -0.05776141188422585,
        -0.059255359105144956,
        -0.06076749732314151,
        -0.06229893733555506,
        -0.06384083112864113,
        -0.06540298578453531,
        -0.06699795480325282,
        -0.06862102027373884,
        -0.0702753874469866,
        -0.07198140777592735,
        -0.07374755271798812,
        -0.07557663067410186,
        -0.07749246575053105,
        -0.07952330989082997,
        -0.08168526073270795,
        -0.08400970639302778,
        -0.08654975974950872,
        -0.08935454525516763,
        -0.09248006182663365,
        -0.09601481886118701,
        -0.1000629170025634,
        -0.10473271571161201,
        -0.11016464067081565,
        -0.11653147061459825,
        -0.12401179006968682,
        -0.13279663673913059,
        -0.1431015028799857,
        -0.15513093914958476,
        -0.1690548586845029,
        -0.18501005432373063,
        -0.20307293984877992,
        -0.22321028605752063,
        -0.24527494718529527,
        -0.26899720632940693,
        -0.2939586730771264,
        -0.3195886379176525,
        -0.3451993522086733,
        -0.3699923249561058,
        -0.39308053259620573,
        -0.41352825795733456,
        -0.4304022627502441,
        -0.442794069617084,
        -0.44987967404724993,
        -0.45097147231820867,
        -0.4455783792430436,
        -0.433430656246625,
        -0.4145353939891676,
        -0.3891807899563318,
        -0.35793865657821666,
        -0.32161170349979995,
        -0.2812215696641879,
        -0.23792482901676804,
        -0.1929597495107204,
        -0.14755233871201115,
        -0.10288400538118646,
        -0.059951950566100365,
        -0.019509613582195797,
        0.0002707210086906107
    ]
}

==> data/ldc_Re3200/profiles_0592662.json <==
{
    "ux(x=y=0)":[
        0.25237139049174645,
        -0.023496681921408403,
        -0.06973002091337895,
        -0.11364859418381874,
        -0.15390002450615636,
        -0.18918232141694608,
        -0.21859487309280295,
        -0.24189243289001183,
        -0.2594474897295872,
        -0.27211115599628394,
        -0.2809060290409794,
        -0.2868401206311308,
        -0.29071944449305553,
        -0.29314871219061706,
        -0.2945052727871304,
        -0.2950306106246586,
        -0.29483734944985607,
        -0.2939911331497776,
        -0.29249950712822825,
        -0.2903690976955628,
        -0.28758101407091696,
        -0.2841335507831005,
        -0.28001369112599017,
        -0.27523226420271746,
        -0.2697957562381826,
        -0.26373640115158115,
        -0.2570852882348797,
        -0.2498981891250041,
        -0.24223006898436994,
        -0.23415698471689717,
        -0.2257519853181329,
        -0.21710370996520917,
        -0.208293890351004,
        -0.19941335134551835,
        -0.19054158140817637,
        -0.18176108784965622,
        -0.173139399146554,
        -0.16474247283423096,
        -0.15661943064187323,
        -0.14881545360414117,
        -0.1413590453811283,
        -0.13427447619314872,
        -0.12757124648838622,
        -0.12125584913617328,
        -0.11532283147737973,
        -0.10976565029776167,
        -0.10456888752142755,
        -0.09971795547031406,
        -0.095192067706317,
        -0.09097278296902851,
        -0.08703757270911504,
        -0.0833672002658392,
        -0.07993975764635289,
        -0.07673708317085859,
        -0.07373928565955346,
        -0.0709302439865468,
        -0.0682925951344309,
        -0.06581259722173845,
        -0.06347556541224064,
        -0.06127004558281746,
        -0.05918376392452374,
        -0.057207388683153046,
        -0.05533080517282272,
        -0.05354638067419481,
        -0.05184579203187103,
        -0.050222941349415164,
        -0.048670955410240205,
        -0.047184829136171016,
        -0.045758957257971085,
        -0.044389345400719836,
        -0.04307125522521456,
        -0.04180140318395801,
        -0.0405759742015072,
        -0.0393922689902235,
        -0.038246955582019744,
        -0.03713788732818858,
        -0.03606239380660832,
        -0.03501856075090426,
        -0.03400403789747397,
        -0.03301742640031968,
        -0.03205675224268046,
        -0.031120612007558012,
        -0.030207386247381056,
        -0.029316124035232975,
        -0.028445256948725486,
        -0.02759378423941333,
        -0.026760624749524526,
        -0.025945020188550903,
        -0.025145674450626834,
        -0.024361960176849454,
        -0.023593120056237718,
        -0.022838411428933166,
        -0.022096812776098578,
        -0.02136802135199999,
        -0.020651362401568698,
        -0.019946063386696737,
        -0.019251450489762036,
        -0.01856739557267624,
        -0.01789311292621513,
        -0.017227908466996254,
        -0.01657147405589025,
        -0.015923617847827008,
        -0.015283397758545458,
        -0.014650388305186642,
        -0.014024512335734048,
        -0.013405287277329713,
        -0.012791774552024663,
        -0.012183933801817499,
        -0.011581628583753365,
        -0.010984031668603296,
        -0.010390487461103059,
        -0.009801247554631472,
        -0.00921580301010199,
        -0.008633187420878725,
        -0.008053244391889034,
        -0.007476180930936547,
        -0.0069009991229607975,
        -0.006326985855336216,
        -0.0057544245800273735,
        -0.005183073740296177,
        -0.004611659113896406,
        -0.004040063464326586,
        -0.0034686263974635563,
        -0.002896452949541347,
        -0.0023224817213380942,
        -0.0017472036314703165,
        -0.0011704935900240798,
        -0.0005910095995302205,
        -8.367994028686675e-06,
        0.000576728540736596,
        0.0011651970752923225,
        0.0017582577333748956,
        0.0023555027262748005,
        0.002956647576931477,
        0.003563243691223529,
        0.004175786838268983,
        0.004793473921326867,
        0.005416879191210718,
        0.006047585179658244,
        0.00668512883156551,
        0.007329016960839204,
        0.007980604122463885,
        0.008640794542124611,
        0.009308516594336654,
        0.009984133284352324,
        0.010669179727209826,
        0.01136355383001651,
        0.012066278738499829,
        0.01277859899430563,
        0.013501483884231506,
        0.014234089588505576,
        0.014976136513272866,
        0.01572922050879329,
        0.016493362209006317,
        0.017267625790468945,
        0.018052514455807283,
        0.018849319408469564,
        0.019657287530330615,
        0.0204759396118851,
        0.021306164822486772,
        0.022148634010036576,
        0.02300232504600574,
        0.02386728969168327,
        0.024744371768016624,
        0.02563378777330464,
        0.02653455040124726,
        0.027447023247047224,
        0.028371941859106003,
        0.029309335642729827,
        0.030258167762098668,
        0.03121906715467665,
        0.03219292526413727,
        0.03317945713853506,
        0.03417744491510533,
        0.035188246803407826,
        0.03621288483812807,
        0.03725025436926011,
        0.03829941810499831,
        0.03936303585172177,
        0.04044145351178988,
        0.041532546484613075,
        0.04263691291505846,
        0.043758254497351254,
        0.04489491662341363,
        0.04604481532203745,
        0.04721125244323576,
        0.048397268448873126,
        0.049598665149224445,
        0.0508157247517527,
        0.052054091898274486,
        0.053313665286161493,
        0.05458927228570103,
        0.0558857619874333,
        0.05720839382902874,
        0.05855269643749001,
        0.05991616595401663,
        0.06130810258945034,
        0.06272941453583072,
        0.06417322228638934,
        0.06564337424459733,
        0.06715002765820471,
        0.06868741930922918,
        0.07025149570488608,
        0.07185304277528137,
        0.07349752196687825,
        0.07517466561892927,
        0.07688892629345295,
        0.07865386796539921,
        0.08046663820207509,
        0.08231928881965977,
        0.08422669107228775,
        0.08619801409914989,
        0.08822418752071842,
        0.09030739003072326,
        0.09246850325646462,
        0.09470687772975932,
        0.09701517020824785,
        0.09940874443656662,
        0.10190527863932267,
        0.1044949499823455,
        0.10718098715944853,
        0.10998604745660798,
        0.1129155327748641,
        0.11595673537301927,
        0.1191251396542091,
        0.12243646381386193,
        0.1258793932905744,
        0.12944407394010649,
        0.13314786401857973,
        0.13698427512498207,
        0.14092913744574143,
        0.14497859017647877,
        0.1491426792804181,
        0.15340243287887725,
        0.15775756644649647,
        0.16225098362774207,
        0.16694958105036628,
        0.17194495749716654,
        0.17743198322096843,
        0.1837117168214156,
        0.1911929519244189,
        0.20043490259550745,
        0.21220694684020044,
        0.2274428813324966,
        0.24723562148545392,
        0.2728308465048727,
        0.30557776217487176,
        0.3468098368642099,
        0.39780738911369873,
        0.4597164828168672,
        0.5334173332175229,
        0.6193345445156476,
        0.7171683333304085,
        0.8254372441454874,
        0.9409673278354946,
        0.7448482755408324
    ],
    "uz(z=y=0)":[
        0.0006675322870292303,
        0.013770072808256787,
        0.04063230589105596,
        0.06605292163872059,
        0.08990542067556119,
        0.1120643298925896,
        0.1323980486645181,
        0.15078620185137556,
        0.16714849820462357,
        0.18147615391875221,
        0.1937909434498295,
        0.20415727681359053,
        0.2126945310110714,
        0.2195665913662604,
        0.22493839000174595,
        0.22899392127387044,
        0.23193154092615698,
        0.23393719314626307,
        0.23516453372699475,
        0.23576375182507273,
        0.23586742452869508,
        0.23557269801366415,
        0.23495104917544807,
        0.2340745491284327,
        0.2329920111427424,
        0.23172717383722083,
        0.2303015710490288,
        0.22874157493800024,
        0.2270509012699612,
        0.22522616004752924,
        0.22327554956443627,
        0.22120557339596755,
        0.21900370161946053,
        0.2166664006852198,
        0.21420166381948566,
        0.21160635925544177,
        0.208868222851915,
        0.20599375590394822,
        0.20299131731185105,
        0.19985439137992744,
        0.1965810491302743,
        0.1931878593805345,
        0.18968088678089623,
        0.186056441804571,
        0.18232621020907414,
        0.17851029487688738,
        0.17461057914322065,
        0.17063065616815756,
        0.16659153765599746,
        0.16250825208334987,
        0.15837928003716636,
        0.1542164904351049,
        0.15004145575473085,
        0.1458591060358113,
        0.14166840590489577,
        0.13748715714253731,
        0.13332967083763841,
        0.12919259731629681,
        0.1250803178583895,
        0.12101199001614708,
        0.11699176729151667,
        0.11301502335629283,
        0.10909383937699708,
        0.10524347137663362,
        0.10146045433447479,
        0.09774588436309709,
        0.09411671057592405,
        0.09058022973793536,
        0.0871307199289364,
        0.0837770520481848,
        0.08053402948608382,
        0.07739975623172478,
        0.07437081640894583,
        0.07145972313554004,
        0.0686720851469293,
        0.06599917418688422,
        0.06344145933654874,
        0.061008071021807705,
        0.05869310111750992,
        0.05648613977575871,
        0.0543902405418869,
        0.05240626827058288,
        0.050520815810347855,
        0.04872700463050531,
        0.04702763412315882,
        0.045415344551561834,
        0.04387656341646195,
        0.04241003398639874,
        0.04101553839055512,
        0.03968157589989301,
        0.03840013148134648,
        0.03717359543951697,
        0.03599760865387239,
        0.034861752525395674,
        0.033764776936356974,
        0.03270881205626401,
        0.03168665873535099,
        0.030692530907608213,
        0.02972921813027795,
        0.02879587750073191,
        0.027885388354660746,
        0.026997086087424325,
        0.026133864366903764,
        0.025291958577163026,
        0.024466910472729298,
        0.023661088291006625,
        0.022874973558391257,
        0.022103941289464857,
        0.02134690242045829,
        0.02060639286105491,
        0.019880383371961723,
        0.019165524368420988,
        0.018462884759894153,
        0.017773365592911806,
        0.017093943823792108,
        0.016423294085951917,
        0.01576278701689059,
        0.0151116378742299,
        0.014467355033281422,
        0.013829948272853344,
        0.013199996600794857,
        0.012576039737107931,
        0.011956564312285792,
        0.011341853549592683,
        0.01073180109798434,
        0.010125081345022869,
        0.009520674543211337,
        0.008918759945951975,
        0.008319150475830777,
        0.007720589119087972,
        0.0071221140191763364,
        0.006524214691656972,
        0.0059267044477066605,
        0.005327882042528269,
        0.004727208652588974,
        0.004125834128580472,
        0.0035228408439889037,
        0.0029161484746004014,
        0.0023065210750169867,
        0.0016951424295484775,
        0.001079631557599492,
        0.0004586842969320818,
        -0.00016539330506761842,
        -0.0007929010197123103,
        -0.001427210771749552,
        -0.002067348795360904,
        -0.00271078651202099,
        -0.003360413143703121,
        -0.004018588859624023,
        -0.004681808229949985,
        -0.00534973016026863,
        -0.006027017174549453,
        -0.006712755511472387,
        -0.007402913956160108,
        -0.00810094501488456,
        -0.008810371404959499,
        -0.009526634386389989,
        -0.010248578471090194,
        -0.010982327385429565,
        -0.011727122885514418,
        -0.01247746243781168,
        -0.01323727049766683,
        -0.0140114511937247,
        -0.014794413077701275,
        -0.015584185016064603,
        -0.016388352672391922,
        -0.01720649142451902,
        -0.018031610768357027,
        -0.018868114514162558,
        -0.01972232527112085,
        -0.020587748342008414,
        -0.02146159229063834,
        -0.022352881968851303,
        -0.0232615887080246,
        -0.024179355034782097,
        -0.025111046746810466,
        -0.026064316540973156,
        -0.027031927023176482,
        -0.02801035207256786,
        -0.0290099584878196,
        -0.030031032041638952,
        -0.03106415600018036,
        -0.032114578731181155,
        -0.03319113166346933,
        -0.03428589288607828,
        -0.0353949689354406,
        -0.03652969997324763,
        -0.037690671773643145,
        -0.03886764135439757,
        -0.04006644273801213,
        -0.041296502194245646,
        -0.042549581324533015,
        -0.04382162136397475,
        -0.04512483774829791,
        -0.046459636444740514,
        -0.047815744369214035,
        -0.049199420232313815,
        -0.050620503039839886,
        -0.05207040532672444,
        -0.05354586241859442,
        -0.055059392366411504,
        -0.05661151573960636,
        -0.05819242852573633,
        -0.059809734593246976,
        -0.06147325623291522,
        -0.06317546260784988,
        -0.06491493630861833,
        -0.06670587924653985,
        -0.06854985615735984,
        -0.07044079682436295,
        -0.07239005528826621,
        -0.07441111207207136,
        -0.0765018732776625,
        -0.07866971968840386,
        -0.08093725854621489,
        -0.08331710169090535,
        -0.08581899095993935,
        -0.08847381804282255,
        -0.09131697821667141,
        -0.09437629660599092,
        -0.09769712081358241,
        -0.1013467090963472,
        -0.10539216416358274,
        -0.1099122753801438,
        -0.11501936783970071,
        -0.12084285150276619,
        -0.12752152059153,
        -0.13522615576452107,
        -0.14415723303530606,
        -0.1545168645197839,
        -0.1665118897904471,
        -0.18035044091873423,
        -0.19619951588873963,
        -0.21414249480868439,
        -0.2341596551367979,
        -0.25607000302026206,
        -0.279468094262542,
        -0.30369183671295774,
        -0.32781645591587394,
        -0.35064433860192423,
        -0.3707652902019118,
        -0.38666355176320405,
        -0.39685963917201694,
        -0.4000498796800183,
        -0.3952824303721475,
        -0.3820762394330278,
        -0.36049198191321097,
        -0.3311126844829381,
        -0.295006448554376,
        -0.2535870054642576,
        -0.2084709896342073,
        -0.1613067245470196,
        -0.11366677773991184,
        -0.06687300396686616,
        -0.021912385131112322,
        0.000169970144671251
    ]
}

==> data/ldc_Re3200/profiles_0634995.json <==
{
    "ux(x=y=0)":[
        0.25243521617264536,
        -0.025260031687677816,
        -0.07506792781736138,
        -0.12296195862811733,
        -0.16741062813135185,
        -0.20654238168213707,
        -0.23870685287549542,
        -0.2628203155772821,
        -0.27871531935941135,
        -0.2870624267349831,
        -0.2892083049847436,
        -0.2867471233225052,
        -0.2812513787412301,
        -0.2739936350694824,
        -0.2659222030479333,
        -0.2576297419418352,
        -0.24947354880755762,
        -0.24161184460797838,
        -0.2341140128277068,
        -0.22697090515430285,
        -0.22016151219703786,
        -0.21363781167443024,
        -0.20736452250488824,
        -0.20129547799965614,
        -0.19540121799345717,
        -0.1896456697297149,
        -0.18400783857413933,
        -0.17846140252257467,
        -0.17299268420241207,
        -0.16758338431959813,
        -0.16222566116430423,
        -0.156907727298432,
        -0.15162648847548746,
        -0.14637555489885984,
        -0.14115581513370443,
        -0.1359655208954504,
        -0.13080905206012927,
        -0.12568870968142923,
        -0.12061195951529372,
        -0.11558465242022381,
        -0.11061690296117783,
        -0.10571746776864024,
        -0.10089848506751191,
        -0.09617079544497265,
        -0.09154765167708487,
        -0.08704082418059413,
        -0.08266350373837544,
        -0.07842706536341407,
        -0.07434327018579409,
        -0.07042165614452571,
        -0.06667128603438548,
        -0.06309867448108894,
        -0.059709158169387086,
        -0.05650541921934259,
        -0.05348866371212096,
        -0.050657554688932696,
        -0.048009224035839,
        -0.045538718158200965,
        -0.04323984916815036,
        -0.041104837556371246,
        -0.03912509116193592,
        -0.03729116255409571,
        -0.035593232745349195,
        -0.03402111304230356,
        -0.03256473241036772,
        -0.03121421140329172,
        -0.029959959082179504,
        -0.028792838138155936,
        -0.0277043342669844,
        -0.026686554857931602,
        -0.025732092981059936,
        -0.02483430462803012,
        -0.02398718578435127,
        -0.02318530737701633,
        -0.022423664535182897,
        -0.021698014870677983,
        -0.02100449862543185,
        -0.020339633816803013,
        -0.0197002887485064,
        -0.01908394429900741,
        -0.01848814246974519,
        -0.017910692758607315,
        -0.01734973168304724,
        -0.016803766188310365,
        -0.016271125697538347,
        -0.01575045957135887,
        -0.015240695020264589,
        -0.014740832193143335,
        -0.014249648394895752,
        -0.013766383620335228,
        -0.013290379885619378,
        -0.012820806988032429,
        -0.012356785869785324,
        -0.011897977762856712,
        -0.011443831892678818,
        -0.010993577689409532,
        -0.01054670044220736,
        -0.01010307737928626,
        -0.00966206086785402,
        -0.009223017609301736,
        -0.008785789241745058,
        -0.0083502183511525,
        -0.00791552445887544,
        -0.007481377121613033,
        -0.007047833072503191,
        -0.0066144848753854875,
        -0.006180582114126052,
        -0.005746190199556751,
        -0.005311304188794615,
        -0.00487522653536362,
        -0.004437502158230508,
        -0.0039984871052964124,
        -0.0035578280119424968,
        -0.003114739628090761,
        -0.002669254948695873,
        -0.0022216931164970133,
        -0.0017712577533684026,
        -0.0013174419084264256,
        -0.0008606944356220487,
        -0.00040091876994877076,
        6.291408253911798e-05,
        0.0005307261545498678,
        0.0010020247918477606,
        0.001477506671714174,
        0.0019579750181499818,
        0.0024427758912542803,
        0.002931863345957317,
        0.0034263347916870975,
        0.0039263441649416,
        0.004431049028168842,
        0.004941153720261219,
        0.005457625355048106,
        0.005979879395776512,
        0.006507484663675008,
        0.007041745136441433,
        0.007582944396320739,
        0.008130146899085424,
        0.008683750029031692,
        0.009245095731817558,
        0.009813579427344008,
        0.010388588630914759,
        0.010971280794394366,
        0.011562379671824252,
        0.012160736788641597,
        0.01276658526893751,
        0.013381288686267472,
        0.014004656336347907,
        0.014635668683337528,
        0.015275439964411141,
        0.015924849007916107,
        0.016583048482283574,
        0.017249725034734563,
        0.01792638778037517,
        0.01861307966469727,
        0.01930891008043762,
        0.02001436239449038,
        0.020730737043219323,
        0.021457403062078818,
        0.02219393771671823,
        0.022941261783746402,
        0.023700176000121656,
        0.024469829153249058,
        0.02525033024915999,
        0.026042652966652,
        0.026847237143925663,
        0.02766325678610468,
        0.02849115954232293,
        0.029331928101764753,
        0.030185836755923977,
        0.03105197191512661,
        0.031931118004641164,
        0.032824498921197806,
        0.03373201560902556,
        0.03465255858437548,
        0.0355877446072152,
        0.03653893619302527,
        0.03750511651497397,
        0.038485511756415916,
        0.039483133998545535,
        0.04049859601609668,
        0.041529803876790554,
        0.04257765880746982,
        0.04364625588367992,
        0.04473410809448989,
        0.045839227453638554,
        0.04696541294669822,
        0.04811607714452483,
        0.04928716422423405,
        0.05047927261274102,
        0.05169873322234564,
        0.0529457709401814,
        0.05421549028714773,
        0.05551338090179881,
        0.05684550380298833,
        0.05820770057869735,
        0.059598035596974866,
        0.061026728269044095,
        0.06249545948051673,
        0.0639976844930255,
        0.06553810315548157,
        0.0671277879203116,
        0.06876147614366761,
        0.07043535721249916,
        0.0721609941677935,
        0.07394418616986068,
        0.0757744704517109,
        0.0776559771954818,
        0.07960215019130652,
        0.08160903840519858,
        0.08366709249362107,
        0.0857893355634811,
        0.08798271638221013,
        0.09023461472343897,
        0.09254322117899905,
        0.09492479803034261,
        0.09737324620611999,
        0.09987443177977938,
        0.10243653482399448,
        0.10506915045365359,
        0.10775366729429643,
        0.11048360307485242,
        0.11327186300932393,
        0.11611376935277863,
        0.11898687112642758,
        0.12189709120619231,
        0.12485193149789596,
        0.12783339488042705,
        0.13082709148527566,
        0.1338478470684441,
        0.13688993630223684,
        0.1399326804349715,
        0.14297740424389055,
        0.14603937605130543,
        0.1491028508922931,
        0.152163061195629,
        0.1552436923022303,
        0.1583696684088542,
        0.1615578963891033,
        0.1648857406283594,
        0.16848923158034498,
        0.17257068429931596,
        0.17746249825528668,
        0.1837347997287134,
        0.19222518032988592,
        0.20413530049705939,
        0.22112856011440604,
        0.24536045838017465,
        0.27934488863647217,
        0.32578609262741237,
        0.38720886828903434,
        0.46546045054461604,
        0.5611426748703817,
        0.6731923811938615,
        0.7985135490747536,
        0.9319885120838934,
        0.7447945418477618
    ],
    "uz(z=y=0)":[
        0.0004993250692669022,
        0.009363004855528968,
        0.027517803214014,
        0.04434196016657507,
        0.0597402132357966,
        0.07372180101061235,
        0.08629741676414908,
        0.09752322569525375,
        0.10745206040877742,
        0.11620038997979659,
        0.12384712684636315,
        0.13048471674205245,
        0.13619619655390772,
        0.1410899463074929,
        0.1452264297381494,
        0.1486824775709222,
        0.1515325785680757,
        0.15385670522052233,
        0.1556984598796182,
        0.1571281179493557,
        0.15821100067347083,
        0.15900376058997034,
        0.15954350040185214,
        0.15989562152640022,
        0.16010894349877836,
        0.16021946271664983,
        0.16026101766915393,
        0.160287274846931,
        0.16032464894880616,
        0.16039426678294352,
        0.16052619412631683,
        0.1607542374012364,
        0.16108269398794106,
        0.16152376178907993,
        0.16209743627242676,
        0.16281057379087752,
        0.1636489455938036,
        0.164615223367489,
        0.16570695134981295,
        0.16689904771897626,
        0.16815852065475406,
        0.16946295611304063,
        0.17076042477248526,
        0.17196586528325924,
        0.17297949182758413,
        0.17368081035300137,
        0.17390444517742087,
        0.17348196687463657,
        0.1722824659840869,
        0.1702188477379737,
        0.16725779398696936,
        0.16345941490200183,
        0.15896098498313663,
        0.1539303582481326,
        0.14854888645127196,
        0.14301060113868702,
        0.1374785665668776,
        0.13206305396167126,
        0.1268443057386525,
        0.12188306836415577,
        0.11719687705687672,
        0.11277610790335856,
        0.10861542240222326,
        0.10470570668634287,
        0.10101619329647667,
        0.0975216703703868,
        0.09421400084922733,
        0.09107751200117008,
        0.0880861548850506,
        0.08523162488381025,
        0.08251342290357673,
        0.07991653074616066,
        0.07742662191351837,
        0.07504734531796077,
        0.07277664570824632,
        0.07059986913119085,
        0.06851315445292414,
        0.06652259135382567,
        0.06462015033138607,
        0.06279465236294482,
        0.061049335318774184,
        0.05938593043473507,
        0.057792459711055254,
        0.05626418832477188,
        0.05480629515953641,
        0.053413940427171964,
        0.052076189541415435,
        0.05079449946385018,
        0.049571113476951464,
        0.048396831813384104,
        0.04726576260444909,
        0.04618215683433525,
        0.04514315252224024,
        0.044139630180671144,
        0.04317138358509792,
        0.042241298799031504,
        0.041342697797461206,
        0.040470195001757296,
        0.03962677685098655,
        0.038811637335541285,
        0.038017619044131146,
        0.03724396629464528,
        0.036493370535343655,
        0.03576183948933712,
        0.03504469815007471,
        0.03434407759273609,
        0.033660198606509956,
        0.03298821770111184,
        0.03232685326103132,
        0.031678455634563986,
        0.031040836840675066,
        0.030410531688845305,
        0.029788519446584345,
        0.029175640185014208,
        0.028568835331019508,
        0.027966768624324678,
        0.02737083700762401,
        0.026780302198399244,
        0.02619271615051062,
        0.025608159949497524,
        0.025027322379216566,
        0.024448830669704706,
        0.023871247468588923,
        0.023294978316784815,
        0.022720040345242054,
        0.022145170807211127,
        0.021569432046568335,
        0.020993123377685035,
        0.02041611632424513,
        0.01983716242311034,
        0.019255363472556665,
        0.01867125186107489,
        0.018084589343411152,
        0.01749362972026519,
        0.016897830543085968,
        0.016298244460429247,
        0.015693798924482742,
        0.015082307433236007,
        0.014464397963327831,
        0.013841007077588816,
        0.013209525083269964,
        0.012568438008756788,
        0.011919747492497842,
        0.011262800842140167,
        0.010593924341587777,
        0.009913726118265584,
        0.009224293729820643,
        0.00852232587738742,
        0.007805043736798404,
        0.007075430038503435,
        0.006333325945477098,
        0.005573588705421803,
        0.004796559848832822,
        0.00400566973895903,
        0.0031969534008078463,
        0.0023662826483686664,
        0.0015175361121420507,
        0.0006512925694695267,
        -0.00023913728004162492,
        -0.0011537436398827634,
        -0.002087680222441861,
        -0.0030454045775895706,
        -0.004032520379038345,
        -0.005044227212551072,
        -0.006079077678853783,
        -0.00714525033868617,
        -0.00824315035533396,
        -0.009366450151187289,
        -0.010519992949273985,
        -0.011710879583399244,
        -0.012933428196119794,
        -0.014185319182874908,
        -0.015476139985892744,
        -0.016806818730906666,
        -0.018169632351825237,
        -0.01956991579634757,
        -0.02101620162501491,
        -0.02250224075616174,
        -0.024025029707407306,
        -0.025595761010925876,
        -0.027215925261306353,
        -0.02887706195514009,
        -0.030585214579487964,
        -0.03235065306102254,
        -0.03416687194687252,
        -0.03603116958339622,
        -0.03795641299159561,
        -0.03994521729661444,
        -0.04198902662415532,
        -0.04409562801051396,
        -0.04627685521279419,
        -0.04852696524214273,
        -0.050844254693980934,
        -0.053243991073648377,
        -0.05572962916333702,
        -0.05829400093644071,
        -0.060946837183846296,
        -0.06370192188262666,
        -0.06655417199272061,
        -0.06950453468336086,
        -0.07257011021063864,
        -0.0757558477649402,
        -0.07905636294051907,
        -0.08248507660349713,
        -0.08605717156507968,
        -0.0897705239766888,
        -0.09363038123982037,
        -0.09765884014847817,
        -0.101864378409928,
        -0.10624983793348561,
        -0.11083761438673853,
        -0.11565274736450025,
        -0.12070512701980529,
        -0.12601862154106538,
        -0.13163345453894063,
        -0.13758029372195626,
        -0.1438895290211841,
        -0.1506162470505102,
        -0.1578170552136246,
        -0.16554050839099987,
        -0.17385175705613107,
        -0.18283191092120174,
        -0.19254954111783062,
        -0.2030756256675694,
        -0.2144960150805982,
        -0.22688724927697024,
        -0.2403042484347022,
        -0.25480024294409925,
        -0.27040872075055916,
        -0.2871154215885095,
        -0.3048592409121574,
        -0.3235284111142221,
        -0.34292146892821707,
        -0.3627325021092087,
        -0.38255103271672325,
        -0.40184465472210523,
        -0.419945098268419,
        -0.43607354134243886,
        -0.44937150010757076,
        -0.45893475546731866,
        -0.4638753391119576,
        -0.46340451926970283,
        -0.4569038193081559,
        -0.44398303795182054,
        -0.4245366557410394,
        -0.398769228653946,
        -0.36718073782836247,
        -0.33052304352563144,
        -0.28975983815330036,
        -0.24599171325789979,
        -0.20037639702304202,
        -0.15405681464926604,
        -0.10811276493691757,
        -0.0634592741108794,
        -0.02077697775236727,
        7.884683494421962e-05
    ]
}

==> data/ldc_Re3200/profiles_0677328.json <==
{
    "ux(x=y=0)":[
        0.2524849501805299,
        -0.017324858603763385,
        -0.05172381683775084,
        -0.08562301285745952,
        -0.11877519013574227,
        -0.15074232703032447,
        -0.18101878494543813,
        -0.20905452736791744,
        -0.23435375270856063,
        -0.25648322982624316,
        -0.2751449386709287,
        -0.29016111190163146,
        -0.3015121937332299,
        -0.3092954901678433,
        -0.3137340586916014,
        -0.31512174320497666,
        -0.3138201308635191,
        -0.3102066089673061,
        -0.3046733769796984,
        -0.29758752338700445,
        -0.2892974243225207,
        -0.2801061246293617,
        -0.27028439148045075,
        -0.2600544944140517,
        -0.24960676422032907,
        -0.23908969833868496,
        -0.22862666299740306,
        -0.2183090847118143,
        -0.20821129462230395,
        -0.19838490837463443,
        -0.18887107539789047,
        -0.17969542786054726,
        -0.17087781501236524,
        -0.16242761933537897,
        -0.15435140199933278,
        -0.1466486967476869,
        -0.13931793953264512,
        -0.13235277078518046,
        -0.12574667643309115,
        -0.11948984460395541,
        -0.11357275033418865,
        -0.1079835601854767,
        -0.10271093541422795,
        -0.09774194242445955,
        -0.09306419683428624,
        -0.08866423817613647,
        -0.0845291887436039,
        -0.08064552054221549,
        -0.07700027121753207,
        -0.07358015819058972,
        -0.07037249504529391,
        -0.0673645549790775,
        -0.06454416754485791,
        -0.0618993500339895,
        -0.05941871396527693,
        -0.05709119962925644,
        -0.054906275231304036,
        -0.052853907496695475,
        -0.050924598855867496,
        -0.04910934934509253,
        -0.04739963764614986,
        -0.04578757788289838,
        -0.04426569110751216,
        -0.04282703854307367,
        -0.041465100266595514,
        -0.0401739844558803,
        -0.038948039682597725,
        -0.037782153565020994,
        -0.03667156174535587,
        -0.03561200952344091,
        -0.03459934299412891,
        -0.033629950828118836,
        -0.032700461770078376,
        -0.03180784306257256,
        -0.030949107054123903,
        -0.030121809212598747,
        -0.029323578185369143,
        -0.028552237882754083,
        -0.027805704644602212,
        -0.02708237647257668,
        -0.02638052365077564,
        -0.025698579488728956,
        -0.02503516120758795,
        -0.024389198802347793,
        -0.023759340027481177,
        -0.02314450293035292,
        -0.022543816224727974,
        -0.0219564613893618,
        -0.021381339195399043,
        -0.02081779466315085,
        -0.020265248433724892,
        -0.019722940808801263,
        -0.019190030257049916,
        -0.018666212359758905,
        -0.018150962186081913,
        -0.017643527531453387,
        -0.01714339244962969,
        -0.016650435579118706,
        -0.016164008959084424,
        -0.015683468224689457,
        -0.01520863065282318,
        -0.01473932016760702,
        -0.014274738358136857,
        -0.013814519035181392,
        -0.013358674132103183,
        -0.012906763312576962,
        -0.01245800022946727,
        -0.0120123857003329,
        -0.0115698524058165,
        -0.01112965980848348,
        -0.010691289958095904,
        -0.010255001717571087,
        -0.009820371584279666,
        -0.009386558267369555,
        -0.008953490026280769,
        -0.00852136423540618,
        -0.00808931833515887,
        -0.00765675869802759,
        -0.0072239790714771455,
        -0.0067907604112202365,
        -0.006356009303480949,
        -0.005919658049245471,
        -0.005482008937318368,
        -0.0050422687963265714,
        -0.004599541928225885,
        -0.004154260902496227,
        -0.0037062894680430355,
        -0.0032544609274263708,
        -0.002798452347728431,
        -0.002338832450835667,
        -0.0018747707864987168,
        -0.0014052138113703168,
        -0.0009304713798620103,
        -0.0004507173271911773,
        3.5414324904409885e-05,
        0.0005283829637007208,
        0.0010276005064310005,
        0.0015336301215347404,
        0.0020478694179117537,
        0.002570021114367268,
        0.0030997951290751054,
        0.003638403680955524,
        0.004186713454058747,
        0.004743970287362207,
        0.005310599303394929,
        0.005887974251590064,
        0.006476184118189786,
        0.007074564290577601,
        0.007684258834617574,
        0.008306217484264853,
        0.008939950540096279,
        0.009585333185896853,
        0.010243811806720082,
        0.01091560626978822,
        0.011600117777952923,
        0.01229781978343031,
        0.013009959186139102,
        0.01373611596169127,
        0.014475973455405296,
        0.015230317639048706,
        0.015999930973265335,
        0.016784074457457585,
        0.01758277422011858,
        0.018396827648646568,
        0.019226610814984713,
        0.020071246702690452,
        0.020930997277209012,
        0.02180661429569384,
        0.022698174020555927,
        0.023604615320028086,
        0.024526477185500984,
        0.02546460179889739,
        0.026418594312574626,
        0.027387205040740787,
        0.028371651264988702,
        0.029372731113082126,
        0.030389198157597608,
        0.031420108801745394,
        0.032467771002193384,
        0.033532206724412435,
        0.03461126597572932,
        0.035705414283613804,
        0.03681773766976062,
        0.03794639965367152,
        0.039089369153862366,
        0.040249483227946685,
        0.041429107967862276,
        0.04262418949287429,
        0.043834872793879036,
        0.045066005615784235,
        0.04631711879249206,
        0.04758340129385541,
        0.0488690910017107,
        0.05017864922837964,
        0.05150775534205846,
        0.052854082190728235,
        0.05422584603063232,
        0.05562362582391307,
        0.05704099476340474,
        0.05848137399642236,
        0.05995373149764163,
        0.06145263276318248,
        0.06297414582901507,
        0.06452790719914087,
        0.06611851758408467,
        0.06773626058472622,
        0.06938464312110157,
        0.07107557907252898,
        0.0728056547050992,
        0.07456666380879991,
        0.07637099651707546,
        0.0782258789625872,
        0.08012114941665116,
        0.08205675695971125,
        0.08404951445893337,
        0.08609629461313141,
        0.08818680616221378,
        0.09033165720311938,
        0.09254321698983435,
        0.09480811357898096,
        0.09712412078663278,
        0.0995075632910766,
        0.10195844820407285,
        0.1044600125984268,
        0.10702172715258886,
        0.10965497799822738,
        0.11234623209430322,
        0.1150848638218439,
        0.11788738243090485,
        0.12075080272710371,
        0.12365623835067369,
        0.1266060961867785,
        0.1296161772965187,
        0.1326738314591657,
        0.13577804707820829,
        0.13896129783648895,
        0.14226396970442454,
        0.1457304452846477,
        0.1494780867596855,
        0.15370212687916582,
        0.15867921981590702,
        0.16482738521723608,
        0.1727938169104662,
        0.18346167897370225,
        0.19800371864446073,
        0.21794891077044984,
        0.24518881395551786,
        0.2818719982608296,
        0.33030393895700916,
        0.39270691089275017,
        0.470833668497269,
        0.5654715222207554,
        0.6759735858500246,
        0.799785849301648,
        0.9322928355406335,
        0.7447380943553815
    ],
    "uz(z=y=0)":[
        0.0006883199767612692,
        0.01573186981574034,
        0.046518935243290836,
        0.07579164274958212,
        0.10315180789749888,
        0.12814964738865636,
        0.15035319421088436,
        0.16939056146339673,
        0.18504660370431253,
        0.1972968525514099,
        0.20628985342025372,
        0.21231454052078136,
        0.2157901974952253,
        0.21719327067087002,
        0.21698866741636683,
        0.215602485302271,
        0.21341744716104827,
        0.21073181961135048,
        0.20775891968698637,
        0.20465872472690105,
        0.201548730264958,
        0.19848733359965234,
        0.19550272264794005,
        0.19261968371909635,
        0.1898463826243664,
        0.18716571524321607,
        0.18456788911805813,
        0.18205242798927004,
        0.17960284361642279,
        0.17719589028191735,
        0.17482767747369235,
        0.17249412325665714,
        0.17017391632465537,
        0.16785416279486745,
        0.16553863259539242,
        0.1632182637176515,
        0.16087424743645395,
        0.15850655673050223,
        0.15611988079683842,
        0.15370042293032649,
        0.15123846014271924,
        0.1487438128141482,
        0.14621667497488278,
        0.14364384276935022,
        0.1410286861957129,
        0.13838465970992422,
        0.13570663044536932,
        0.13298918782911653,
        0.13024735694445919,
        0.1274915474724932,
        0.1247147971050727,
        0.12192361412660897,
        0.11913766300307807,
        0.11636006002887406,
        0.11358711019994377,
        0.11083520219247055,
        0.10811938736177441,
        0.10543559528272606,
        0.10278684745273932,
        0.10019210966049509,
        0.09765544549565389,
        0.09516986696331715,
        0.09274488796361871,
        0.09039360991592764,
        0.08810909764926425,
        0.08588716578275161,
        0.08373986092702373,
        0.08166937440085172,
        0.07966354058856756,
        0.07772435070502824,
        0.07586064292377367,
        0.07406434994435986,
        0.07232560822210607,
        0.07065140825534763,
        0.06904299739396783,
        0.0674875069820926,
        0.06598209824010366,
        0.06453404611030354,
        0.06313654960353812,
        0.06177882916756544,
        0.060464726787381344,
        0.05919692989420919,
        0.057964291831233056,
        0.05676262294781083,
        0.05559813779660938,
        0.05446713265976456,
        0.05335963860331745,
        0.05227813576995161,
        0.05122625394195656,
        0.05019603156827513,
        0.04918273961939445,
        0.0481919653897726,
        0.0472222858784204,
        0.04626578925473428,
        0.04532352784483492,
        0.0443997628108977,
        0.043489086842521486,
        0.04258721751009857,
        0.041698361678696096,
        0.04082291623110231,
        0.039954744913489354,
        0.039094067854713595,
        0.038244643944451394,
        0.03740341311355171,
        0.03656649456260976,
        0.03573685879210975,
        0.034915566655341145,
        0.034098442103962595,
        0.033284833417001634,
        0.03247777535766464,
        0.031675675226426094,
        0.030875542855117327,
        0.030078870438106416,
        0.029287008371246787,
        0.028497293604859197,
        0.027708757358697003,
        0.026923204022947397,
        0.026140241674248367,
        0.025357703938283224,
        0.024575982861389744,
        0.02379606551313045,
        0.023016818951181163,
        0.02223705385148372,
        0.021457435826829654,
        0.02067819251517832,
        0.019898279781169564,
        0.019117006114339426,
        0.018334871918861687,
        0.01755193798676317,
        0.016767215192075136,
        0.015980030583013886,
        0.015191085333638272,
        0.014400392730991871,
        0.013606503034455274,
        0.012809055421920259,
        0.01200931724942174,
        0.011206568002459779,
        0.010398897089167441,
        0.009587102937696221,
        0.008772468283604751,
        0.00795278729837658,
        0.007126758403701369,
        0.00629663981183841,
        0.005462270121282933,
        0.004620326519902635,
        0.0037716087287047767,
        0.002918640394936525,
        0.0020586577776729492,
        0.001189115521134908,
        0.0003132916910161182,
        -0.0005683684618703502,
        -0.0014605783345901673,
        -0.0023628227392093323,
        -0.003271166963928302,
        -0.004188955431628014,
        -0.005120076774827766,
        -0.006060383296159236,
        -0.007008618783408632,
        -0.007971036002644356,
        -0.008947494945822925,
        -0.009932667650699329,
        -0.010930358074864628,
        -0.011946003964658544,
        -0.012974590976052485,
        -0.014014032737552262,
        -0.015072100959946615,
        -0.01614918561515975,
        -0.0172385221722558,
        -0.018344374500486562,
        -0.019473735102270153,
        -0.02062080923153411,
        -0.02178266239432052,
        -0.022968554849851632,
        -0.024179401105538227,
        -0.025407080728378915,
        -0.026656309931930435,
        -0.02793549981229164,
        -0.029238142236716537,
        -0.030560543630174727,
        -0.031913359092438254,
        -0.03329784110746398,
        -0.03470477225420052,
        -0.036139306053945955,
        -0.03761108494315387,
        -0.039112859283675604,
        -0.04064064280619967,
        -0.042206236021699414,
        -0.04381120920398626,
        -0.04544560745439869,
        -0.04711557373949009,
        -0.04883164536597944,
        -0.05058649449487509,
        -0.05237665074304167,
        -0.05421571033592792,
        -0.05610575779138381,
        -0.05803794087338821,
        -0.06002060084615313,
        -0.06206644742654084,
        -0.06416967268846396,
        -0.06633051462626839,
        -0.06856619034014028,
        -0.07088221510892993,
        -0.07327437361849878,
        -0.07575771611743994,
        -0.07835025216053108,
        -0.08105312697191548,
        -0.08387568620677628,
        -0.08684476597757755,
        -0.08997467729064323,
        -0.0932740893737234,
        -0.09677190672463078,
        -0.10049982402245357,
        -0.10447462443730551,
        -0.1087261899319676,
        -0.11330096845182633,
        -0.11823498713474813,
        -0.1235634687886892,
        -0.1293453208551552,
        -0.13564143483245852,
        -0.14250388843325587,
        -0.15000220595168512,
        -0.15822269717754903,
        -0.16724137981100234,
        -0.1771378015269354,
        -0.18800965243339773,
        -0.19994690293516582,
        -0.21301975109149976,
        -0.22729615237090958,
        -0.24282384668449972,
        -0.259597760392041,
        -0.2775607741469455,
        -0.2965967152191396,
        -0.31649206309759154,
        -0.33691965337698193,
        -0.3574439948768735,
        -0.37750533696850186,
        -0.3964129223561348,
        -0.4133730535262323,
        -0.42752625489318963,
        -0.43797839230066293,
        -0.4438630999140445,
        -0.44441596533203837,
        -0.4390408522778504,
        -0.42735695463866363,
        -0.40925449884186,
        -0.38491607529151434,
        -0.354809935008405,
        -0.31965086229993617,
        -0.2803734937275977,
        -0.23806025976505008,
        -0.19386908095707933,
        -0.1489558071515903,
        -0.10442388921763456,
        -0.06121049251620671,
        -0.020015954782339064,
        0.00019108234416618833
    ]
}

==> data/ldc_Re3200/profiles_0719661.json <==
{
    "ux(x=y=0)":[
        0.2526787891814397,
        -0.011855697757442378,
        -0.03514692825111981,
        -0.05738515702653054,
        -0.07832414421620805,
        -0.09778858779437312,
        -0.11567790900698904,
        -0.13198810327103339,
        -0.14678170387808784,
        -0.16019282084155073,
        -0.17238769284943953,
        -0.18356848284465194,
        -0.19393534718606467,
        -0.20369137049714153,
        -0.2130052830444562,
        -0.22201361385996918,
        -0.23078248399653936,
        -0.23930977970318348,
        -0.24749622066676139,
        -0.2551635764210941,
        -0.2620527906924882,
        -0.26786981269128485,
        -0.27230897938288556,
        -0.2751085622654315,
        -0.27606996904266257,
        -0.27509182034689184,
        -0.2721625579523763,
        -0.2673657551954962,
        -0.2608530226484664,
        -0.25283612770904407,
        -0.24355738389406775,
        -0.23328275712819138,
        -0.22227817842555594,
        -0.21080721069755415,
        -0.19911349486167584,
        -0.18742193617123226,
        -0.17592569239060532,
        -0.16478997929776337,
        -0.15414322725047422,
        -0.14408352984562733,
        -0.13467372793467727,
        -0.12595021884907825,
        -0.11792114145542117,
        -0.11057629714067932,
        -0.10388678673584115,
        -0.09781452560670759,
        -0.09231183969397491,
        -0.08732942579634483,
        -0.08281506106966059,
        -0.0787196950496696,
        -0.07499522083919034,
        -0.07159891867241107,
        -0.06849056484782465,
        -0.06563574970433467,
        -0.06300278692383043,
        -0.06056525801020653,
        -0.05829897629584055,
        -0.05618418736008263,
        -0.05420277081941763,
        -0.05234009169761485,
        -0.05058255114407907,
        -0.04891936084266159,
        -0.04734030138811261,
        -0.04583727573153784,
        -0.044402489223421396,
        -0.04302990446209059,
        -0.04171347218688488,
        -0.040448501479364865,
        -0.039230300405038415,
        -0.03805528973841043,
        -0.036919638858880395,
        -0.03582049684307287,
        -0.034754891421668585,
        -0.03372053675251402,
        -0.03271486604484457,
        -0.031736103554407986,
        -0.030782253348813966,
        -0.029851731148961443,
        -0.028942780424714706,
        -0.028054281494240184,
        -0.027184774107006388,
        -0.02633309956766862,
        -0.02549808334991773,
        -0.024678973357546367,
        -0.023874586924559824,
        -0.0230840996068895,
        -0.02230675795363021,
        -0.021541943814224064,
        -0.020788653093574912,
        -0.02004638410872655,
        -0.019314620595885495,
        -0.018592724284686474,
        -0.017879900070706896,
        -0.017175934891732306,
        -0.016480336652303456,
        -0.015792421405732057,
        -0.015111695447653898,
        -0.014438096593577528,
        -0.01377098930626813,
        -0.013109765352863444,
        -0.012454261329248735,
        -0.011804340277438973,
        -0.011159199237875434,
        -0.01051849914529831,
        -0.009882278767619847,
        -0.009250114147170219,
        -0.008621207375853635,
        -0.007995599114207825,
        -0.007373248646971407,
        -0.00675340560769866,
        -0.006135555807679903,
        -0.0055200174310105505,
        -0.004906372019955975,
        -0.00429375528041519,
        -0.0036821389475537604,
        -0.003071780040828088,
        -0.002461784596216318,
        -0.001851557607181694,
        -0.0012414792389655472,
        -0.0006313533939658406,
        -2.0033906969996427e-05,
        0.0005924890248070678,
        0.0012058174580664015,
        0.0018207834348056545,
        0.002438307651750613,
        0.0030578341964870377,
        0.0036794525090150794,
        0.004304410789111689,
        0.004932975737304551,
        0.0055644362935180795,
        0.006199665127360885,
        0.006839773914182578,
        0.007484305234034105,
        0.008133003727474792,
        0.008787346991352947,
        0.009447758377854023,
        0.010113470647755578,
        0.01078508248495638,
        0.011464093762929799,
        0.012150063594674736,
        0.012842591720783387,
        0.013543025211072222,
        0.01425224285697014,
        0.014969311074645187,
        0.015694683043835877,
        0.016429883047482902,
        0.017174913212460355,
        0.01792900684645548,
        0.01869345790553598,
        0.019469306826940473,
        0.02025596118422516,
        0.021053338577094658,
        0.021863078429035877,
        0.022685442078805566,
        0.023519819762886255,
        0.02436684405851337,
        0.025227949833476242,
        0.026102801996474675,
        0.02699119571948319,
        0.027894122845826902,
        0.02881260018897189,
        0.029746088178290414,
        0.03069477665459649,
        0.031659718280107364,
        0.032641671410610196,
        0.033640014510549966,
        0.03465515632617544,
        0.03568827486920205,
        0.036739975498324064,
        0.03780934561598425,
        0.038897132047912585,
        0.04000489527637689,
        0.04113270910904692,
        0.04227928128047212,
        0.043446330206597904,
        0.0446355689534926,
        0.045845849434737476,
        0.047076170111518864,
        0.04832980245593677,
        0.049607475920145284,
        0.050906641381077374,
        0.05222807490652421,
        0.05357609712714596,
        0.05494885911405609,
        0.05634370544858734,
        0.05776440298307672,
        0.059214189789928345,
        0.060688057615349955,
        0.06218585033822669,
        0.06371368989635519,
        0.06527084569553568,
        0.06685093751317081,
        0.06845857798862937,
        0.07009897651883258,
        0.07176603554527375,
        0.07345593702084577,
        0.0751776248117794,
        0.07693085583089297,
        0.07870624095013075,
        0.08050627206623227,
        0.08233995835159838,
        0.08419892805704875,
        0.08607594136221892,
        0.08798001187785952,
        0.0899138946512417,
        0.09186319713017077,
        0.09382849873119083,
        0.09582041828767784,
        0.09783128255544049,
        0.0998475910437497,
        0.10187926012148868,
        0.10393053835166892,
        0.10598525836028504,
        0.10803867260465642,
        0.11010506521198475,
        0.11217654896671164,
        0.11423674318735558,
        0.1162928934676208,
        0.11835443209595012,
        0.12040272441290246,
        0.12243124985572151,
        0.12445458085235189,
        0.12647000368376513,
        0.128457209347353,
        0.13042453065309392,
        0.1323835864227676,
        0.13432005706583977,
        0.136223581293464,
        0.13811334393719615,
        0.13998942231055198,
        0.14183591240109275,
        0.14366009278191974,
        0.14548391162220187,
        0.14730054411740431,
        0.1491147160972609,
        0.15096479696695264,
        0.15289521496249872,
        0.1549511367004287,
        0.1572468911015025,
        0.1599701349205473,
        0.16338508420435113,
        0.16789542586081224,
        0.17413842552482553,
        0.18300183119898544,
        0.1956914029485956,
        0.21381256548952204,
        0.23938661506792883,
        0.2747400181741612,
        0.32237811013947093,
        0.38469042975487844,
        0.4634974987379289,
        0.5594936942726124,
        0.6717758211619033,
        0.7974348121873183,
        0.9315608012471872,
        0.744845913881945
    ],
    "uz(z=y=0)":[
        0.0006636916842330394,
        0.014574436828983132,
        0.043101790111215406,
        0.07033148042357171,
        0.09603480512379671,
        0.11990466397616455,
        0.14161796755526457,
        0.16085236920051837,
        0.17738119586327394,
        0.1910989694939043,
        0.2020217691645194,
        0.21026885503047926,
        0.21608513572059324,
        0.2197852035596295,
        0.22170808316364954,
        0.22219352571153236,
        0.22158252215362817,
        0.22016499218776,
        0.21817504479568947,
        0.2158080113817035,
        0.21322647268025113,
        0.21053364079206965,
        0.2078018742604365,
        0.20509303945130894,
        0.20244779944715627,
        0.19987451981792906,
        0.19738497960053245,
        0.19499382365700932,
        0.19269724843641503,
        0.19048098514198034,
        0.1883485761684357,
        0.18630003775372891,
        0.18431818814116493,
        0.1823925663943901,
        0.18052874403985364,
        0.17871778589784107,
        0.17694187820605548,
        0.1752005830946016,
        0.17349751878000982,
        0.17181698690805294,
        0.17014802090845946,
        0.1684972777704552,
        0.1668610596238626,
        0.1652219297531464,
        0.16357887066279736,
        0.16193854528007198,
        0.1602887328855139,
        0.1586168567542147,
        0.15692971325440136,
        0.15522739466842292,
        0.15349336336399638,
        0.15172450005111862,
        0.14992940217911535,
        0.1480994751795809,
        0.14622121025402626,
        0.14430091008039353,
        0.14234268226662855,
        0.14033291139222281,
        0.13826741449396318,
        0.1361573917761059,
        0.13399969123091174,
        0.13178298387913237,
        0.12951411097260576,
        0.127202958817389,
        0.12484143059845569,
        0.12242706524943209,
        0.119974002358709,
        0.11748651217723473,
        0.11495725358542687,
        0.1123945803645786,
        0.10981306193703087,
        0.10721107512864722,
        0.10458740240146543,
        0.10195748760930289,
        0.09933021547804885,
        0.09670141350580715,
        0.0940777673885196,
        0.09147479745287528,
        0.08889354298482653,
        0.08633182018014905,
        0.08380157732858279,
        0.08131223340824206,
        0.07885940352004558,
        0.07644572524379943,
        0.07408313323262912,
        0.07177277947869315,
        0.06950967461800846,
        0.06730075147825873,
        0.0651530856132651,
        0.06306181596690076,
        0.06102523834895607,
        0.05905123192097771,
        0.057140073571116834,
        0.05528542381221715,
        0.053489606754771366,
        0.05175755934097609,
        0.05008430089726127,
        0.048465825771427606,
        0.046906259112501694,
        0.04540557944459494,
        0.04395712287672094,
        0.04256037489323657,
        0.04121811018839773,
        0.03992614583316795,
        0.03867938221677958,
        0.03747939717437489,
        0.036325770168794805,
        0.03521278837240287,
        0.03413817441489628,
        0.03310327747137633,
        0.032104837470724935,
        0.03113815373961108,
        0.030202978812143583,
        0.029298979473956068,
        0.028421845527554616,
        0.0275689281328124,
        0.026740420886436623,
        0.02593442365452897,
        0.025147260417412345,
        0.0243778350995911,
        0.02362579584987329,
        0.022888728446810645,
        0.02216413641514418,
        0.02145149568178802,
        0.020749991933894093,
        0.020057503092380465,
        0.019372284006824527,
        0.018693977281560147,
        0.01802182791112441,
        0.017353945138254244,
        0.01668890235163933,
        0.016026819126526877,
        0.015367016692816513,
        0.014707343805003078,
        0.014046994359380291,
        0.013386800302004826,
        0.012725424540291514,
        0.012060522671286104,
        0.011392678978457579,
        0.010722752981272086,
        0.010048057164372739,
        0.009367159672083706,
        0.008682173649569599,
        0.00799249200601485,
        0.007294576275884379,
        0.006589317472346262,
        0.005879006276327192,
        0.005160531928567689,
        0.004431477508802241,
        0.003695232746019543,
        0.002951906703058518,
        0.002196745808482882,
        0.001430641054135374,
        0.0006574679172746148,
        -0.00012636791317352584,
        -0.0009243734062213611,
        -0.0017320382675214227,
        -0.002548335349283822,
        -0.0033793971542980866,
        -0.004224412026135942,
        -0.0050779410598680436,
        -0.005943928062514819,
        -0.006827185989343567,
        -0.007722077800004075,
        -0.008626639944037421,
        -0.009548346163239867,
        -0.010486649969753854,
        -0.011434498655678808,
        -0.012396186010279598,
        -0.013377844036362859,
        -0.014372856739379075,
        -0.015378286921944475,
        -0.016402944155724318,
        -0.017446598563761243,
        -0.018500734116801417,
        -0.019569956749726936,
        -0.02066167440086485,
        -0.021768447968557335,
        -0.022886500207120783,
        -0.024025876632362792,
        -0.025186650354379326,
        -0.026359150508964143,
        -0.02754829239217856,
        -0.028762620570609614,
        -0.029994019636469738,
        -0.031238255115472048,
        -0.0325063518674384,
        -0.03379869481037055,
        -0.03510481323406844,
        -0.03643017860590586,
        -0.037784040973822465,
        -0.03915802195126676,
        -0.04054781335395425,
        -0.04196540764414964,
        -0.04341123185774124,
        -0.044874911033806655,
        -0.04636258817429645,
        -0.04788418934660738,
        -0.04943135413967567,
        -0.05100087437810581,
        -0.05260556820934134,
        -0.054246494169436964,
        -0.055914415536290604,
        -0.05761755217285992,
        -0.0593668654257213,
        -0.061156165958027406,
        -0.06298562430312912,
        -0.06487163277915614,
        -0.0668188430483331,
        -0.06882490991750201,
        -0.07090623735379725,
        -0.0730832293908939,
        -0.07536299913856408,
        -0.07776502704085352,
        -0.08032851010938344,
        -0.08308816520301768,
        -0.08608295858239144,
        -0.08938237866807835,
        -0.09307239219473228,
        -0.09724543769900516,
        -0.1020285138679818,
        -0.10758968456784125,
        -0.11411655322473445,
        -0.12182665008541789,
        -0.13098467599627392,
        -0.14187467158954012,
        -0.1547748850277955,
        -0.16995543339394492,
        -0.18764189565904552,
        -0.20794865435633933,
        -0.23084673376849607,
        -0.25613276932207746,
        -0.28338097386124905,
        -0.3119304793603738,
        -0.3409281203661206,
        -0.3693638922513272,
        -0.3961255623243456,
        -0.4200777738419585,
        -0.44013832256251406,
        -0.455313346353348,
        -0.46474670246755895,
        -0.467758279815187,
        -0.46387860873970055,
        -0.4528587020453556,
        -0.4347101964384608,
        -0.4097122710528505,
        -0.37841260337031213,
        -0.34158640664504286,
        -0.3002250033155471,
        -0.2554616897062364,
        -0.20851281613797196,
        -0.16059022012468874,
        -0.11286206143808981,
        -0.06632243348045604,
        -0.02172578778319585,
        0.00015860772026088347
    ]
}

==> data/ldc_Re3200/profiles_0761994.json <==
{
    "ux(x=y=0)":[
        0.2522138454018864,
        -0.024941829992003985,
        -0.07409736025876873,
        -0.12127330841266949,
        -0.16489844914511692,
        -0.2030805827527516,
        -0.2342387890007326,
        -0.25744103028588206,
        -0.27273475389379803,
        -0.28097664394410365,
        -0.28360819110159696,
        -0.28218735112640153,
        -0.2781484942010054,
        -0.2725732570181358,
        -0.2662238754706238,
        -0.25954509701274897,
        -0.2527969799241674,
        -0.2460873053181206,
        -0.2394688191446726,
        -0.23293936378774655,
        -0.2264960034935537,
        -0.2201165220812166,
        -0.21379156688047976,
        -0.207502954389938,
        -0.2012460392565516,
        -0.1950104897145047,
        -0.188797350051706,
        -0.18260333564418332,
        -0.17643421304250778,
        -0.17029226580955564,
        -0.1641867848041299,
        -0.15812421986657854,
        -0.15211630572751078,
        -0.14617237097143063,
        -0.14030556254458973,
        -0.1345269335829652,
        -0.12885009186535065,
        -0.12328670676129674,
        -0.11784992734167529,
        -0.11255105205984518,
        -0.10740192614759471,
        -0.10241254767122518,
        -0.09759270894303697,
        -0.09295036762943419,
        -0.0884926591876271,
        -0.08422490207608721,
        -0.08015119273587423,
        -0.07627391561956418,
        -0.07259397242304456,
        -0.06911073622997256,
        -0.06582208331188068,
        -0.06272464040897184,
        -0.0598136052890972,
        -0.05708330476411346,
        -0.05452690617223227,
        -0.052137065824761776,
        -0.04990552561940742,
        -0.04782396646423761,
        -0.04588347453532425,
        -0.04407533433963089,
        -0.042390494056430375,
        -0.04082046210343265,
        -0.039356572285622574,
        -0.03799080138434177,
        -0.036715165837654634,
        -0.03552250660702705,
        -0.034405648510700416,
        -0.03335823201248794,
        -0.03237407072079709,
        -0.03144776088628832,
        -0.03057388416870361,
        -0.02974785306752435,
        -0.02896520764177867,
        -0.02822208087749109,
        -0.027514581155843224,
        -0.02683958932217218,
        -0.026193960394944135,
        -0.025574959506288127,
        -0.02497988141887393,
        -0.024406662260908138,
        -0.023853026874035226,
        -0.023317042062427636,
        -0.02279688720307785,
        -0.022291163742868544,
        -0.021798136390183978,
        -0.021316482731914877,
        -0.02084500800257964,
        -0.020382659107741976,
        -0.019928078883925105,
        -0.019480452817848087,
        -0.019038957712277392,
        -0.018602683521599456,
        -0.018170629910349033,
        -0.017742384629673733,
        -0.017317250430467567,
        -0.016894407623556946,
        -0.016473253573567666,
        -0.016053596707822443,
        -0.01563469356007892,
        -0.015215904985249468,
        -0.014797006535538003,
        -0.014377790455328604,
        -0.01395744236022344,
        -0.01353565037743954,
        -0.013112411194014547,
        -0.012687300502755454,
        -0.012259583798191647,
        -0.011829336413218544,
        -0.011396498050631199,
        -0.010960396649443671,
        -0.010520606950723446,
        -0.010077461462090808,
        -0.009630570983108249,
        -0.009179205410174097,
        -0.0087233947866528,
        -0.00826340234032703,
        -0.007798429145109881,
        -0.007328011768604392,
        -0.00685253125455829,
        -0.006371828149018208,
        -0.005884891963099968,
        -0.005391777561306966,
        -0.004892848459531099,
        -0.004387362715502554,
        -0.0038745077175719386,
        -0.0033548116052692085,
        -0.0028281653020900558,
        -0.002293434149828387,
        -0.0017503613078025308,
        -0.0011995701181629177,
        -0.0006402087706612402,
        -7.122536993763225e-05,
        0.0005070316857972327,
        0.001094395484056213,
        0.0016923196505359494,
        0.0023012925721761883,
        0.002920729785210511,
        0.003551295345041624,
        0.004194545002049575,
        0.004850233054944828,
        0.005518149918968593,
        0.006199731321693163,
        0.006896049670384395,
        0.00760643016402229,
        0.00833150828785708,
        0.009072998044613414,
        0.009831202762923551,
        0.010605603553833401,
        0.011397722151942475,
        0.01220890775392578,
        0.013038872026319337,
        0.0138877608362528,
        0.014757540348195099,
        0.015648800747992766,
        0.016561148548975724,
        0.017495477204501304,
        0.018453591301867883,
        0.019435336722840334,
        0.020440634669292523,
        0.021470776942637923,
        0.022526993501377723,
        0.023608664848864386,
        0.02471606641335281,
        0.0258504364899518,
        0.027012353757925087,
        0.028200874807346975,
        0.029416419099264134,
        0.030659942256669393,
        0.03193137761558288,
        0.03322933310540256,
        0.03455427971261037,
        0.035906901469248194,
        0.03728622037285148,
        0.03869030117331728,
        0.0401200058646652,
        0.0415755299679512,
        0.04305450810703413,
        0.044554973390011625,
        0.0460786306891866,
        0.047624354840448885,
        0.049188342100875214,
        0.050769906727111555,
        0.052371311788258254,
        0.05398891767631478,
        0.055618753403225564,
        0.05726267419829574,
        0.05892186789339554,
        0.06058985643792991,
        0.062265066762664835,
        0.06395162891581667,
        0.06564727208845383,
        0.06734451524572357,
        0.06904659657837842,
        0.07075719982023443,
        0.07246946870174387,
        0.07417884784682868,
        0.07589333328431866,
        0.07761207815835973,
        0.07932575281719585,
        0.08103660842491242,
        0.0827536092317382,
        0.08446890097009661,
        0.08617610159192461,
        0.08788478410015191,
        0.08959890479608679,
        0.09130568939770001,
        0.09300744709277765,
        0.09471647294040979,
        0.09642762658320073,
        0.09813002629667093,
        0.09983633500388042,
        0.10155372404813356,
        0.1032697528047633,
        0.10498319850372213,
        0.10671216936404461,
        0.10845281191516713,
        0.11019342208236256,
        0.11194554943631495,
        0.1137233839553216,
        0.11551311739078747,
        0.11731358513935516,
        0.11914420832087869,
        0.12100767006163211,
        0.12288896686768742,
        0.12480226603819153,
        0.12676443318536645,
        0.12876725723427201,
        0.13080656935478532,
        0.1329088342951373,
        0.13508166871770874,
        0.13731944666657084,
        0.1396420619541094,
        0.1420889070640843,
        0.1446762037012443,
        0.14744207642984428,
        0.15046958880928937,
        0.15386410728854152,
        0.15774925425591352,
        0.16233828945118406,
        0.16793234212311203,
        0.17491674222416445,
        0.1838023894866987,
        0.1952898881888372,
        0.21023830332146004,
        0.22968075666866417,
        0.2548461479220265,
        0.2871381185562709,
        0.3280313999391008,
        0.37902776918742154,
        0.44153486219082005,
        0.5166704983795717,
        0.6049890958052272,
        0.7061633387442553,
        0.8185174235783687,
        0.9386075162281293,
        0.7446735213703155
    ],
    "uz(z=y=0)":[
        0.0005905992344918099,
        0.012157932245279276,
        0.03582442231674208,
        0.058056601619879356,
        0.07863472214397699,
        0.0973369168157104,
        0.11395255356076212,
        0.12831677920192167,
        0.1403553233864514,
        0.15012096301895272,
        0.1577454202580952,
        0.1634350421882693,
        0.16746308246845548,
        0.17013855399307556,
        0.17174383196650675,
        0.17254600438362147,
        0.17279030238913495,
        0.17267578937275532,
        0.17234028587463682,
        0.17190189341642884,
        0.17145037818704137,
        0.17103400049146203,
        0.1706738184565009,
        0.1703970435235429,
        0.17021033726815263,
        0.17009849190759926,
        0.1700491375366842,
        0.17006155252902347,
        0.1701136243576275,
        0.17017909848090623,
        0.17024752296476292,
        0.17031008163952538,
        0.17033792884637475,
        0.17031373537217182,
        0.17023408473737425,
        0.17008478129236212,
        0.1698409304369901,
        0.1694987046306392,
        0.16905657074354938,
        0.16849692592992688,
        0.1678058190214751,
        0.16698968520105392,
        0.16604352077040607,
        0.16495145082777793,
        0.16371318837243756,
        0.16233833183172908,
        0.1608171610617688,
        0.1591418480078031,
        0.15732335327971486,
        0.15536806710981077,
        0.1532656862176678,
        0.1510210759576981,
        0.14865093540128435,
        0.14615692389150342,
        0.14353570594989742,
        0.14080539227070993,
        0.13798262696590335,
        0.13506771532151068,
        0.13206983854466522,
        0.12901500226571908,
        0.1259150094955458,
        0.12277308026424656,
        0.11960942579675854,
        0.11644798722213795,
        0.11329313760628858,
        0.11015287153521881,
        0.10705050603175757,
        0.10399907055249338,
        0.10099691430065647,
        0.09805598329670331,
        0.09519368338906928,
        0.09240988543571428,
        0.08970173839516468,
        0.08708224958031269,
        0.08455760256522299,
        0.08211921623864445,
        0.07976752058862598,
        0.07751238231967758,
        0.07534892717068446,
        0.07326768784837828,
        0.07127312857449945,
        0.06936832865069324,
        0.06754205783431143,
        0.0657895807636416,
        0.06411632661206523,
        0.06251777796935365,
        0.06098274213309723,
        0.05951228928459213,
        0.05810869016970709,
        0.056762573608554086,
        0.05546751153114028,
        0.054227466751136696,
        0.05303949630092227,
        0.05189406672293244,
        0.05079050842554537,
        0.049731549276031975,
        0.048710287556560726,
        0.04772087802112211,
        0.04676601402347983,
        0.045844743063972904,
        0.04494957697394834,
        0.044079393507715135,
        0.04323670361900889,
        0.042417305628181495,
        0.041616191116779166,
        0.040835251780072315,
        0.040074546518206265,
        0.03932898374909199,
        0.03859702869895635,
        0.03788086882316423,
        0.03717813348405686,
        0.03648514144320276,
        0.035802706019661915,
        0.03513152067922936,
        0.034468352260783104,
        0.03381172180808431,
        0.03316290312851706,
        0.03252101615620988,
        0.03188349385057088,
        0.03125033301386225,
        0.03062210810551748,
        0.029997343618155297,
        0.02937455262756944,
        0.028754075870933943,
        0.028135836319275697,
        0.02751854158188958,
        0.026901245986129058,
        0.026284188488408616,
        0.025667206401991532,
        0.025049090913786307,
        0.02442894186288433,
        0.023807261295716888,
        0.02318386114088583,
        0.022557065877014008,
        0.02192633170056944,
        0.021292751564207815,
        0.02065536919968316,
        0.02001206247290798,
        0.019363489340752778,
        0.018710711608176615,
        0.018051252238670292,
        0.0173836516799818,
        0.01671000959211535,
        0.01602985073557629,
        0.015339607099295088,
        0.014639961470421712,
        0.013933169734542093,
        0.013216097880752157,
        0.012486039772369966,
        0.011746102886737022,
        0.010996318697012798,
        0.010231651209402942,
        0.009452508484991233,
        0.0086624848765621,
        0.007857753155060177,
        0.007034223605820553,
        0.0061958574820592536,
        0.00534337532375645,
        0.0044701198971024425,
        0.0035760988011318082,
        0.0026662371166744046,
        0.0017361202895852354,
        0.0007800721413515025,
        -0.0001971244616797544,
        -0.0011940064320501867,
        -0.0022188416259736514,
        -0.0032721637884710365,
        -0.004347682015521254,
        -0.005450331680401036,
        -0.006587387402132935,
        -0.007753287172543287,
        -0.008945774804526607,
        -0.01017459613815734,
        -0.011440812664016246,
        -0.012736739389366914,
        -0.014067738372133156,
        -0.015442400810616473,
        -0.016854393844185415,
        -0.018300544625928544,
        -0.01979183414160674,
        -0.021329442170254002,
        -0.02290438392406694,
        -0.024522083286145673,
        -0.02619202421449467,
        -0.027906705070571695,
        -0.029662169765476292,
        -0.03146985659453254,
        -0.033330651748366226,
        -0.03523401055673796,
        -0.037185397649952226,
        -0.03919406474456001,
        -0.04125133336737691,
        -0.0433522731158369,
        -0.04550851613345548,
        -0.047719660117235496,
        -0.04997432558887227,
        -0.052277711649703074,
        -0.054638743800025806,
        -0.057047419622785436,
        -0.05949936006479559,
        -0.062006148491682275,
        -0.06456718258873283,
        -0.06717151772408703,
        -0.06982656083665761,
        -0.07254172836559476,
        -0.07530923212364857,
        -0.07812839047963013,
        -0.0810151034716754,
        -0.08397226370701057,
        -0.08699661087050842,
        -0.09010385115017608,
        -0.09331238856694316,
        -0.09662554256166847,
        -0.10005897124038075,
        -0.10364448988855124,
        -0.10740450878689915,
        -0.11136031175741942,
        -0.11555690707263772,
        -0.12004297040103194,
        -0.12486029203078844,
        -0.13006893848295797,
        -0.13574979307697208,
        -0.14197912951058284,
        -0.14884254429918745,
        -0.15645272014858744,
        -0.16492950649216628,
        -0.17438927616987704,
        -0.18496707144671076,
        -0.196806310982273,
        -0.2100298159666128,
        -0.2247408937786811,
        -0.24101997686790524,
        -0.2588812330837045,
        -0.2782419141132788,
        -0.2989102033383151,
        -0.32054402316645897,
        -0.342606417383443,
        -0.3643579399641272,
        -0.3848633398056158,
        -0.40300040402326776,
        -0.4175208441129767,
        -0.4271527725887108,
        -0.430718645644205,
        -0.42725296659114853,
        -0.41613626762959793,
        -0.3971840847471791,
        -0.3706806487002717,
        -0.3373455757296243,
        -0.2982802095225127,
        -0.25484422093340253,
        -0.20852347640349306,
        -0.16079605972434738,
        -0.11304429947991582,
        -0.06641736671477518,
        -0.02175305832045901,
        0.00011835368433326129
    ]
}

==> data/ldc_Re3200/profiles_0804327.json <==
{
    "ux(x=y=0)":[
        0.2523788752222407,
        -0.01653545014143445,
        -0.04927835814080897,
        -0.08109691588410294,
        -0.11154701603140556,
        -0.14010231334980836,
        -0.16627658104522616,
        -0.18972726063629353,
        -0.21029069884537227,
        -0.22799738412039017,
        -0.24301719196304727,
        -0.2556190027765329,
        -0.26609211318279086,
        -0.2747186014305057,
        -0.28172568101465995,
        -0.28729535791229105,
        -0.2915478486791679,
        -0.2945709937436728,
        -0.296413484191317,
        -0.2971150588856563,
        -0.29669781983540944,
        -0.2951911217294112,
        -0.29261955053212807,
        -0.28902303280304936,
        -0.28444308921466394,
        -0.2789394756001483,
        -0.27257575543616414,
        -0.265433214162346,
        -0.25759625723925716,
        -0.24916388751242266,
        -0.24023520477088478,
        -0.2309189826009618,
        -0.22131968338132796,
        -0.21154566113242898,
        -0.20169627821572073,
        -0.19186949166337075,
        -0.18215046937183413,
        -0.17261903738801693,
        -0.16334014836451005,
        -0.15437145562549529,
        -0.14575549060298437,
        -0.13752735246031736,
        -0.129708410879562,
        -0.12231385004133925,
        -0.11534744471223006,
        -0.10880875232710553,
        -0.10268864318719147,
        -0.09697586325021881,
        -0.0916530056323946,
        -0.08670238544911066,
        -0.08210231526216318,
        -0.07783220592675061,
        -0.07386903578076388,
        -0.07019180119784488,
        -0.0667781927169572,
        -0.0636083732195006,
        -0.06066185333646177,
        -0.057920828962318614,
        -0.05536725426386653,
        -0.05298565348457423,
        -0.05076048931299,
        -0.048678704789695305,
        -0.04672721904292082,
        -0.0448951026269647,
        -0.043171465609638325,
        -0.041547395646570506,
        -0.04001387241883198,
        -0.038563549120568266,
        -0.037189081777502755,
        -0.03588456528779716,
        -0.03464387750890224,
        -0.03346220363024489,
        -0.032334653300671014,
        -0.03125730398369614,
        -0.030225996131722364,
        -0.029237622842749698,
        -0.028288880971118355,
        -0.027377090786115672,
        -0.026499427324288755,
        -0.02565388944324494,
        -0.0248381326249832,
        -0.02405026953635688,
        -0.02328840554481307,
        -0.02255119241552991,
        -0.02183683437042836,
        -0.021144009972300305,
        -0.020471459985939612,
        -0.019818139298447553,
        -0.019182598975101293,
        -0.018563977638479237,
        -0.01796137595794016,
        -0.01737382546409256,
        -0.01680018771783805,
        -0.016239962819457356,
        -0.015692341248641873,
        -0.015156363486753534,
        -0.014631248042655266,
        -0.014116676563668069,
        -0.013611730356138375,
        -0.013115553265183138,
        -0.012627715883650676,
        -0.012147832273305147,
        -0.011674833574925672,
        -0.011208138099218997,
        -0.010747517633452204,
        -0.010292296923689454,
        -0.009841414980486655,
        -0.009394654989152438,
        -0.00895169826650764,
        -0.00851153564523568,
        -0.008073374323481767,
        -0.007637247467073746,
        -0.007202446839674014,
        -0.006767830733156139,
        -0.006333057925443578,
        -0.0058980725922611645,
        -0.005461677212270642,
        -0.005022960844359561,
        -0.004581948380291835,
        -0.004138111037626457,
        -0.0036899720439094942,
        -0.003237149485605446,
        -0.002779653564518672,
        -0.0023163034343748946,
        -0.0018457989595135093,
        -0.0013682699515063736,
        -0.0008832285684624216,
        -0.0003890523010935097,
        0.00011496398735710285,
        0.0006285583678290854,
        0.0011529940750228502,
        0.00168979414253851,
        0.002238972986496571,
        0.0028006970138170733,
        0.003376817036756559,
        0.003968189104109982,
        0.004574481815309712,
        0.005196637190582881,
        0.00583649181201847,
        0.006493989160032015,
        0.0071690341121078156,
        0.007863191358537275,
        0.00857757823584442,
        0.009311477979328703,
        0.01006542606735729,
        0.010840976640769657,
        0.011638155198078438,
        0.012456115129240525,
        0.013295932703966657,
        0.01415839490493296,
        0.015042580678587788,
        0.015947938427079898,
        0.016875522329160515,
        0.017824949250618793,
        0.01879484084471831,
        0.019784938259758824,
        0.020795672035776196,
        0.021825620560988128,
        0.022873384026455418,
        0.023938665003687035,
        0.025021066383622732,
        0.02611859407811913,
        0.027229928423630503,
        0.028354519460201327,
        0.029491431168928137,
        0.030638420828536028,
        0.03179423885422744,
        0.0329583119739674,
        0.03412952845786347,
        0.035305440001161474,
        0.03648516671117979,
        0.03766862238657372,
        0.03885445239555728,
        0.04004012245218887,
        0.04122594084705093,
        0.042412382101934105,
        0.04359740930415635,
        0.044779191285084986,
        0.04596000365328666,
        0.04714002432228101,
        0.048316469382100095,
        0.04948975521375464,
        0.05066383773279111,
        0.051837191560986005,
        0.05300756450138793,
        0.054178907227808874,
        0.05535495918760359,
        0.05653197963441543,
        0.05771078687300847,
        0.05889840464116688,
        0.06009569820539998,
        0.06129845888933135,
        0.06251284403673905,
        0.06374599575256804,
        0.06499465727595244,
        0.06625797961142049,
        0.06754718752489886,
        0.06886536613502749,
        0.07020716927378307,
        0.07157875360025068,
        0.07299244824550019,
        0.07444476840832223,
        0.07593338008982861,
        0.07747157657142754,
        0.07906662819230831,
        0.08071019961994619,
        0.08240794164650966,
        0.08417510922226787,
        0.0860092366065916,
        0.08790285375335218,
        0.08986998141541326,
        0.09191899677912467,
        0.09403806743300536,
        0.09622649869657439,
        0.09850010026961786,
        0.1008529085970423,
        0.10326965215928814,
        0.10575753484594412,
        0.10832322195790765,
        0.11094596519740124,
        0.11361524707102423,
        0.11634042409381232,
        0.11911110818538914,
        0.12190054211573155,
        0.12470823604627532,
        0.1275367753765653,
        0.13036122740620049,
        0.13316313548798284,
        0.13595150894437016,
        0.13871827622289953,
        0.1414394056256087,
        0.14411878665745656,
        0.14677421904443708,
        0.14940046728099482,
        0.1520059258788788,
        0.15463993522765968,
        0.15735762838464373,
        0.1602213415466801,
        0.1633588491632222,
        0.16696843534284977,
        0.17130463153603137,
        0.17674011347082869,
        0.18383666330424442,
        0.19336197520683784,
        0.20634580322492138,
        0.22419394833276088,
        0.24873524124659205,
        0.2822001926148334,
        0.3271662406093984,
        0.38635052863852265,
        0.46212812622186084,
        0.5558860841443849,
        0.6673060658448836,
        0.7937638660349012,
        0.9301514280144382,
        0.7445976124590687
    ],
    "uz(z=y=0)":[
        0.0009008235109443395,
        0.019729213288402585,
        0.05795495523508316,
        0.09341574308385873,
        0.12537495318995612,
        0.15302902962316786,
        0.17578182877837692,
        0.19337121727978948,
        0.20600651055401886,
        0.21429066540563493,
        0.21906999274339892,
        0.22122987667702124,
        0.22159451869516716,
        0.22081571370718997,
        0.21934741318644116,
        0.21747395071543937,
        0.21537743312136012,
        0.2131451644264137,
        0.21080533254072498,
        0.20836896723966306,
        0.20584471456748488,
        0.20321799454452577,
        0.20047324253279217,
        0.1976123933667647,
        0.19463587506986715,
        0.19153111537574097,
        0.18829964585012332,
        0.18495756536258076,
        0.18150809307728566,
        0.1779516921412639,
        0.17430844971948736,
        0.1706001307207997,
        0.16683132361479983,
        0.1630163637263577,
        0.1591844622187642,
        0.15535242295780088,
        0.15152532104431138,
        0.14772644382070535,
        0.14398074519252121,
        0.1402936086332015,
        0.13667101248917882,
        0.1331368756870781,
        0.12970184780551672,
        0.12636117859484144,
        0.12312299738413204,
        0.12000394144270271,
        0.11699857680148687,
        0.11409933530251394,
        0.11131633583544989,
        0.10865413024852817,
        0.10609720511757914,
        0.10364268787883447,
        0.10129948516898056,
        0.09905977342657665,
        0.09690745326473733,
        0.09484697138895433,
        0.09288118446128542,
        0.09099436365243684,
        0.08917767215151932,
        0.08743954387989726,
        0.08577385403542101,
        0.0841644969671414,
        0.08261245620147346,
        0.08112376431352696,
        0.07968493667017588,
        0.07828651640818769,
        0.07693596158594258,
        0.07563199594263238,
        0.07435949943631551,
        0.0731186116969217,
        0.07191665073047362,
        0.07074478401918761,
        0.06959281404539493,
        0.06846805244070919,
        0.06737203403721798,
        0.06629275867642079,
        0.06522849897968457,
        0.06418781453132398,
        0.06316504572851195,
        0.062151065735297696,
        0.06115131837109941,
        0.06016998233919628,
        0.05919737988275167,
        0.05823116363202206,
        0.05727905862203572,
        0.05633875842521721,
        0.055401820778397906,
        0.05447237356304132,
        0.053555245138506326,
        0.0526437371603175,
        0.051734526690648444,
        0.05083446675944057,
        0.04994304905297743,
        0.04905351139205957,
        0.04816805562814127,
        0.047291820526930456,
        0.046420152849389,
        0.0455497861914021,
        0.04468575376673627,
        0.04382905751122788,
        0.04297424765856467,
        0.04212236818506206,
        0.04127770762752635,
        0.04043768263656884,
        0.03959904229229932,
        0.03876534377134482,
        0.03793797897746151,
        0.03711321323420827,
        0.036290918488034535,
        0.03547448968143793,
        0.03466258014416968,
        0.03385261769024862,
        0.0330464593015659,
        0.03224565681897944,
        0.03144778174624221,
        0.030652214900264558,
        0.029860959296391796,
        0.029073754936345418,
        0.028288667965219585,
        0.027506322716635143,
        0.02672778746377642,
        0.025952055499996286,
        0.025178130820934504,
        0.024406787315979332,
        0.02363829151054978,
        0.02287173156385734,
        0.022106531551999386,
        0.02134322217586485,
        0.02058191551786596,
        0.01982173230474697,
        0.019062039379398796,
        0.018303557978708078,
        0.01754637084291603,
        0.016789089851721107,
        0.016031367011934763,
        0.015274520153322113,
        0.014517887693027984,
        0.013759589163622675,
        0.013000467017393895,
        0.012241873751989716,
        0.011481637486872602,
        0.010718512279320051,
        0.009954847314653556,
        0.009190535075835948,
        0.008422299064787888,
        0.007651066493512239,
        0.006879458818992241,
        0.006104751646182454,
        0.005324527966317325,
        0.0045422462201413286,
        0.00375841134593573,
        0.002968403432859571,
        0.0021729777678025065,
        0.0013762250172057165,
        0.0005748478623407536,
        -0.00023480752200354699,
        -0.0010483066852429253,
        -0.0018643130813591658,
        -0.002688934859833709,
        -0.0035216502471388804,
        -0.004356917789511738,
        -0.0051984738411227195,
        -0.006051411885529824,
        -0.006910310828125684,
        -0.007772992657313055,
        -0.008647016800143676,
        -0.009532263881057627,
        -0.010421696882168702,
        -0.011319497811730004,
        -0.012232199945534402,
        -0.013153523028749416,
        -0.014080420625652908,
        -0.015021885212104296,
        -0.015978222618266785,
        -0.016941032451900564,
        -0.01791490665382912,
        -0.0189077346037288,
        -0.01991249931234796,
        -0.02092540176325442,
        -0.02195674741607559,
        -0.023007192742337215,
        -0.02406725564616242,
        -0.025141906841393027,
        -0.02624020741171814,
        -0.02735448728630732,
        -0.028480557699242286,
        -0.029629731615581387,
        -0.030802970411016112,
        -0.03199001551200179,
        -0.03319644353860699,
        -0.034431996544214395,
        -0.035688730491484216,
        -0.036962426893119904,
        -0.03826538890631501,
        -0.039598590084907015,
        -0.040951927268127346,
        -0.04233174721054397,
        -0.04374853482787338,
        -0.04519448261653507,
        -0.046666747016065165,
        -0.04817876722426672,
        -0.04973253578965842,
        -0.05131970078811676,
        -0.05294953424574307,
        -0.054634562381507525,
        -0.05637049481246371,
        -0.058159663386000524,
        -0.060021272825842804,
        -0.061963535471482555,
        -0.0639882528467995,
        -0.0661167166689555,
        -0.06837514206893998,
        -0.07077715827335969,
        -0.07334919884214997,
        -0.07613758637577828,
        -0.07918363929059735,
        -0.08253129693311191,
        -0.08625191536552006,
        -0.09042813080737747,
        -0.09514116708642346,
        -0.100495768000169,
        -0.1066229241029459,
        -0.1136547124658944,
        -0.12173206529866165,
        -0.13102095059345292,
        -0.1416866588788423,
        -0.15387637196372655,
        -0.16773056976683692,
        -0.18336691999485732,
        -0.20083997967582895,
        -0.2201370490839879,
        -0.24116990475507324,
        -0.26373693422693756,
        -0.2875000285125931,
        -0.31199399584831555,
        -0.3366089135617662,
        -0.36058175269449955,
        -0.38301878971545616,
        -0.40293488249335796,
        -0.41927757257508563,
        -0.43099432593160203,
        -0.4371116810468984,
        -0.43682125637525343,
        -0.42954195011900914,
        -0.4150047626506689,
        -0.39328908004801083,
        -0.36483427098080135,
        -0.3303939171363022,
        -0.29100609687795925,
        -0.24789423723119605,
        -0.20238176151773252,
        -0.15578428724179444,
        -0.10935607388331696,
        -0.06415618221996888,
        -0.020985989688968573,
        0.00033066165529801577
    ]
}

==> data/ldc_Re3200/profiles_0846660.json <==
{
    "ux(x=y=0)":[
        0.252562432140415,
        -0.012184088421143427,
        -0.03604432181066561,
        -0.05861033617787541,
        -0.07959357539441356,
        -0.09882768285502,
        -0.11621720538690972,
        -0.13177324073226326,
        -0.14553704813339854,
        -0.15760791727426854,
        -0.1680789500748193,
        -0.1770723707564955,
        -0.18469245191457048,
        -0.1910636663626062,
        -0.1962935668882716,
        -0.20050711989200354,
        -0.20381404157940147,
        -0.20633716854452483,
        -0.20818294549625946,
        -0.20946491459039857,
        -0.21027786439543017,
        -0.2107182402134171,
        -0.21086225368193706,
        -0.21078431235958628,
        -0.21053957081200644,
        -0.21018296591072183,
        -0.20976010653152957,
        -0.20933425871069064,
        -0.20899132900812967,
        -0.20886976323268697,
        -0.2091476665626103,
        -0.21001260407950784,
        -0.21156074023294832,
        -0.2136919503141452,
        -0.21602166125953756,
        -0.2179086753379265,
        -0.2185821672035263,
        -0.21735284812159592,
        -0.21379081184581586,
        -0.2078263497141192,
        -0.19972540877391914,
        -0.18999446491771826,
        -0.1792424992332761,
        -0.1680680249664495,
        -0.15697458757757837,
        -0.14633872569053402,
        -0.13640258130696645,
        -0.1272958208091915,
        -0.11905822762298263,
        -0.11167068374026487,
        -0.10507497551538461,
        -0.0991950619323139,
        -0.09394642966919446,
        -0.08924715836309645,
        -0.08501969255707255,
        -0.08119577894472861,
        -0.07771466499872752,
        -0.07452536018435742,
        -0.07158365697165718,
        -0.06885336355320539,
        -0.0663033599976097,
        -0.06390863912217001,
        -0.06164760285293951,
        -0.05950305628592202,
        -0.05746003652934336,
        -0.05550681314195792,
        -0.053632917627998836,
        -0.05183021453541638,
        -0.050091379700231094,
        -0.04841079150095114,
        -0.046783116377963674,
        -0.045204372966081076,
        -0.043670766364372074,
        -0.04217940343346002,
        -0.040727323771340786,
        -0.039312464161552596,
        -0.037932638951910645,
        -0.036586142340486606,
        -0.03527116191305384,
        -0.03398651984588393,
        -0.03273072236522803,
        -0.03150258939600629,
        -0.03030092295969772,
        -0.0291249161115923,
        -0.027973339213162706,
        -0.02684530842277744,
        -0.025739983905385972,
        -0.024656637756344947,
        -0.023594161192679576,
        -0.022551922465500376,
        -0.021529249832332415,
        -0.020525343409633544,
        -0.0195392456290098,
        -0.01857055268944665,
        -0.017618571143594264,
        -0.016682419504168277,
        -0.01576139695837772,
        -0.01485521388075179,
        -0.013963011433123267,
        -0.013083960420473896,
        -0.012217662903777864,
        -0.011363741030538317,
        -0.010521160492370042,
        -0.009689346938040567,
        -0.008868094755604848,
        -0.008056740196170909,
        -0.007254251044738235,
        -0.006460427684229278,
        -0.005674988791398236,
        -0.004896949443784732,
        -0.004125561039870797,
        -0.0033609065213168273,
        -0.0026023357487992204,
        -0.001848753787437141,
        -0.001099903489423032,
        -0.0003558179469320901,
        0.00038462244031302225,
        0.0011222387718647733,
        0.0018568667465049074,
        0.002588917095097574,
        0.003319760097168105,
        0.004049619990364387,
        0.004778299152963367,
        0.005506843617432078,
        0.0062363936765158804,
        0.006966586632020805,
        0.007697704200515193,
        0.008431213570676551,
        0.009167582235140035,
        0.009906268945333089,
        0.010648344075796845,
        0.011395133301909163,
        0.012146343392392527,
        0.012901876576136161,
        0.013663417108701946,
        0.014431568915291331,
        0.015205685122932097,
        0.015986525621924527,
        0.016775782541480405,
        0.017573127686818228,
        0.018378247689832938,
        0.019192651071069246,
        0.020017342248218703,
        0.02085141294454167,
        0.02169538284893428,
        0.02255089343133835,
        0.02341794545790794,
        0.024295714023137883,
        0.025185522861801247,
        0.026088401867703944,
        0.02700359300857425,
        0.027930879100323987,
        0.028871822591620872,
        0.02982645978436393,
        0.030793848614359683,
        0.03177438238507372,
        0.032769203463315834,
        0.033777492371100865,
        0.034798554276618786,
        0.035832956306458726,
        0.03688111631905827,
        0.03794176465620912,
        0.03901442513113963,
        0.040099441869365655,
        0.04119665379566145,
        0.04230450790532817,
        0.043422519489855566,
        0.04455083438670877,
        0.04568889269615147,
        0.046834683784238156,
        0.04798780241245698,
        0.049148527951796084,
        0.05031564156561338,
        0.05148661382738299,
        0.05266181620927794,
        0.053841603638603776,
        0.0550235213067624,
        0.056205265018638144,
        0.05738874567191776,
        0.05857345529972869,
        0.059755634773396335,
        0.06093486017643354,
        0.06211432065718857,
        0.06329122526860478,
        0.06446195777565743,
        0.06562943428415301,
        0.06679622060186385,
        0.06795683050834017,
        0.06911061261693387,
        0.07026344820470257,
        0.07141459712008055,
        0.07255786925178363,
        0.07369809283133395,
        0.07484108907513877,
        0.07598162908514439,
        0.07711698302848899,
        0.07825725136251574,
        0.079403902657185,
        0.0805495197138962,
        0.08169877229966781,
        0.0828629754109712,
        0.08403681063196958,
        0.08521624130424109,
        0.08641363678411484,
        0.08763536055871844,
        0.08887149498754819,
        0.09012691937819534,
        0.09141669380388044,
        0.09273796505755208,
        0.0940827655917295,
        0.09546585267828257,
        0.09689654791755871,
        0.09836403413402815,
        0.09986910589165131,
        0.10143033087185689,
        0.10304445196967378,
        0.10469947065466156,
        0.10640648001428758,
        0.10817704222879827,
        0.10999505727729342,
        0.11185545478172751,
        0.11377319172266576,
        0.11574408435720109,
        0.11774697290172906,
        0.11978760790012914,
        0.12187424588399978,
        0.12398803572977336,
        0.12611573030099235,
        0.12827236193132271,
        0.13045527105655652,
        0.13264720770781407,
        0.13485891283551577,
        0.13711782958349364,
        0.13942985821742201,
        0.14181950180890757,
        0.14435591289626976,
        0.14712198535657164,
        0.15021420824867868,
        0.15380539284409925,
        0.15814667930136628,
        0.16355633883083243,
        0.1704740812528135,
        0.1795290472275274,
        0.1915380976388608,
        0.2075452898331712,
        0.22889847674862474,
        0.25726335158886543,
        0.29455956153750135,
        0.34289741866928203,
        0.4044007040750574,
        0.48084969788279275,
        0.5732244387492568,
        0.6811958974619421,
        0.8026086957115707,
        0.9331537058074781,
        0.7447633068956584
    ],
    "uz(z=y=0)":[
        0.0006234484716011687,
        0.013548887440764715,
        0.04000956055764505,
        0.06511892101580408,
        0.08860322690633363,
        0.11015768042474404,
        0.12950577960280707,
        0.14638496876863166,
        0.16063810799010758,
        0.1722186108708925,
        0.18119391824339878,
        0.18771523656917166,
        0.1920483749232846,
        0.19451311657844772,
        0.19544597906756656,
        0.19517360904181696,
        0.19402166162397913,
        0.1922594099673928,
        0.1900999477793852,
        0.18771551037613263,
        0.18524804214155202,
        0.1827790433485289,
        0.18036114564922692,
        0.1780373449364083,
        0.17583219092051328,
        0.17373776869771362,
        0.17175189664657614,
        0.1698766694827523,
        0.16809749057431292,
        0.16638926176982485,
        0.16474683688950598,
        0.16316260503493735,
        0.16161248896424818,
        0.16007929571055182,
        0.1585637474985414,
        0.15705255435431523,
        0.15552374436674338,
        0.15397334531535756,
        0.15240305077993468,
        0.15079526036315308,
        0.14913734410899818,
        0.14743549052110363,
        0.1456867675570663,
        0.14387427598336258,
        0.14199826083004505,
        0.14006824587094677,
        0.13807554945468836,
        0.13601094708369327,
        0.1338859775104877,
        0.1317069908203025,
        0.12946367656201113,
        0.1271592995080505,
        0.12481063034383419,
        0.12241796036580886,
        0.11997596971395894,
        0.11749976784595637,
        0.11500367620005889,
        0.11248362787775136,
        0.10994396395939258,
        0.10740520887343383,
        0.10487365079671537,
        0.10234546483960931,
        0.09983413986269911,
        0.09735660633152216,
        0.09491034977812113,
        0.09249619439227362,
        0.09013117834989545,
        0.0878220244901971,
        0.08556152434159396,
        0.08335659466058282,
        0.08122034184955858,
        0.07914852841423257,
        0.07713536990767358,
        0.07519134601913272,
        0.07332038862147193,
        0.07151217244554689,
        0.06976643014539036,
        0.0680921230478422,
        0.0664836390004458,
        0.06493153945228879,
        0.06344074584628454,
        0.062014186512351535,
        0.06064095873156557,
        0.05931731884011673,
        0.058049408332140444,
        0.056832962163925804,
        0.05565783660348886,
        0.054526320053269864,
        0.053441271864911724,
        0.052393955664697914,
        0.05137932157967838,
        0.0504023148041859,
        0.049460503573776356,
        0.048545335254424525,
        0.0476574405030155,
        0.046800186850187414,
        0.045967281637218436,
        0.0451540087166099,
        0.04436402483940748,
        0.04359681781289931,
        0.04284566397980364,
        0.04211045448805748,
        0.041394302240825465,
        0.040693426774778184,
        0.040003631154770576,
        0.039327539264908694,
        0.038665583020934154,
        0.03801313729432783,
        0.037369363519432486,
        0.03673689691724572,
        0.03611364935280436,
        0.03549639562031449,
        0.034886440129280216,
        0.034284733222311986,
        0.033688286059149884,
        0.03309598386339748,
        0.03250940097947292,
        0.031927808620688454,
        0.03134882845015552,
        0.03077270339809966,
        0.030200178863194045,
        0.02962985424720543,
        0.029060359737653276,
        0.02849219549504918,
        0.027925364544719035,
        0.027358575747866248,
        0.026790955898797708,
        0.026222852266426292,
        0.025654095333403397,
        0.025083431739461776,
        0.024510037390755343,
        0.023934471482089197,
        0.02335646198323255,
        0.022774308239615203,
        0.02218756647920866,
        0.02159731466702922,
        0.021002491053115524,
        0.020401032192598804,
        0.019793693246788556,
        0.019181458357281595,
        0.018561818837420335,
        0.01793347312089635,
        0.01729857601873657,
        0.016656587493301494,
        0.01600406512644496,
        0.015341907474868752,
        0.014672393306085442,
        0.013992458624616252,
        0.013299698292479812,
        0.012597442284430334,
        0.011885804179593763,
        0.011160053717011599,
        0.010421022647802994,
        0.00967254236954329,
        0.00891106664692062,
        0.00813306198313669,
        0.007342967197316146,
        0.006541850679795158,
        0.005723636396896666,
        0.004889059740593113,
        0.004043568221338563,
        0.0031833427227860355,
        0.0023035721726507906,
        0.0014098316156098544,
        0.0005042317261328954,
        -0.00042058225703484753,
        -0.0013641331155640317,
        -0.002319316659626731,
        -0.0032901893502202875,
        -0.004282881754132786,
        -0.0052908443673111314,
        -0.006310933924305093,
        -0.007351785696112756,
        -0.008413314911613833,
        -0.009486953059180977,
        -0.010577042167895352,
        -0.011691031290764115,
        -0.012821671295066148,
        -0.01396497522937429,
        -0.015130871891148394,
        -0.016319706198897978,
        -0.017521885631470304,
        -0.01874207970102932,
        -0.019989027701041037,
        -0.021254953942902496,
        -0.022535527721285056,
        -0.02384171066531358,
        -0.025174359419602804,
        -0.026523179757264745,
        -0.027893479420675618,
        -0.029294755144972054,
        -0.030719118901633688,
        -0.032162144642951716,
        -0.033635771223308096,
        -0.03514084586553032,
        -0.03666715604574162,
        -0.03822045532149605,
        -0.03981074358132736,
        -0.041429834877885645,
        -0.043074074089473884,
        -0.04475562823295001,
        -0.046475399120808364,
        -0.04822346665104251,
        -0.050006710411047386,
        -0.05183479665238416,
        -0.05370022505809732,
        -0.05560068025646655,
        -0.05754945221081983,
        -0.05954773127707958,
        -0.061588526153135016,
        -0.06368150343422312,
        -0.06583892160982639,
        -0.06805743563459367,
        -0.07034228916486177,
        -0.07271373759931132,
        -0.07518253743312284,
        -0.07775594926322073,
        -0.08046179902863115,
        -0.0833326956638461,
        -0.08639385831424756,
        -0.0896871865691806,
        -0.09327646988053631,
        -0.09722554342601648,
        -0.10160947336236749,
        -0.10653576224325842,
        -0.11212878593208264,
        -0.11852128286435777,
        -0.125876403633848,
        -0.1343853296213262,
        -0.14424033846418854,
        -0.15563750439679438,
        -0.16877508890929993,
        -0.18381324499873844,
        -0.20083487773089212,
        -0.21982794629670893,
        -0.24063080160557435,
        -0.2628690777608317,
        -0.2859228838412316,
        -0.3089163755993955,
        -0.33070446672997666,
        -0.3499278174426293,
        -0.3651197342572731,
        -0.37484697829250996,
        -0.3778522835962612,
        -0.3732283458841543,
        -0.3605359381923929,
        -0.33986622261355637,
        -0.3118178757452553,
        -0.2774518278930926,
        -0.23815327195407066,
        -0.19548571767931344,
        -0.15102853264219782,
        -0.10626891508316745,
        -0.06244086894235438,
        -0.02044347811515818,
        0.00015123863679182786
    ]
}

==> data/ldc_Re3200/profiles_0888993.json <==
{
    "ux(x=y=0)":[
        0.2522623784576295,
        -0.023276122925392072,
        -0.06948463603108032,
        -0.11452247052512761,
        -0.15722413040245703,
        -0.19606347621187298,
        -0.229593952193256,
        -0.2568072932981462,
        -0.277365681944587,
        -0.29161049853155485,
        -0.30039692830416914,
        -0.3048321206901372,
        -0.30602658995449844,
        -0.30493290824797614,
        -0.302274244260772,
        -0.2985556772217581,
        -0.29410089940141637,
        -0.2891106321863572,
        -0.283699773866726,
        -0.27793794341950306,
        -0.2718631223631173,
        -0.2655033853119404,
        -0.25887643322244663,
        -0.2520026262663243,
        -0.24489906236676012,
        -0.23758937511462191,
        -0.23009601810723668,
        -0.22244878064039753,
        -0.21467659421043647,
        -0.20681522103229522,
        -0.1988989903446368,
        -0.19096786417439382,
        -0.18305927641950304,
        -0.17521456196626758,
        -0.16747108096014846,
        -0.15986818302339947,
        -0.15243971047903832,
        -0.1452196028928507,
        -0.1382350269204009,
        -0.1315117991710392,
        -0.12506819435421382,
        -0.11892031215945115,
        -0.11307669680247422,
        -0.1075436501920783,
        -0.10232055299990492,
        -0.09740510518442581,
        -0.092789270648175,
        -0.08846427746484033,
        -0.08441697655586612,
        -0.08063452873049055,
        -0.07710107126391695,
        -0.07380194157050478,
        -0.07072051407949607,
        -0.06784201308592612,
        -0.06515051069881458,
        -0.0626322386954622,
        -0.06027273287321107,
        -0.05805983327888136,
        -0.055980963067700666,
        -0.054025708563353265,
        -0.05218334658829142,
        -0.05044522519297886,
        -0.04880237413406991,
        -0.04724759503417252,
        -0.0457734229489382,
        -0.04437401709910297,
        -0.04304313071333694,
        -0.04177589288550721,
        -0.04056714985662054,
        -0.03941292774248675,
        -0.0383087897731259,
        -0.037251401051818685,
        -0.036237119345756415,
        -0.035263110697847655,
        -0.034326121732650774,
        -0.033423823819596785,
        -0.032553522460586605,
        -0.03171307065923825,
        -0.03090004482608009,
        -0.030112775613073798,
        -0.029349139991808083,
        -0.028607453760289964,
        -0.027885927615431225,
        -0.02718329438680088,
        -0.02649777851408732,
        -0.025828089954920495,
        -0.02517292577329501,
        -0.02453121091003342,
        -0.023901438542860975,
        -0.023282708099824297,
        -0.022674027679987212,
        -0.022074379840346568,
        -0.021482562033213855,
        -0.020898026803908617,
        -0.020319889266354703,
        -0.01974717394454835,
        -0.01917906504112031,
        -0.018615227303111635,
        -0.01805472292437882,
        -0.017496734004581925,
        -0.01694084310841141,
        -0.016386702937604816,
        -0.01583329775023126,
        -0.015280140985539016,
        -0.01472707203279114,
        -0.014173522727266645,
        -0.013618556371729214,
        -0.013062105286348095,
        -0.012503980659121668,
        -0.01194335001038569,
        -0.011379607827231953,
        -0.010812989717390016,
        -0.010242981328322482,
        -0.009668680642012293,
        -0.009089990927331204,
        -0.008507112301378248,
        -0.00791910008006587,
        -0.007325339946499414,
        -0.006726156882802507,
        -0.006121326353173161,
        -0.005509675753085063,
        -0.0048911766713835925,
        -0.004266189676237739,
        -0.003633873484029393,
        -0.002993281562898246,
        -0.002344954417419028,
        -0.0016887851602059459,
        -0.0010235127098142899,
        -0.00034884020658031183,
        0.00033451887086486553,
        0.0010274509769823208,
        0.0017310992069967132,
        0.0024450180441745214,
        0.0031689297710144593,
        0.0039043483611754973,
        0.004651726713848228,
        0.005410260966076929,
        0.00618053268272305,
        0.0069641009452196465,
        0.007760494928142288,
        0.008569227815358276,
        0.009391664111099512,
        0.0102287056623081,
        0.011079274459080135,
        0.011943727296021566,
        0.01282361953395026,
        0.013718835090216486,
        0.01462835028361681,
        0.01555339221526744,
        0.016494939361872366,
        0.017452059657072964,
        0.018424369816843575,
        0.01941343604485661,
        0.02041921144785558,
        0.02144054702357678,
        0.022477800268542746,
        0.023532182870551553,
        0.024602715951416405,
        0.025688582959493576,
        0.026790500026164923,
        0.02790893114005506,
        0.02904242922248408,
        0.030190634181713884,
        0.03135417001648114,
        0.03253284350509122,
        0.03372507887354496,
        0.03493081003893077,
        0.03615045378492555,
        0.03738340933741453,
        0.03862798098020973,
        0.03988437525037958,
        0.04115302069372589,
        0.04243283787214492,
        0.04372197941995207,
        0.04502138068314081,
        0.046331452454622,
        0.047650229864660755,
        0.0489762480101903,
        0.05031172511479479,
        0.05165628138725594,
        0.053006971232672055,
        0.05436401023720607,
        0.055730618519533336,
        0.057104356172190215,
        0.05848245730155113,
        0.0598679976427047,
        0.06126346209849914,
        0.06266388265735308,
        0.06406908331935991,
        0.06548458920902105,
        0.06690962479274197,
        0.06833836145390795,
        0.0697754273247024,
        0.07122592628599167,
        0.07268456086681442,
        0.07414835684356752,
        0.075626481593988,
        0.07711942733779723,
        0.07861931390947181,
        0.08012962661049945,
        0.08166011905296354,
        0.08320409968218052,
        0.08475624791260206,
        0.08632675042400557,
        0.08791988712757746,
        0.08952370310644596,
        0.09114083185783271,
        0.09278340380643636,
        0.09444609860030423,
        0.09611825223709436,
        0.09781183985368731,
        0.09953310937741804,
        0.10126888329511202,
        0.1030172940867868,
        0.1047946866071421,
        0.10659567835642648,
        0.10840718519620447,
        0.11023912487607151,
        0.11210303385121866,
        0.11398318961328033,
        0.1158763706595576,
        0.11779955089841615,
        0.1197523435977042,
        0.12171783068528177,
        0.12370776523025777,
        0.12573653039264301,
        0.12779344693080036,
        0.1298733810531722,
        0.13200118301593705,
        0.13418359332823387,
        0.13641459336610706,
        0.1387150927849719,
        0.14112422100544253,
        0.14365831888662983,
        0.14635392391461588,
        0.14929033430692396,
        0.15256254555768306,
        0.15627757348444798,
        0.16062100926724424,
        0.1658548230121827,
        0.17231085734375187,
        0.18043887440233633,
        0.1908763990828217,
        0.204436188520611,
        0.22214230410247868,
        0.2452847118690772,
        0.27542072992304695,
        0.3142860185159376,
        0.3637294503598301,
        0.42553924881409044,
        0.50114887630511,
        0.591261402442228,
        0.6954627351152182,
        0.8117674685658371,
        0.9363070586942267,
        0.7446632115023604
    ],
    "uz(z=y=0)":[
        0.0005082569023621883,
        0.009316694924554827,
        0.027400047437380372,
        0.04428697220156382,
        0.05990256429391335,
        0.07424477861321443,
        0.08732661706597912,
        0.09917734392543556,
        0.10983810840988228,
        0.11939225130807125,
        0.1279050020796899,
        0.13544190652990235,
        0.14207874079109611,
        0.14790529031380797,
        0.15298127229244682,
        0.1573729045839773,
        0.16115643433377652,
        0.1644026485784933,
        0.16715765072112374,
        0.16948463934708138,
        0.17144959888720027,
        0.17310369503569112,
        0.17449123020650317,
        0.1756825729680008,
        0.17674570811964313,
        0.17774341573609576,
        0.17875604277627402,
        0.17988787408226792,
        0.18122602807178373,
        0.18284389753164404,
        0.18480430441333023,
        0.18712709096464689,
        0.18975214308596164,
        0.19256247888810768,
        0.19539065177343815,
        0.19800972128597746,
        0.20015841592590963,
        0.20159953766271776,
        0.2021285404625054,
        0.20157719683235553,
        0.19984651382803673,
        0.19692648580032848,
        0.1928634024781957,
        0.18775184451227817,
        0.181747308692364,
        0.17504469490580235,
        0.1678345448783792,
        0.16030785913028753,
        0.15266068057236237,
        0.14506181969545962,
        0.1376346771044863,
        0.1304858049063821,
        0.1237038276506957,
        0.11733427474264364,
        0.11139228080767737,
        0.10589422863992895,
        0.10084069510222722,
        0.09620341680519093,
        0.09195407242651597,
        0.08807700811821846,
        0.08454044070272396,
        0.08130179446324198,
        0.07833618107799037,
        0.07562521678900547,
        0.07313313666351083,
        0.07082963522571284,
        0.06870370683736607,
        0.06673788456205786,
        0.06490274808452177,
        0.06318546619132183,
        0.06158261201270662,
        0.060076064342999384,
        0.05864735744453229,
        0.0572965597450051,
        0.05601955813665099,
        0.05479922571811585,
        0.053629251996177636,
        0.05251444212789138,
        0.05144627153086683,
        0.05041270172966297,
        0.04941672255690302,
        0.0484606567469007,
        0.04753327141305489,
        0.04663046845530096,
        0.04575871211892112,
        0.04491472209718652,
        0.04408904762908071,
        0.04328471677819162,
        0.04250589819757465,
        0.041745229858107816,
        0.040998618506803655,
        0.04027219537677372,
        0.039565017008114524,
        0.03886972360548686,
        0.03818788815242057,
        0.037524119444824484,
        0.03687335766529082,
        0.03623175346501131,
        0.03560380975000906,
        0.03499006663779679,
        0.034384642563892946,
        0.03378802818247316,
        0.03320404171534046,
        0.0326296565571159,
        0.0320611834633739,
        0.031501668450255926,
        0.030952073723989247,
        0.030408246344550287,
        0.029869640175535322,
        0.0293391874503334,
        0.02881516232395929,
        0.028294617927359888,
        0.027779027513204237,
        0.027269545244452843,
        0.026763430907254776,
        0.026259737592268743,
        0.025760134147770834,
        0.02526404829565108,
        0.024769298114656405,
        0.024276224776894766,
        0.023785634505091243,
        0.023296291559367858,
        0.022806994058801294,
        0.022318288206069115,
        0.021830259226790206,
        0.021341816268478996,
        0.020852209894714566,
        0.020361814855216494,
        0.019870613876625958,
        0.019377563319250307,
        0.018881905074283552,
        0.018384264614693027,
        0.017884593631520028,
        0.017381354520205287,
        0.016874138105314785,
        0.016364171016865128,
        0.015850628842363296,
        0.015331531187331262,
        0.014807693793094734,
        0.014280316944094075,
        0.013747063280714313,
        0.013206655247285563,
        0.012661371280206953,
        0.01211087772334723,
        0.011551793368232836,
        0.01098503438820289,
        0.010413037267965861,
        0.009832842794672869,
        0.009242013438226403,
        0.008643916228877505,
        0.008038767969701115,
        0.007421795242678759,
        0.006793750016999932,
        0.006158479713555009,
        0.005512396593199412,
        0.004851795238747032,
        0.004181005284848458,
        0.003501003388994143,
        0.0028054962907921653,
        0.0020949675208443244,
        0.0013746879038574013,
        0.000640571052679897,
        -0.00011254657569398608,
        -0.0008793973264823703,
        -0.0016581778812292214,
        -0.0024566801836214897,
        -0.003274844925831211,
        -0.004105949816001594,
        -0.004954514007573541,
        -0.005827197805092785,
        -0.0067178891757781216,
        -0.007623929870443106,
        -0.008554519322731392,
        -0.009510097752193173,
        -0.010482547902202209,
        -0.011476783477684615,
        -0.012500804018287525,
        -0.013547818840949778,
        -0.01461430865535992,
        -0.015710773043078465,
        -0.01683797691182071,
        -0.017986709597869983,
        -0.019162087719521294,
        -0.020373288526907986,
        -0.02161276633174824,
        -0.02287650781418476,
        -0.02417580369047186,
        -0.025511708194037065,
        -0.026873987370272915,
        -0.028268189945241096,
        -0.02970390373295836,
        -0.031173194572663713,
        -0.032671605544237314,
        -0.03421119530422976,
        -0.035792629868072905,
        -0.03740556384182071,
        -0.03905573901612465,
        -0.040753172669409324,
        -0.04248943321465762,
        -0.04426099102630636,
        -0.046080230379357025,
        -0.047948288411608427,
        -0.049855545484693016,
        -0.05180987382722891,
        -0.05382196306146796,
        -0.05588571272066798,
        -0.05800081402408594,
        -0.060183517539792675,
        -0.06243818794246099,
        -0.06476218440158354,
        -0.0671706549057573,
        -0.06968256317688287,
        -0.07230201204722628,
        -0.07504371980369505,
        -0.07793860940450235,
        -0.08100938193296035,
        -0.08427615780196948,
        -0.08778133966670666,
        -0.09157179257455692,
        -0.09568681466569315,
        -0.10018105456580773,
        -0.10512907131421312,
        -0.1106001633307665,
        -0.11666959494080516,
        -0.12343683944014662,
        -0.13100827226690673,
        -0.1394854869865212,
        -0.14898828062910713,
        -0.1596493826586172,
        -0.17158950764996075,
        -0.184921766182804,
        -0.19975672631652458,
        -0.2161665721095039,
        -0.23415835222159934,
        -0.2536648862771491,
        -0.2745023267667145,
        -0.2963120897569215,
        -0.318532493897844,
        -0.340377682444606,
        -0.360811896934526,
        -0.37857870507963864,
        -0.39228809352753335,
        -0.4005374565352422,
        -0.4020561847434532,
        -0.39588773484775974,
        -0.38153563301952786,
        -0.3590453600977312,
        -0.3290021918151118,
        -0.29248296618154535,
        -0.25091485797201457,
        -0.205909284817046,
        -0.15909217697503455,
        -0.11198358518039843,
        -0.0658407909256099,
        -0.021571665876962895,
        7.879448134757637e-05
    ]
}

==> data/ldc_Re3200/profiles_0931326.json <==
{
    "ux(x=y=0)":[
        0.252621860940554,
        -0.008274852727887451,
        -0.02480288373693096,
        -0.040969274550447174,
        -0.05645281861399788,
        -0.07104116244796779,
        -0.08457262890274952,
        -0.09698849042579603,
        -0.10825049311802383,
        -0.11838477844084337,
        -0.1274077155804706,
        -0.1353747362159868,
        -0.14232167202067467,
        -0.14831500588728985,
        -0.1534037177108191,
        -0.15766490693704105,
        -0.16116137744366998,
        -0.16398019012623852,
        -0.16619451118196407,
        -0.1678958185059995,
        -0.16916023606070696,
        -0.1700761750755481,
        -0.17071550738960337,
        -0.17115781149377943,
        -0.17146605792447425,
        -0.17170807220882417,
        -0.17193590525054336,
        -0.17220462676716866,
        -0.17255472719466206,
        -0.17302846979893424,
        -0.17365460947918088,
        -0.1744625707165729,
        -0.1754692292225432,
        -0.17669110657274126,
        -0.17813279333470794,
        -0.1797976501762494,
        -0.18167798408055355,
        -0.18376500535825951,
        -0.1860419433669989,
        -0.1884954619009814,
        -0.1911121472024315,
        -0.19388787321020062,
        -0.19681668249338363,
        -0.19988016956326277,
        -0.20301142286357507,
        -0.20606470670557048,
        -0.20878594132302664,
        -0.21082300915255334,
        -0.21176637768800458,
        -0.21122967073556487,
        -0.208929312841078,
        -0.20475035649837608,
        -0.19876493159182465,
        -0.19121415449165222,
        -0.1824529684137231,
        -0.1728890665506609,
        -0.16292227929914055,
        -0.15290506553707411,
        -0.14311732124831666,
        -0.1337622996717698,
        -0.12497000542130643,
        -0.11681073795472509,
        -0.1093071620386378,
        -0.10244944654451903,
        -0.09620523000240988,
        -0.09053009858629527,
        -0.08537282559476429,
        -0.08068138753526541,
        -0.07640475351845424,
        -0.07249572834158247,
        -0.06891077528010538,
        -0.06561149684039128,
        -0.06256360727247968,
        -0.059737463939612816,
        -0.05710692420132421,
        -0.0546498513757694,
        -0.05234679974895281,
        -0.05018123446684403,
        -0.04813868399279285,
        -0.0462070652288792,
        -0.04437556840011747,
        -0.04263501879007485,
        -0.04097737757829516,
        -0.0393958891770013,
        -0.03788424095110069,
        -0.03643714217274132,
        -0.03504993016063771,
        -0.03371850542367125,
        -0.03243887414568827,
        -0.03120784248236653,
        -0.030022470865829744,
        -0.028879940529838943,
        -0.02777755402951573,
        -0.026713297128141193,
        -0.025685032825451065,
        -0.024690593870415695,
        -0.023728139927760437,
        -0.02279627672098088,
        -0.02189316914633181,
        -0.021017112229807875,
        -0.020166886140640633,
        -0.01934130409610423,
        -0.018538645343358934,
        -0.01775768984282728,
        -0.016997590429172763,
        -0.01625708026319783,
        -0.015534628642792954,
        -0.01482951780913896,
        -0.014140954215218339,
        -0.013467513840283786,
        -0.012808063690787807,
        -0.012162248222680192,
        -0.011529027892251062,
        -0.010906994243255213,
        -0.010295564750737795,
        -0.009694409486595446,
        -0.00910214117613022,
        -0.008517700236749894,
        -0.007940958941657777,
        -0.007371237626403285,
        -0.00680699534473087,
        -0.0062477946894960975,
        -0.005693584099164505,
        -0.005143151175596646,
        -0.004595229737904863,
        -0.004049971522468619,
        -0.003506915085205988,
        -0.0029645013561060795,
        -0.002422127120772774,
        -0.001880138292421831,
        -0.0013373616266772535,
        -0.0007923919502412644,
        -0.00024535308891932624,
        0.00030381002919437295,
        0.0008568469705423418,
        0.0014144904088809354,
        0.001976281974908744,
        0.0025430956269125054,
        0.0031167270471256932,
        0.003697049948790625,
        0.004283939372506825,
        0.004879039696409384,
        0.0054835634152372095,
        0.006096863528783652,
        0.0067196765726371885,
        0.007353893306979658,
        0.00799984411678576,
        0.008657022863513905,
        0.009327089781971167,
        0.0100114969731353,
        0.010709919589744413,
        0.011422581167093007,
        0.012151599690898256,
        0.012897593280532301,
        0.013660170830118504,
        0.014440407189441305,
        0.015240238123854786,
        0.016059535116442248,
        0.016898365628678108,
        0.017758292827180343,
        0.01864066739793208,
        0.019545020239169753,
        0.020471967671505834,
        0.021423074901089516,
        0.022399110704654782,
        0.0233995212848296,
        0.02442523466552323,
        0.025477579853848693,
        0.02655686461268767,
        0.027662353646606595,
        0.02879511011990805,
        0.029956270109458578,
        0.031145484706901656,
        0.03236164983303308,
        0.033606205255751705,
        0.03487991821501538,
        0.03618126039985618,
        0.03750908386455633,
        0.03886558085787989,
        0.04025031396830232,
        0.04166034818619036,
        0.043095601306073025,
        0.04455869851930226,
        0.04604672740284079,
        0.047556377439887755,
        0.049089767544054766,
        0.05064833648102082,
        0.0522262468624018,
        0.05382218862643059,
        0.055440243197917315,
        0.05707833888407419,
        0.05872943361345986,
        0.060396597710355056,
        0.06208334452559784,
        0.06378304577517292,
        0.06549133760827058,
        0.0672157809880286,
        0.0689555226464249,
        0.07070154487274269,
        0.07245610060141455,
        0.07422776825751097,
        0.07600910201736939,
        0.07779410549186606,
        0.07959233194726709,
        0.08140774764724594,
        0.08322848040287507,
        0.08505723232961743,
        0.08690650677970821,
        0.08877176431644754,
        0.09064335743875743,
        0.09253428291368958,
        0.0944523589489703,
        0.09638619815195106,
        0.09833578517726164,
        0.1003194364866221,
        0.10233432162538919,
        0.10436967974918608,
        0.10643777193803816,
        0.10855263268569065,
        0.11070128589184375,
        0.11288248476727823,
        0.11511529426921607,
        0.11740123069883038,
        0.11972488813005643,
        0.12209829590330994,
        0.12453622950718246,
        0.1270273094673207,
        0.1295646447158333,
        0.13216964730148203,
        0.13484534544223192,
        0.13757957631010007,
        0.14038553319768085,
        0.14329211215287996,
        0.1463041461491567,
        0.1494423194020271,
        0.15276737391853434,
        0.15635065594505038,
        0.16027125395394903,
        0.16467780836327997,
        0.16978819239708628,
        0.17587860180013012,
        0.1833339442320729,
        0.19271551889847588,
        0.20476076903695045,
        0.22043044999157368,
        0.24099568914701097,
        0.26807627907323434,
        0.30360872974912484,
        0.34981750721176863,
        0.40905055742140145,
        0.48340320053655794,
        0.5741726165009917,
        0.6812275925733654,
        0.8023727038201932,
        0.9330409796127118,
        0.7447674314921326
    ],
    "uz(z=y=0)":[
        0.0004723151053429211,
        0.008359889796825264,
        0.024632378631908744,
        0.03989946292051392,
        0.05407451613818663,
        0.06713091711549857,
        0.07905507822286609,
        0.08985386238563477,
        0.09955160453793316,
        0.10822247336233481,
        0.11592553565569907,
        0.12272365927146488,
        0.1286892309089833,
        0.1339098273272677,
        0.1384389273710417,
        0.14233627360282405,
        0.14566937774769256,
        0.1485010938576757,
        0.1508663051940871,
        0.15281873075071215,
        0.15441398600905862,
        0.15569237068284444,
        0.15668183367530156,
        0.15743375600490306,
        0.1579883595127278,
        0.1583694315899873,
        0.15860448813306335,
        0.15873738233787307,
        0.15878896020493916,
        0.1587729116589561,
        0.1587160158894145,
        0.15864612618885465,
        0.1585652171582763,
        0.15848224789027673,
        0.15841706374600645,
        0.15837572071171116,
        0.15834872649747042,
        0.15834779203674942,
        0.15839136336244722,
        0.15849216114642647,
        0.15868589343026077,
        0.1590592324494031,
        0.15972269284186696,
        0.16080767610901128,
        0.16247448592245625,
        0.16487195874525912,
        0.16806543221241346,
        0.17202169089294134,
        0.17660654695130673,
        0.18157262969490742,
        0.18659022626240493,
        0.1913346988746526,
        0.19553183420712145,
        0.19896671572936936,
        0.20150453907568744,
        0.2030978010313921,
        0.20373408729532494,
        0.20339886101982027,
        0.2020820065804106,
        0.19977584535778117,
        0.19645408650964358,
        0.19209658817049233,
        0.1867276987105811,
        0.18041344242188997,
        0.17324816491430423,
        0.16537548042127528,
        0.15698609401950378,
        0.1482786763002938,
        0.13944264773247658,
        0.13067001102710646,
        0.12213398513164378,
        0.11396088505147967,
        0.10624287342705897,
        0.09905526384623073,
        0.09243696469594283,
        0.08638863315733343,
        0.0809013746652799,
        0.07596133595803972,
        0.07153079713079569,
        0.06756272625714149,
        0.06402173484187779,
        0.06087073005623811,
        0.058060158357916246,
        0.055549764448328806,
        0.053312362424750404,
        0.05131408514188636,
        0.04951803853470364,
        0.0479028017769669,
        0.04645095751458637,
        0.0451362558828464,
        0.043938002603365806,
        0.04284788459900345,
        0.041852481119970246,
        0.04093355913802341,
        0.04008317401637312,
        0.03929779960580415,
        0.0385653554668845,
        0.037875799792214004,
        0.03722827630495639,
        0.036618807671430297,
        0.03603752838019436,
        0.03548139513419852,
        0.03495125441179699,
        0.03444155926887191,
        0.03394631952947421,
        0.03346659354604421,
        0.033001726071395794,
        0.03254612945029372,
        0.03209792899334508,
        0.03165898644866007,
        0.031226701412239533,
        0.030797291656410576,
        0.030371495215019067,
        0.029949924148198276,
        0.02952935255123986,
        0.029108351464899502,
        0.02868821984244246,
        0.028268120949448736,
        0.027845591350906376,
        0.027420714932321847,
        0.02699413515178278,
        0.026564482986018916,
        0.026130396546435442,
        0.025692305373781924,
        0.025250232441663165,
        0.024803020163356265,
        0.02434984065641498,
        0.023891027885344012,
        0.023426551021026434,
        0.022955347024317764,
        0.02247662753152395,
        0.021991016504264285,
        0.021498492866612463,
        0.020997532757416358,
        0.020487717970600696,
        0.019970314806883167,
        0.01944456865801474,
        0.018908520506973364,
        0.01836300022205658,
        0.017809311786748282,
        0.017245208368263196,
        0.016669426052519552,
        0.016084318846487318,
        0.0154897218512923,
        0.014882323442301133,
        0.014263073921091027,
        0.01363458707881326,
        0.012994089724241521,
        0.012339176972720214,
        0.011673339496310206,
        0.010997059966081038,
        0.010305700400000258,
        0.009600059717141446,
        0.00888425025659739,
        0.008154955082716813,
        0.00740853766637111,
        0.006649486641007845,
        0.005879151260585756,
        0.005091420043277809,
        0.004286859173014609,
        0.003471067588035708,
        0.0026403210988966254,
        0.0017895426460408743,
        0.000924224003681147,
        4.660606974790571e-05,
        -0.0008508560814401576,
        -0.0017679957241216661,
        -0.002697668923519543,
        -0.003643994223052301,
        -0.0046134760505869826,
        -0.005599725571289268,
        -0.006599553857816598,
        -0.007621893949931826,
        -0.008666963700200559,
        -0.00972616752665093,
        -0.010803941228673711,
        -0.011908087067131853,
        -0.013031377524975721,
        -0.014169749084312398,
        -0.015333344344857258,
        -0.016522623188500712,
        -0.01772774862950829,
        -0.01895340630241821,
        -0.020208428545434427,
        -0.021484764840422256,
        -0.022777783937180482,
        -0.02409849905470954,
        -0.025447467971028277,
        -0.026813886862826517,
        -0.02820287724955808,
        -0.029623776304275658,
        -0.03106800281382889,
        -0.0325307353677718,
        -0.034023780582541824,
        -0.035547466638164674,
        -0.03709087281629792,
        -0.03865972701679752,
        -0.04026378060905768,
        -0.04189424758581277,
        -0.04354731339963647,
        -0.045235543585903024,
        -0.04695961253391967,
        -0.04870969966552921,
        -0.050493585685793235,
        -0.0523219650326672,
        -0.054188015491320345,
        -0.05609140259211805,
        -0.058048080681020645,
        -0.060062053823300536,
        -0.06212993296726553,
        -0.06426716368923231,
        -0.06649245964348438,
        -0.06881037224026672,
        -0.07123665314654531,
        -0.07380524836352283,
        -0.07654249374631716,
        -0.07947553747458118,
        -0.08265689827450251,
        -0.08614868004134238,
        -0.09000998147426621,
        -0.09432370121651186,
        -0.09919979353956658,
        -0.10475259458723475,
        -0.11111049715867048,
        -0.11843614156277942,
        -0.12690337764622303,
        -0.13668473752108498,
        -0.14796579881731428,
        -0.16093417903507448,
        -0.17574026750914612,
        -0.19249477283511177,
        -0.21125736572620937,
        -0.2319947811892962,
        -0.254545204817134,
        -0.2786160899579109,
        -0.3037468221413498,
        -0.3292814746994894,
        -0.3543686488087106,
        -0.3779870387446778,
        -0.39895537047914426,
        -0.4160022553602127,
        -0.4278537827445443,
        -0.43334719384929177,
        -0.4315234311274897,
        -0.421757056893637,
        -0.4038288561290647,
        -0.37797778664039156,
        -0.34487296187294947,
        -0.30559486109312994,
        -0.2615186863711183,
        -0.21420498673686944,
        -0.16524236809707618,
        -0.11615206474672338,
        -0.06820380345163106,
        -0.02232135961267135,
        4.643517862839082e-05
    ]
}

==> data/ldc_Re3200/profiles_0973659.json <==
{
    "ux(x=y=0)":[
        0.2526687060302011,
        -0.009791133984988543,
        -0.02911149189265392,
        -0.047602987683268226,
        -0.0650057304354194,
        -0.08115555877012577,
        -0.0959281605290617,
        -0.10930623404292025,
        -0.1212885947420909,
        -0.13194178847069515,
        -0.14131563915454673,
        -0.14949889649740417,
        -0.156551996492295,
        -0.16256465987996022,
        -0.16760086501607865,
        -0.17175172759483806,
        -0.17508718176773438,
        -0.17770118447787064,
        -0.17966823515635238,
        -0.18108147646622935,
        -0.18201420677673333,
        -0.18255274556499337,
        -0.18276325501855165,
        -0.18272062643975373,
        -0.18248028164117075,
        -0.18210372869547325,
        -0.18163439239647322,
        -0.1811199711277611,
        -0.1805915472240309,
        -0.1800828934137733,
        -0.17961199713258572,
        -0.17919762293327435,
        -0.178843100446353,
        -0.17855114551881812,
        -0.17831194715873536,
        -0.17812223946316533,
        -0.17798651389785083,
        -0.17794973300554434,
        -0.17811076041826598,
        -0.17864285992038303,
        -0.17975922114765147,
        -0.18164671488727294,
        -0.1843455879034075,
        -0.1876527113088434,
        -0.19107621304033115,
        -0.19390687039783494,
        -0.19536635251238113,
        -0.19480008327526632,
        -0.19182049678070592,
        -0.18637639894426763,
        -0.17872135149325327,
        -0.1693281973214291,
        -0.15877163395169455,
        -0.147630089206034,
        -0.1364097623160434,
        -0.12551019063939248,
        -0.11521160466654824,
        -0.10568774510954664,
        -0.09702235549737633,
        -0.0892341742633505,
        -0.08229513135495069,
        -0.07614998500315448,
        -0.07072706379742313,
        -0.06594971339149612,
        -0.0617405184543893,
        -0.058026975251732595,
        -0.05474169588922597,
        -0.05182506756550719,
        -0.04922393034755917,
        -0.04689267873385968,
        -0.044791276764115436,
        -0.04288606820726775,
        -0.04114788411243672,
        -0.03955237131613607,
        -0.03807835175863435,
        -0.036708477883178846,
        -0.035427653475757145,
        -0.034223371387680813,
        -0.033084720925445524,
        -0.03200296072202589,
        -0.030970231359781296,
        -0.029980067218503624,
        -0.029026850912241123,
        -0.028106136594446184,
        -0.027213649321161153,
        -0.026346019410271416,
        -0.025500363714387953,
        -0.02467430614702895,
        -0.023865391328640417,
        -0.02307193953340848,
        -0.02229245723457336,
        -0.0215255250766748,
        -0.02076972667265162,
        -0.02002435917960965,
        -0.0192885449957983,
        -0.018561324860725037,
        -0.017842005755759574,
        -0.017130388020070657,
        -0.016425762786576516,
        -0.015727504238302294,
        -0.015035457549654756,
        -0.014349530750496052,
        -0.013669006912580665,
        -0.012993644633729791,
        -0.012323586531123035,
        -0.01165854472833963,
        -0.010997869624026305,
        -0.010341731868167928,
        -0.009690233771680731,
        -0.0090427923074849,
        -0.008399036659093865,
        -0.007759407211421715,
        -0.00712363804863031,
        -0.0064910135601896415,
        -0.005861604301814935,
        -0.005235771700137031,
        -0.004612757914550624,
        -0.003992056548649822,
        -0.0033740936657877794,
        -0.002758761086841422,
        -0.0021449995900006806,
        -0.0015328072076210967,
        -0.0009225918421148225,
        -0.00031358556652607243,
        0.0002951268622782816,
        0.0009030514656632526,
        0.0015102803585711451,
        0.0021180455260293852,
        0.0027267014251563353,
        0.0033356301337186026,
        0.003945712282035775,
        0.004558119023627651,
        0.00517254853019658,
        0.005788825423808921,
        0.0064084561114665485,
        0.00703200287330925,
        0.00765886285823363,
        0.008289676335124946,
        0.008926012092836449,
        0.009567605903868532,
        0.010214163426189537,
        0.01086703327038228,
        0.011527191726101574,
        0.01219383818208556,
        0.012867424266113677,
        0.01354943290965707,
        0.014239929570590408,
        0.014938146625914209,
        0.015645240519142182,
        0.016362129419123097,
        0.01708815204381829,
        0.017823022131568195,
        0.01856807319896446,
        0.01932328412683393,
        0.020087755125055222,
        0.020861667849613616,
        0.02164592686631146,
        0.022439675664153298,
        0.023242156040527623,
        0.024053625648435998,
        0.02487429405046848,
        0.02570284859272392,
        0.026538668758821955,
        0.02738176620242359,
        0.028231842528488784,
        0.029087337659606093,
        0.02994762888334817,
        0.030812593781319498,
        0.03168170580989534,
        0.03255310162091579,
        0.033426344760553485,
        0.034301635075227745,
        0.03517814274687444,
        0.03605376131419612,
        0.03692902023092073,
        0.03780458360856043,
        0.038678938733978555,
        0.03955049617549327,
        0.04042160331000066,
        0.04129269717754163,
        0.0421615559293182,
        0.0430286372334216,
        0.04389799132122948,
        0.044768554563060926,
        0.04563859683273729,
        0.04651191892157371,
        0.04739256424547113,
        0.04827740646171864,
        0.049167558160171966,
        0.050069770071832165,
        0.05098550846412353,
        0.05191106682645078,
        0.05285251816637462,
        0.05381676105041268,
        0.054801365740216205,
        0.05580555491322414,
        0.05684018389005627,
        0.0579083521013194,
        0.05900561555731054,
        0.06013770624449856,
        0.06131677956931053,
        0.0625399217946699,
        0.06380580035853127,
        0.06512728990123927,
        0.06651258729426478,
        0.06795495192557438,
        0.06946171571683459,
        0.07104899089286193,
        0.07271763345976172,
        0.07446364728929163,
        0.07630485953219558,
        0.07825371188805255,
        0.08030558459161313,
        0.08246642510241757,
        0.08475999427152844,
        0.08718931887323603,
        0.08975108634133176,
        0.09246305783667015,
        0.09534471898794349,
        0.09838833751546182,
        0.10159791220975181,
        0.10499426600154152,
        0.10857987997576826,
        0.11233724010240899,
        0.11627330365165656,
        0.12039105080025823,
        0.12466326718255366,
        0.12905899701692156,
        0.1335686601996368,
        0.13815347209882986,
        0.1427531973597915,
        0.14732362280469463,
        0.15183382825728137,
        0.1562274053430941,
        0.16047660804636016,
        0.1646122140499226,
        0.1687148825293232,
        0.17292276341044796,
        0.17751669387906702,
        0.18292145432644713,
        0.18970202355237878,
        0.19858405626421452,
        0.2104849363104618,
        0.22642698453967808,
        0.24749832782514156,
        0.2748191552997685,
        0.3094993243418388,
        0.3525523002539901,
        0.40492728785097093,
        0.46750196201659283,
        0.5410231883387643,
        0.6259486222576841,
        0.7221694880192994,
        0.8284853036035664,
        0.9419794564850983,
        0.7449668749672513
    ],
    "uz(z=y=0)":[
        0.0007536158926807862,
        0.01789859893832868,
        0.05290747073664598,
        0.085912073061975,
        0.11615794797668794,
        0.14278721383932133,
        0.16507836014926516,
        0.18269067782622403,
        0.19574606446160225,
        0.20481134982891053,
        0.2106610915307426,
        0.21412289472300175,
        0.21592224947208946,
        0.2166354564465534,
        0.21662479442206423,
        0.21612374950570146,
        0.21526254181001286,
        0.21411318665601398,
        0.21268213812085576,
        0.2109856105535271,
        0.20902763184911602,
        0.20680733768786508,
        0.2043112903110314,
        0.20155920800307353,
        0.19855899002535285,
        0.19531730055145763,
        0.19184538374362586,
        0.18817971638420353,
        0.1843348698749107,
        0.1803298526235372,
        0.17619509578285053,
        0.1719690090244821,
        0.1676643474698972,
        0.16330756682731046,
        0.1589332543473311,
        0.15456726440279303,
        0.15021679892664389,
        0.1459103437394772,
        0.14167355927732408,
        0.13751526075088574,
        0.1334402351026425,
        0.12947443770417671,
        0.12562781074705395,
        0.12189696563201342,
        0.11828858140611477,
        0.11482079400850818,
        0.11148751791586489,
        0.10828185514283178,
        0.10521290222345267,
        0.10228634204129589,
        0.09948571610136256,
        0.09680812363095467,
        0.09426149293695205,
        0.09183830310766014,
        0.0895209079963999,
        0.08731315549449538,
        0.08521677821594574,
        0.08321551225335255,
        0.081298659774042,
        0.07947387776340976,
        0.07773382418740143,
        0.07606136922606369,
        0.07445578756874577,
        0.07292242817608449,
        0.07144658065483506,
        0.0700176817135377,
        0.06864191407685767,
        0.0673174588978707,
        0.06602806179386121,
        0.06477298460799338,
        0.06355874136465008,
        0.062376067804456294,
        0.06121386794392098,
        0.060078960952024,
        0.05897245602995454,
        0.05788205819593509,
        0.05680551421332388,
        0.05575128066242939,
        0.05471355418149644,
        0.05368313166654755,
        0.05266534442506997,
        0.05166456398085806,
        0.05067119936527024,
        0.04968309147336416,
        0.0487081783994628,
        0.04774452069455054,
        0.04678395404416443,
        0.045830998611416894,
        0.044890854878920916,
        0.043957258920369675,
        0.0430272785363316,
        0.04210821452259378,
        0.04119993087530595,
        0.04029608342077373,
        0.039399255658901275,
        0.03851493924779075,
        0.03763876196594121,
        0.036767791201059205,
        0.03590731606617374,
        0.03505852283932399,
        0.034216129658181736,
        0.033381379236739284,
        0.032558634590919115,
        0.03174534482102486,
        0.030938326070667006,
        0.030141175718112277,
        0.029355200538337498,
        0.02857660849668904,
        0.027805249787125542,
        0.027044413580642405,
        0.02629257813344218,
        0.025547075832224375,
        0.024809655859902965,
        0.024081662878232546,
        0.02336047343062237,
        0.0226453496391168,
        0.021938106227160598,
        0.021238233268141393,
        0.02054361895971211,
        0.01985473339844367,
        0.019172396718547435,
        0.018495359443931696,
        0.017822463523055575,
        0.017154278956806556,
        0.016490799577150165,
        0.015830903538985492,
        0.015173845871414784,
        0.014519906724385368,
        0.013868939339411388,
        0.013219885797985014,
        0.012571914020255764,
        0.011925472406099615,
        0.011280426209468751,
        0.010635219316699047,
        0.009989269196286586,
        0.0093436361004103,
        0.008697488705136036,
        0.008048763834862019,
        0.007398052897355539,
        0.006746501020705423,
        0.006091797820268223,
        0.005432487555699966,
        0.00477069194007061,
        0.004106161073376276,
        0.0034354820539214495,
        0.002759360686963036,
        0.0020802583203227577,
        0.001395357805279216,
        0.0007020884938823527,
        3.7205425246434277e-06,
        -0.0006993120282825985,
        -0.001411708672268809,
        -0.0021328704257192847,
        -0.002858808714954878,
        -0.0035928199781866048,
        -0.004338651318190877,
        -0.005091974210243445,
        -0.005851442251279114,
        -0.006623136171880542,
        -0.0074066256709841025,
        -0.008196361473447376,
        -0.008995982264985903,
        -0.009810559875211922,
        -0.010634700904319033,
        -0.01146607830335451,
        -0.012312122378144127,
        -0.01317267741846297,
        -0.014040600853718065,
        -0.014919816213483622,
        -0.01581673269849789,
        -0.016724947467680763,
        -0.017641152201590418,
        -0.018574033688873885,
        -0.01952375356153137,
        -0.02048163001879488,
        -0.021451876779735566,
        -0.022442061718817026,
        -0.0234449290960647,
        -0.024456219746034187,
        -0.025485805064422887,
        -0.02653396966362263,
        -0.027590831905522525,
        -0.028660757763142683,
        -0.029752338432359436,
        -0.03085740789264292,
        -0.03197120022594302,
        -0.03310431594009306,
        -0.03425717483045221,
        -0.03541883818415346,
        -0.03659414236211589,
        -0.03779200584812182,
        -0.039003814744643525,
        -0.040224450524099974,
        -0.04146531095106629,
        -0.04272639452216632,
        -0.043996735808828805,
        -0.04528149987592012,
        -0.04659004966935467,
        -0.04791335416935716,
        -0.04924735568576447,
        -0.05060384502376253,
        -0.05198327742522477,
        -0.05337547215865093,
        -0.05478762578375019,
        -0.05622957012291252,
        -0.05769426904458494,
        -0.059180399795656737,
        -0.06070272468034785,
        -0.06226385037836559,
        -0.06385900551345143,
        -0.06550057159326697,
        -0.0672038690677447,
        -0.06896877598614924,
        -0.0708046084819473,
        -0.07273561262549125,
        -0.07477653433891487,
        -0.07693831118108652,
        -0.07925219800943836,
        -0.08175260865953765,
        -0.0844650779291993,
        -0.08742926980185176,
        -0.09070364416659184,
        -0.09434196435443194,
        -0.09840449725116046,
        -0.10297762968504391,
        -0.10815819938094481,
        -0.11404423676552757,
        -0.12075861318185925,
        -0.12844746098510415,
        -0.1372573939311696,
        -0.14734261986071093,
        -0.15887165465868763,
        -0.171995242310455,
        -0.18681864207056384,
        -0.20339312071958865,
        -0.22166979941259693,
        -0.24143567893994222,
        -0.26227273654592653,
        -0.28352502354625936,
        -0.30425258879919626,
        -0.3232444564080471,
        -0.3390913440736205,
        -0.3503040619036864,
        -0.35546166248281535,
        -0.35341624182949183,
        -0.343464323412643,
        -0.3254609282977981,
        -0.2998406901331879,
        -0.26758915852442544,
        -0.23010083104662185,
        -0.189005903003479,
        -0.14597988209177204,
        -0.10260398318590647,
        -0.0601883635030602,
        -0.019678653442314478,
        0.0002280355071339944
    ]
}

==> data/ldc_Re3200/profiles_1015992.json <==
{
    "ux(x=y=0)":[
        0.2526666519888392,
        -0.013269207131235108,
        -0.039345185577417646,
        -0.06412472735112502,
        -0.08721153287051282,
        -0.10838196118174839,
        -0.12750694579440558,
        -0.14460271579048412,
        -0.159740378856941,
        -0.1730815764088197,
        -0.1847992397457274,
        -0.1951148290684152,
        -0.20423624516436342,
        -0.2123966876880035,
        -0.21980289628158012,
        -0.2266674881023991,
        -0.2331567344792819,
        -0.23940839794394383,
        -0.24547415054981586,
        -0.2513282657995008,
        -0.2568213705141029,
        -0.26170977214801583,
        -0.2656530303444642,
        -0.2682867648916485,
        -0.26926090821275306,
        -0.26832299463869946,
        -0.26534184848098286,
        -0.2603456961396,
        -0.253494492628428,
        -0.24506678123867062,
        -0.23540154087162482,
        -0.22487074451935246,
        -0.2138282581564533,
        -0.20259717299352648,
        -0.1914415498631541,
        -0.18057280741951356,
        -0.17013960104460488,
        -0.1602446473649654,
        -0.15094287946268384,
        -0.14226011516157006,
        -0.13419251443005809,
        -0.12672269695774807,
        -0.11981782365284034,
        -0.1134420569146717,
        -0.10755292476257865,
        -0.10211069260533144,
        -0.09707365714312877,
        -0.0924052614775695,
        -0.08806897305560774,
        -0.0840339456002954,
        -0.0802699818888561,
        -0.07675219540561502,
        -0.07345629430457706,
        -0.07036261672639342,
        -0.0674518675836568,
        -0.06470861307243879,
        -0.062117481454319064,
        -0.05966633430553303,
        -0.05734288690768718,
        -0.05513747120194057,
        -0.053040112166905955,
        -0.05104307393740389,
        -0.04913819536222639,
        -0.047319118443443706,
        -0.04557907270883835,
        -0.04391287894377157,
        -0.04231483429503206,
        -0.04078055368490162,
        -0.03930527379189336,
        -0.03788536220070657,
        -0.0365166722208133,
        -0.035196100468323,
        -0.03392021521140804,
        -0.032686358647595275,
        -0.03149145059497495,
        -0.030333289841803338,
        -0.02920933893349398,
        -0.028117576336186865,
        -0.027055723319891048,
        -0.026022222295074712,
        -0.025015112706993175,
        -0.024032831231978496,
        -0.023073739621983155,
        -0.022136698607778667,
        -0.021220107766496733,
        -0.020322799446085633,
        -0.019443633412633412,
        -0.018581676384498008,
        -0.01773559280518106,
        -0.01690460009538526,
        -0.016087873765427835,
        -0.015284533861861831,
        -0.014493527178929554,
        -0.013714415813728509,
        -0.012946474260716063,
        -0.012188840151924289,
        -0.011440818019537028,
        -0.010702172725579842,
        -0.009972102345774529,
        -0.009249866933701731,
        -0.008535145411687225,
        -0.007827678414083704,
        -0.007126550004429994,
        -0.006431320151839996,
        -0.005741910394542803,
        -0.005057821464836673,
        -0.004378177846103953,
        -0.0037029419862803807,
        -0.003031998207932833,
        -0.0023645573340554168,
        -0.0017000473381472334,
        -0.0010387338064350858,
        -0.00038016429340587355,
        0.0002765440812940408,
        0.0009314622918944773,
        0.0015843523646047084,
        0.0022361122721789575,
        0.002887347940819679,
        0.0035376982076880323,
        0.004187343345082479,
        0.004837421018381559,
        0.005487942129018625,
        0.006138491675496881,
        0.006789863500825586,
        0.007442967383085124,
        0.00809722098680335,
        0.008752660142331016,
        0.009410491559544864,
        0.010070957525655877,
        0.01073327474718822,
        0.011398244218102442,
        0.012066937811544925,
        0.01273883050554255,
        0.01341355090893474,
        0.014092510269088806,
        0.014776068162615175,
        0.015463321692073205,
        0.016154737737925293,
        0.01685175369907056,
        0.017553792977415033,
        0.018260259664644358,
        0.018972383041551435,
        0.019690937777166854,
        0.020414748418498895,
        0.02114405642871325,
        0.021880272149579456,
        0.022623180021558064,
        0.0233716824843661,
        0.02412688720169453,
        0.024889652651734987,
        0.025659010810229244,
        0.026434526091289674,
        0.02721765928015356,
        0.028008319725833068,
        0.028805396484618835,
        0.029609206533079985,
        0.030420913057231446,
        0.031239603125435517,
        0.032064546159135114,
        0.03289643369440604,
        0.03373578315740738,
        0.034581304409054936,
        0.03543272879669885,
        0.03629069295330384,
        0.03715516197785256,
        0.03802473936601532,
        0.03889942685055959,
        0.03977969850090236,
        0.04066515610156547,
        0.0415542286370775,
        0.0424471521127084,
        0.04334441466176856,
        0.0442450934443397,
        0.04514736305340565,
        0.046052117407800165,
        0.04695974841175166,
        0.04786834462219823,
        0.04877632876843979,
        0.04968573874290076,
        0.050596046963148074,
        0.05150425424400986,
        0.05241026937821927,
        0.053316939842102305,
        0.054221590542425264,
        0.055121288215950075,
        0.05601851975939028,
        0.056915267006204175,
        0.05780634399845244,
        0.05869121554412989,
        0.05957452733215743,
        0.060455099574349094,
        0.061326952212408255,
        0.06219405814811135,
        0.063060577952331,
        0.06392121766728107,
        0.06477283156361653,
        0.065623709579905,
        0.06647384937896088,
        0.06731597890310848,
        0.06815328293807933,
        0.06899490302150607,
        0.06983472629227842,
        0.07066862476424349,
        0.07150654455746969,
        0.07235334958647767,
        0.0731991627288932,
        0.07404834249849536,
        0.07491364289800903,
        0.07579259174139384,
        0.07667818413848478,
        0.07758503654857081,
        0.07852228186934326,
        0.07948259800404095,
        0.08046937101704016,
        0.0815036846937978,
        0.0825867410630979,
        0.08371446067158138,
        0.08490400024320628,
        0.08617530120337699,
        0.08752338220563345,
        0.08895659163294706,
        0.09050152851044156,
        0.09217010688342397,
        0.0939584048327757,
        0.0958902504899143,
        0.09799039000693835,
        0.10026076852971981,
        0.10270631363104514,
        0.10536021946925883,
        0.1082359136034945,
        0.11133531992866189,
        0.11468413312986697,
        0.11832869829308361,
        0.12229575286583796,
        0.1266407202398593,
        0.13146980199956235,
        0.13692289779032943,
        0.143168939179354,
        0.1504765292256926,
        0.1592031643729493,
        0.16978305600069607,
        0.18274670462644446,
        0.19876274691860696,
        0.2185771501779402,
        0.24300978720011263,
        0.27296384473965907,
        0.3094221429706442,
        0.3533877344063602,
        0.4059188104240822,
        0.468103929691019,
        0.5409651974328742,
        0.6252503247100867,
        0.721104345789946,
        0.8274975345107157,
        0.9415648337195583,
        0.7450044696885446
    ],
    "uz(z=y=0)":[
        0.000437410335677374,
        0.008266710594819935,
        0.02436179951031866,
        0.03946071231015552,
        0.053480057290857946,
        0.06640967372723681,
        0.07824746994473528,
        0.08901160762402816,
        0.09872687026563245,
        0.10746544976539434,
        0.1152771885133949,
        0.12221669048135626,
        0.12834541683029746,
        0.1337442739999604,
        0.13846116963901647,
        0.1425548400454263,
        0.1460933829931812,
        0.14914438024353552,
        0.15174829705723922,
        0.15396597195812123,
        0.1558598549096463,
        0.15747736734906398,
        0.15885184649775125,
        0.16003862516999318,
        0.1610801626553956,
        0.16200122617512788,
        0.16282904739127618,
        0.16360727721516397,
        0.164358574529699,
        0.1651020131290086,
        0.16587438202934823,
        0.16671768907904994,
        0.16764880749305638,
        0.16868321607989395,
        0.16982622791546573,
        0.1710335765053334,
        0.17219727972610377,
        0.17317624195273834,
        0.17378788036006587,
        0.1738113149654369,
        0.17303780091237095,
        0.17132130325566367,
        0.16857213523847303,
        0.16476918303787982,
        0.15998490501165577,
        0.15436695906208717,
        0.14808759432068958,
        0.14134067772529826,
        0.1343390478943703,
        0.12727550149243486,
        0.12029839161949067,
        0.11353784048314103,
        0.10710351185922232,
        0.1010582829900499,
        0.09543005672934143,
        0.09024445311663742,
        0.08550827388578505,
        0.08119640871023541,
        0.07728100085207248,
        0.07374554173021702,
        0.07055635703432327,
        0.06766795186064781,
        0.06505212419613096,
        0.0626875838826051,
        0.060535793842819666,
        0.05856378587873044,
        0.05675847599085084,
        0.05510103126427657,
        0.05356089966200552,
        0.052124447948115285,
        0.05078802386861515,
        0.04953363510166437,
        0.0483429864914628,
        0.0472165686834432,
        0.04615098330649624,
        0.0451298414983073,
        0.044147527451308566,
        0.04320968978182727,
        0.04230870673756913,
        0.0414333395653338,
        0.040587347160493815,
        0.03977388097131191,
        0.038982484391318295,
        0.038209739858501075,
        0.03746277926752348,
        0.036738984870192164,
        0.03602950056186807,
        0.03533788895013642,
        0.03466883169487457,
        0.03401545060080495,
        0.03337409121428021,
        0.03275127299804904,
        0.03214640720795236,
        0.031552469449058075,
        0.03097133432437944,
        0.030407850921850953,
        0.029857174610756813,
        0.029315665932906496,
        0.028787991406054796,
        0.02827479164720591,
        0.027770283290923087,
        0.027275046292111884,
        0.026792926098690103,
        0.026320878764779395,
        0.025855212027624117,
        0.02539894433895589,
        0.02495294846621969,
        0.024512963780551227,
        0.02407835465674896,
        0.023651928805699118,
        0.023231787374978496,
        0.022814814076599646,
        0.022402332281583198,
        0.02199530882059926,
        0.02159078213820653,
        0.021187609214851976,
        0.020787285701017694,
        0.020389022246503588,
        0.01999040334415144,
        0.01959159087948359,
        0.019193225656098354,
        0.01879384932617352,
        0.018392057377806394,
        0.01798827142128014,
        0.017582428453698475,
        0.017173234483619074,
        0.01675981499708181,
        0.01634248417660381,
        0.015921087510274743,
        0.015494436336546659,
        0.01506175297935351,
        0.014623639577667373,
        0.014179925712824308,
        0.013729032588590413,
        0.013270621756335798,
        0.012805893878119185,
        0.012333951847033422,
        0.011852901079424098,
        0.011363660178449428,
        0.010867388350654353,
        0.010361777926498584,
        0.009845735576376224,
        0.009321609711084977,
        0.00878904909364552,
        0.00824483523851664,
        0.007690089409106328,
        0.0071272643207284355,
        0.006553476998936791,
        0.005966555156207412,
        0.005370009992129435,
        0.004764069645678175,
        0.004144177197361697,
        0.0035113620116987007,
        0.002869528947876957,
        0.0022151870857792964,
        0.001544959195766008,
        0.0008633662742718903,
        0.00017141435174390846,
        -0.0005369463978481571,
        -0.001260897310969549,
        -0.001995096677276231,
        -0.0027435219403884464,
        -0.0035109785901245513,
        -0.004291975653808059,
        -0.005084695243414308,
        -0.005896670019675335,
        -0.0067274945699292675,
        -0.007570379556099246,
        -0.008429765075439294,
        -0.009311943880035216,
        -0.01021061213227791,
        -0.011123127206769706,
        -0.012058470530685234,
        -0.013016757072641445,
        -0.013989879476918406,
        -0.014982710422332473,
        -0.01600295071517396,
        -0.017043680899286446,
        -0.01810149568692271,
        -0.019186716729526064,
        -0.020299899884551068,
        -0.02143192311046782,
        -0.02258795171551162,
        -0.023776917141117695,
        -0.02499129291445249,
        -0.026227212349628066,
        -0.027495858297323986,
        -0.028798132074795674,
        -0.03012398974338771,
        -0.031478951212078124,
        -0.03287240001333948,
        -0.03429639089747188,
        -0.03574654338485719,
        -0.03723456573446773,
        -0.03876089952478833,
        -0.040315072766313964,
        -0.04190241421310898,
        -0.04353221065587806,
        -0.045195580698298606,
        -0.046888168688986834,
        -0.04862110091206931,
        -0.050394144571138715,
        -0.05219627005580683,
        -0.05403302053397918,
        -0.05591247156440498,
        -0.05782561377805339,
        -0.05976846479777026,
        -0.061752405068583864,
        -0.06377670546581295,
        -0.06583251704931019,
        -0.06792735838864981,
        -0.07007136385590741,
        -0.07225917375594795,
        -0.07449392283339637,
        -0.07679356502120645,
        -0.07916681956098447,
        -0.08161875422878707,
        -0.08417471414565963,
        -0.08686464191276681,
        -0.08971093832253625,
        -0.0927516650673944,
        -0.09604595674210802,
        -0.09965190948522297,
        -0.10363722964577948,
        -0.10809974005288554,
        -0.11315250191605307,
        -0.11891474916625241,
        -0.12553438977979686,
        -0.13318686904945434,
        -0.14205093342605976,
        -0.15231334724573287,
        -0.16417260934996797,
        -0.17780421465713014,
        -0.1933278480346111,
        -0.21079471037189154,
        -0.2301380697207913,
        -0.2511076067943289,
        -0.2732286792999897,
        -0.2957740945689422,
        -0.31772543340246995,
        -0.3377952206025841,
        -0.3545087183170618,
        -0.36632932832322473,
        -0.3718094920161438,
        -0.36979346772862515,
        -0.35958369083156483,
        -0.3410477110489531,
        -0.31463228906941787,
        -0.2813285565276541,
        -0.24252745348411966,
        -0.19984682811392968,
        -0.15494515444605503,
        -0.10938781053891297,
        -0.0644765125077016,
        -0.021159121096114567,
        2.798271184528682e-05
    ]
}

==> data/ldc_Re3200/profiles_1058333.json <==
{
    "ux(x=y=0)":[
        0.2526616993585078,
        -0.01018839881054355,
        -0.030459586775586186,
        -0.050122458215554805,
        -0.0687296685545926,
        -0.08601962074758032,
        -0.10180816815383888,
        -0.11605050230250004,
        -0.1287257779505825,
        -0.13989084820670347,
        -0.14958990999537214,
        -0.1579129038824374,
        -0.164930037149692,
        -0.17074770928001753,
        -0.17545678275343074,
        -0.17917910511555143,
        -0.18202276994815922,
        -0.18411860098888785,
        -0.18558126288260657,
        -0.18653862865020376,
        -0.1870993470285206,
        -0.18737792226551594,
        -0.18746855644297775,
        -0.18746702036943944,
        -0.18744956664606763,
        -0.18749191105613794,
        -0.18765182903742006,
        -0.18798532761281786,
        -0.18853209115999878,
        -0.18932915772512995,
        -0.19039844761107708,
        -0.19175828333093808,
        -0.19341267378296453,
        -0.19536087066244634,
        -0.1975880099437418,
        -0.2000732796935165,
        -0.202781755853573,
        -0.2056703966705433,
        -0.20867796842618538,
        -0.2117234945840825,
        -0.21468723014542193,
        -0.21739977256602558,
        -0.21962548938194373,
        -0.2210708579912929,
        -0.22140761084566535,
        -0.22032731264180622,
        -0.21759875477550233,
        -0.2131233127024249,
        -0.20695695950331494,
        -0.19930463788883593,
        -0.19047992212330464,
        -0.1808549773526954,
        -0.17080563851631764,
        -0.16067251518538372,
        -0.15073358461167205,
        -0.14119656337011957,
        -0.1321991922446536,
        -0.12382039059015941,
        -0.11609094183975281,
        -0.1090078328121467,
        -0.10254408123953873,
        -0.09665929922446101,
        -0.09130517288664197,
        -0.08643163895608522,
        -0.08198894388744764,
        -0.07793069009561514,
        -0.0742137626089295,
        -0.07079984226815265,
        -0.06765452212457183,
        -0.06474790913542816,
        -0.062053423373029395,
        -0.05954831996414057,
        -0.057212507871699736,
        -0.055028749100795055,
        -0.052981701200097736,
        -0.051058357651117686,
        -0.04924703668934716,
        -0.047537616096926257,
        -0.04592098012232666,
        -0.044389380501685456,
        -0.04293558119931574,
        -0.04155324090839181,
        -0.04023662069798056,
        -0.03898074095701962,
        -0.0377807126208415,
        -0.03663230705612503,
        -0.035531687164718176,
        -0.03447533543522351,
        -0.03345970490060647,
        -0.03248188166797654,
        -0.03153911692826172,
        -0.030628688184216855,
        -0.02974795936993505,
        -0.028894900202004088,
        -0.028067343083898133,
        -0.02726307192690797,
        -0.026480194573503837,
        -0.025717229313727222,
        -0.024972282665945165,
        -0.024243600493682706,
        -0.023529907997614053,
        -0.022829958612891374,
        -0.022142023607028265,
        -0.0214648747226148,
        -0.020797644016323957,
        -0.020139072138833553,
        -0.019487682889267124,
        -0.01884278537695173,
        -0.018203612665185158,
        -0.01756882082686817,
        -0.016937369087029176,
        -0.016308949819580792,
        -0.01568260445601976,
        -0.015057055853572917,
        -0.014431816964385554,
        -0.013806625833962539,
        -0.013180228045907136,
        -0.012551707957170219,
        -0.011921017353226506,
        -0.011287576428288976,
        -0.010650008917572831,
        -0.010007997559351453,
        -0.009361562571519901,
        -0.008709632076646667,
        -0.008051102077683137,
        -0.0073862086898567455,
        -0.006714582070618531,
        -0.006034835436208102,
        -0.005346496069665846,
        -0.004649980562144092,
        -0.003944252423246842,
        -0.003228086762997982,
        -0.002501705688377469,
        -0.0017651557906744814,
        -0.0010168761266527763,
        -0.00025630535471174437,
        0.0005159949668461938,
        0.0013007224548677438,
        0.002099440079884273,
        0.0029118452173420898,
        0.0037376428479303577,
        0.0045782000784129915,
        0.005434453284843647,
        0.006305521608442966,
        0.0071918423226298225,
        0.008094916395560134,
        0.009014727254923647,
        0.009950400850259361,
        0.010903124498258605,
        0.011873835458417002,
        0.01286173211375379,
        0.013866461286576506,
        0.014889473057001763,
        0.015930720162072455,
        0.016989130680364672,
        0.018064946000376954,
        0.01915923980389344,
        0.020271030911807618,
        0.021399440422540255,
        0.022544942459472705,
        0.02370785465771144,
        0.024886633049934673,
        0.02608067054280311,
        0.027290256712404155,
        0.028514998939185108,
        0.02975303955267941,
        0.031003887567992845,
        0.03226754651180498,
        0.0335430893744653,
        0.03482831415519835,
        0.03612286907056512,
        0.03742668140356677,
        0.03873816785467625,
        0.04005478307117618,
        0.04137683605775799,
        0.04270413784659403,
        0.04403405476193726,
        0.04536433044062282,
        0.04669655798935736,
        0.04802967128601232,
        0.04935997909778708,
        0.05068694082391988,
        0.052013207064277,
        0.053335614087367825,
        0.054650715499223526,
        0.05596097121872443,
        0.05726838662194886,
        0.05856732752437616,
        0.05985714798111042,
        0.06114294626523318,
        0.062423606042955326,
        0.06369282843795028,
        0.06495509008138632,
        0.06621528695522226,
        0.06746804723375986,
        0.06871028851001762,
        0.06995143747498019,
        0.07119212030159691,
        0.07242489374770093,
        0.07365368699906474,
        0.07488911143382287,
        0.07612525793793166,
        0.07735809043145236,
        0.07859905973227974,
        0.07985430344329512,
        0.08111375145694938,
        0.08238255994657975,
        0.08367539124014065,
        0.08499037141936862,
        0.08632028392325639,
        0.0876813444025917,
        0.0890842226456748,
        0.09052132452953428,
        0.09199615781260032,
        0.09353159378218075,
        0.09512905231662008,
        0.0967833431872873,
        0.09851183775299456,
        0.1003351162413323,
        0.10224626107180684,
        0.10425153546376176,
        0.10637662969708161,
        0.10863121481599891,
        0.11100651776798758,
        0.11352224554425865,
        0.11619854479494451,
        0.11902970811114291,
        0.12201034953075264,
        0.12516264094981636,
        0.12848431243555017,
        0.1319550424707882,
        0.13557134542249563,
        0.13934187707748114,
        0.14324107985228834,
        0.14725632568173044,
        0.15140828110686053,
        0.155733551406139,
        0.1602811579321415,
        0.16519541254232634,
        0.1707210985171175,
        0.1772189254286795,
        0.18521860202452187,
        0.19550349435739464,
        0.20908022890753433,
        0.22719217241426207,
        0.25130480203654215,
        0.2830402958297216,
        0.3240011737441036,
        0.3756808611356179,
        0.4393151979743917,
        0.5157315380200499,
        0.6051480793598671,
        0.7069693763979901,
        0.8193810932877359,
        0.9389716939661954,
        0.7449203919066715
    ],
    "uz(z=y=0)":[
        0.00044831598471150794,
        0.0077528940414587745,
        0.022802292753929535,
        0.03682269965819174,
        0.04974373758527334,
        0.061567220317178234,
        0.07230775352277698,
        0.08199947809077146,
        0.0906854643108633,
        0.09845353589998675,
        0.10536784661948805,
        0.11149345685339948,
        0.11689973325969359,
        0.12167118855120967,
        0.12585600326390803,
        0.1295105703477875,
        0.13269814030806273,
        0.1354792918567923,
        0.13788607601559474,
        0.13997119932168456,
        0.14178803251295824,
        0.14337552861241534,
        0.14475965272344068,
        0.1459910389931831,
        0.14710924476306753,
        0.14814229467728102,
        0.1491295866378233,
        0.15014067697707842,
        0.15124174521282224,
        0.15251927984363262,
        0.15409750297642216,
        0.15611443661168695,
        0.15866957150108507,
        0.1618216349694724,
        0.1655536340177736,
        0.16973005725392346,
        0.1741061724827418,
        0.17840394931305054,
        0.18235241584069636,
        0.18573082287460652,
        0.1884252436097805,
        0.19045075459474842,
        0.19189734236155626,
        0.19289585517795038,
        0.19360191234107227,
        0.19415653985232115,
        0.19463828204096262,
        0.1950768298052224,
        0.19546584995189456,
        0.1957454270404681,
        0.19580083566288933,
        0.1955033902240207,
        0.19471595739675995,
        0.19328251215926204,
        0.19105464113052442,
        0.18793078537220487,
        0.18384706858710662,
        0.17877637957178477,
        0.17275796433578727,
        0.16590195854272732,
        0.15835167589112278,
        0.15027718297598452,
        0.1418828169148755,
        0.1333771119745085,
        0.12493600561371071,
        0.11671483661315031,
        0.10885294932416043,
        0.10144645374903707,
        0.09454500639666506,
        0.08818350447379276,
        0.0823794589961554,
        0.07711551891951039,
        0.0723589887258442,
        0.06808546204001968,
        0.0642603292485339,
        0.060833024454929295,
        0.057762700532926925,
        0.05502079364289839,
        0.0525674773145977,
        0.05036145219014927,
        0.048379014161604894,
        0.04659914968935093,
        0.04498975868796578,
        0.04352786041339017,
        0.04220364822735402,
        0.04100004703570536,
        0.03989503727795566,
        0.038880502108822594,
        0.03795144688283018,
        0.03709252708986799,
        0.036292106301527946,
        0.035549975541144224,
        0.03486007820705449,
        0.03421020665900782,
        0.03359739112134415,
        0.033022739833843504,
        0.03247818829176816,
        0.031956784366877655,
        0.0314603882942149,
        0.030987623771029815,
        0.030530670247349713,
        0.030088039569879117,
        0.029662123472305884,
        0.029248780896583938,
        0.028842989167310054,
        0.028446634482931672,
        0.02805996732088341,
        0.027678096068044,
        0.02729958753414022,
        0.026926802203680874,
        0.026557654600027583,
        0.02618866269079015,
        0.025820794551380206,
        0.025454995596996714,
        0.025088301428025477,
        0.024719399781108955,
        0.02434975816449826,
        0.023978761265141542,
        0.023604052090285755,
        0.02322577897143003,
        0.022844737574022847,
        0.02245968329641545,
        0.02206928433453826,
        0.02167404476694642,
        0.0212741111805501,
        0.02086836523556088,
        0.02045599296860488,
        0.02003741888790423,
        0.019612673644334,
        0.019180674007649515,
        0.018740663843613337,
        0.018293337208974456,
        0.017838649718570132,
        0.017375038377280203,
        0.01690213149035172,
        0.016421191005990175,
        0.015931367216409555,
        0.015430677864768727,
        0.014919967135051792,
        0.014400427629313253,
        0.01386969398055421,
        0.013326491726227227,
        0.012773093295980267,
        0.012209137001383723,
        0.011631217217453233,
        0.011040233009181116,
        0.010438590891539144,
        0.009823304820623572,
        0.009191900211483407,
        0.008547707167642738,
        0.007890917369170905,
        0.00721672753565509,
        0.0065258317496986375,
        0.005822053693805535,
        0.005101796335053103,
        0.004361305329255208,
        0.0036048619317451992,
        0.0028334659964072734,
        0.0020408121361905752,
        0.0012273315615416805,
        0.0003983139683989137,
        -0.00045026011398113867,
        -0.0013235794931618764,
        -0.0022163633275213306,
        -0.003126688335612714,
        -0.0040622653401349235,
        -0.005023021991123362,
        -0.006002075896147245,
        -0.007003747039792093,
        -0.008034590054279991,
        -0.009088331320949106,
        -0.010161982351820555,
        -0.011264497178364006,
        -0.012396086337751647,
        -0.013548235649810437,
        -0.014725404532885024,
        -0.015935256124223033,
        -0.01717050891586511,
        -0.01842702881635204,
        -0.01971476533038525,
        -0.02103391811633634,
        -0.022374479641515517,
        -0.02374082481556615,
        -0.025141406916560576,
        -0.026567782129542857,
        -0.028014948236461064,
        -0.029493365692547523,
        -0.03100306781384723,
        -0.032532685213490925,
        -0.03408676485725487,
        -0.035673917615391904,
        -0.03728494020450168,
        -0.03891431397356619,
        -0.04057319172803849,
        -0.0422611470554399,
        -0.04396671138094436,
        -0.04569501890562602,
        -0.047455398625772624,
        -0.04923865609823208,
        -0.0510410027926339,
        -0.0528750994243397,
        -0.05474216695712068,
        -0.05663326194695662,
        -0.05855789776108529,
        -0.060528860560850155,
        -0.06254251375085737,
        -0.06460266054296253,
        -0.0667309255024137,
        -0.06893799051556777,
        -0.07122934531985123,
        -0.07363104942028906,
        -0.07617479228297566,
        -0.07887989971474399,
        -0.08178000468529102,
        -0.0849286148386051,
        -0.08837381813391648,
        -0.09216545769003892,
        -0.0963800480871666,
        -0.1011016528460903,
        -0.10640925565918449,
        -0.11240031480588125,
        -0.1191924448655579,
        -0.1268956253339417,
        -0.13562190523341036,
        -0.1455004760434101,
        -0.15665389502199814,
        -0.16918280070927025,
        -0.18318394797261714,
        -0.19873689544346687,
        -0.21587222115043855,
        -0.23457232488459154,
        -0.2547694473051304,
        -0.27630708765339074,
        -0.2989182801036214,
        -0.32222532741300924,
        -0.34571390992071543,
        -0.36870818478197703,
        -0.3903823748443534,
        -0.40978386203432593,
        -0.425854799963542,
        -0.4374956984400525,
        -0.4436573578131645,
        -0.4434364741832467,
        -0.43616170140196364,
        -0.4214897228871498,
        -0.3994604456361,
        -0.37050712644144473,
        -0.3354151927752936,
        -0.2952743854136725,
        -0.25137444648041224,
        -0.20509538498254162,
        -0.1577966112582432,
        -0.11074382528070342,
        -0.06498333046364946,
        -0.0212675856223432,
        4.557385486236615e-05
    ]
}

==> data/ldc_ref_result.json <==
{
    "Re_list":[
        1000,
        3200,
        10000
    ],
    "ux_data":[
        [
            [
                -1,
                -0.8808933,
                -0.861042184,
                -0.841191067,
                -0.811414392,
                -0.689826303,
                -0.548387097,
                -0.52853598,
                4.44e-16,
                0.607940447,
                0.717121588,
                0.811414392,
                0.888337469,
                0.903225806,
                0.920595533,
                0.935483871,
                0.995037221
            ],
            [
                -0.00248139,
                0.216028668,
                0.228460245,
                0.238410433,
                0.245891545,
                0.228672672,
                0.174257584,
                0.169319434,
                0.040942928,
                -0.149369801,
                -0.310524663,
                -0.431995764,
                -0.332644743,
                -0.290442648,
                -0.238311916,
                -0.186184263,
                -6.15729e-06
            ]
        ],
        [
            [
                -0.980099502,
                -0.965174129,
                -0.955223881,
                -0.927860697,
                -0.900497512,
                -0.860696517,
                -0.793532338,
                -0.726368159,
                -0.65920398,
                -0.597014925,
                -0.395522388,
                -0.196517413,
                0,
                0.206467662,
                0.407960199,
                0.606965174,
                0.671641791,
                0.736318408,
                0.803482587,
                0.868159204,
                0.907960199,
                0.935323383,
                0.965174129,
                0.975124378,
                0.987562189
            ],
            [
                0.070807453,
                0.10310559,
                0.152795031,
                0.185093168,
                0.18757764,
                0.214906832,
                0.195031056,
                0.190062112,
                0.17515528,
                0.142857143,
                0.060869565,
                0.023602484,
                0.003726708,
                0.003726708,
                -0.023602484,
                -0.050931677,
                -0.063354037,
                -0.09068323,
                -0.197515528,
                -0.359006211,
                -0.41863354,
                -0.356521739,
                -0.232298137,
                -0.155279503,
                -0.085714286
            ]
        ],
        [
            [
                -0.987593052,
                -0.970223325,
                -0.965260546,
                -0.937965261,
                -0.908188586,
                -0.868486352,
                -0.803970223,
                -0.734491315,
                -0.669975186,
                -0.602977667,
                -0.404466501,
                -0.203473945,
                -0.00248139,
                0.196029777,
                0.397022333,
                0.598014888,
                0.665012407,
                0.732009926,
                0.799007444,
                0.868486352,
                0.908188586,
                0.933002481,
                0.960297767,
                0.972704715,
                0.985111663
            ],
            [
                0.026071544,
                0.045925743,
                0.068279827,
                0.105513,
                0.120382843,
                0.12778694,
                0.117768907,
                0.095322349,
                0.100211149,
                0.082736618,
                0.0576453,
                0.032550899,
                3.08247e-06,
                -0.005212459,
                -0.022853444,
                -0.060370205,
                -0.065422376,
                -0.085381379,
                -0.092918022,
                -0.192383213,
                -0.296780358,
                -0.366376401,
                -0.35647242,
                -0.252140006,
                -0.13290076
            ]
        ]
    ],
    "uy_data":[
        [
            [
                4.44e-16,
                -0.208436725,
                -0.228287841,
                -0.240694789,
                -0.275434243,
                -0.253101737,
                -0.109181141,
                -0.004962779,
                0.009925558,
                0.037220844,
                0.071960298,
                0.121588089,
                0.330024814,
                0.397022333,
                0.483870968,
                0.58808933,
                0.995037221
            ],
            [
                -0.993796526,
                -0.88983677,
                -0.872491672,
                -0.857618728,
                -0.79562709,
                -0.656641565,
                -0.435619331,
                -0.093058266,
                0.001253009,
                0.234537495,
                0.467831216,
                0.70114341,
                0.907357351,
                0.922328812,
                0.937324902,
                0.954823932,
                0.997512453
            ]
        ],
        [
            [
                -0.047263682,
                -0.124378109,
                -0.176616915,
                -0.223880597,
                -0.246268657,
                -0.241293532,
                -0.21641791,
                -0.176616915,
                -0.149253731,
                -0.092039801,
                -0.032338308,
                -0.019900498,
                0.032338308,
                0.069651741,
                0.092039801,
                0.094527363,
                0.106965174,
                0.119402985,
                0.139303483,
                0.171641791,
                0.246268657,
                0.388059701,
                0.534825871,
                0.718905473
            ],
            [
                -0.985093168,
                -0.972670807,
                -0.960248447,
                -0.935403727,
                -0.905590062,
                -0.865838509,
                -0.801242236,
                -0.731677019,
                -0.662111801,
                -0.602484472,
                -0.398757764,
                -0.197515528,
                0.204968944,
                0.401242236,
                0.602484472,
                0.667080745,
                0.734161491,
                0.803726708,
                0.870807453,
                0.910559006,
                0.935403727,
                0.962732919,
                0.977639752,
                0.990062112
            ]
        ],
        [
            [
                -0.074441687,
                -0.129032258,
                -0.183622829,
                -0.183622829,
                -0.17369727,
                -0.158808933,
                -0.114143921,
                -0.101736973,
                -0.106699752,
                -0.086848635,
                -0.052109181,
                -0.022332506,
                0.012406948,
                0.037220844,
                0.049627792,
                0.054590571,
                0.076923077,
                0.084367246,
                0.086848635,
                0.099255583,
                0.109181141,
                0.181141439,
                0.29528536,
                0.483870968
            ],
            [
                -0.983758458,
                -0.973752755,
                -0.966231524,
                -0.931448916,
                -0.906616525,
                -0.866883467,
                -0.799858206,
                -0.735277345,
                -0.668190435,
                -0.603618822,
                -0.40241974,
                -0.203698966,
                0.201226824,
                0.399953763,
                0.601180587,
                0.665770695,
                0.732823698,
                0.799895196,
                0.866972859,
                0.909193471,
                0.934025862,
                0.958781191,
                0.973546229,
                0.985734322
            ]
        ]
    ]
}

==> data/tg_bgk.json <==
{"f32/f32": {"vel_error": [0.006526252140291295, 0.0016801316906109186, 0.0017522343375314777, 0.014064546057391727, 0.018520937298881348, 0.28212016814448077], "rho_error": [0.0011948545542350695, 0.00031326948902629117, 0.00020593392445482207, 0.0007818179006067002, 0.0030487709711278974, 0.012403769019345723]}, "f64/f32": {"vel_error": [0.0065205750205478905, 0.0017587265591657573, 0.00042991302139580833, 0.0003009577613754569, 0.0002483419672571363, 0.000276743488436461], "rho_error": [0.0011952211588509615, 0.00030579448620985874, 7.011861139698618e-05, 3.5251106157341273e-06, 5.152522040579423e-07, 3.3728728912434765e-07]}, "f64/f64": {"vel_error": [0.0065209332827669666, 0.0017584276545505688, 0.0004346071605962205, 0.00012858020205264232, 5.4700032293387184e-05, 3.5262776301643894e-05], "rho_error": [0.0011954145893138647, 0.00030470350066167973, 7.436771758762508e-05, 1.8591806744794353e-05, 4.647539112438961e-06, 1.1616304629451886e-06]}, "resolution_list": [32, 64, 128, 256, 512, 1024]}

==> data/tg_kbc.json <==
{"f32/f32": {"vel_error": [0.010021312811182043, 0.0024961155153569543, 0.001204826413552311, 0.026191431044525194, 0.029846750781336428, 0.12760810092765362], "rho_error": [0.0011861119115990993, 0.0003034737015177402, 0.00021461870282965005, 0.0008335024422827682, 0.0030150510867975977, 0.009564739330047861]}, "f64/f32": {"vel_error": [0.011840441669672536, 0.0026036271845212176, 0.0006234591945788767, 0.00029483913621332965, 0.003562542686402614, 0.005555983160171194], "rho_error": [0.0011779589524909735, 0.0003013534112953686, 7.533499955357348e-05, 1.8875250746358354e-05, 5.127481211962459e-06, 2.5535780628914485e-05]}, "f64/f64": {"vel_error": [0.0102161091360275, 0.0024360726506386047, 0.0006004616069832868, 0.00014870597157659251, 3.69653737569696e-05, 1.066980424959444e-05], "rho_error": [0.0011876443862120984, 0.00030045250000862125, 7.533755753617134e-05, 1.8846928458207088e-05, 4.712569565316681e-06, 1.178202952259106e-06]}, "resolution_list": [32, 64, 128, 256, 512, 1024]}
